Two-Loop Master Integrals for $q \bar{q} \to V V$: the Planar Topologies

The two-loop QCD corrections to vector boson pair production at hadron colliders involve a new class of Feynman integrals: two-loop four-point functions with two off-shell external legs. We describe their reduction to a small set of master integrals by solving linear relations among them. We then use differential equations in the external invariants to compute all master integrals that are relevant to planar Feynman amplitudes. Our results are expressed analytically in terms of generalised harmonic polylogarithms. The calculation relies heavily on techniques that exploit the algebraic structure of these functions, which we describe in detail.

==> README.txt <==
Two loop four point functions with two legs off-shell
T. Gehrmann, L. Tancredi, E. Weihs

The folder contains the full results up to weight 4.
As introduction to each file is given an explanation of the 
content and of the notation used.
The numbering convention for the integrals is explained in detail 
in Section 2.1 in the paper.


- TopoA_NonPhysical_FORM.txt, contains the MIs belonging to Topo A
                              computed in the non-physical region,
                              readable in FORM.

- TopoA_NonPhysical_Mathematica.txt, contains the MIs belonging to Topo A
                                     computed in the non-physical region,
                                     readable in Mathematica.


- TopoA_Physical_FORM.txt, contains the MIs belonging to Topo A
                           computed in the physical region,
                           readable in FORM.

- TopoA_Physical_Mathematica.txt, contains the MIs belonging to Topo A
                                  computed in the physical region,
                                  readable in Mathematica.


- TopoB_NonPhysical_FORM.txt, contains the MIs belonging to Topo B
                              computed in the non-physical region,
                              readable in FORM.

- TopoB_NonPhysical_Mathematica.txt, contains the MIs belonging to Topo B
                                     computed in the non-physical region,
                                     readable in Mathematica.


- TopoB_Physical_FORM.txt, contains the MIs belonging to Topo B
                           computed in the physical region,
                           readable in FORM.

- TopoB_Physical_Mathematica.txt, contains the MIs belonging to Topo B
                                  computed in the physical region,
                                  readable in Mathematica.







==> TopoA_NonPhysical_FORM.txt <==
* Two loop four point functions with two legs off-shell
*  T. Gehrmann, L. Tancredi, E. Weihs
*  
*  This FORM readable file contains the two-loop four point
*  functions (4.25) - (4.42) with two adjacent off-shell legs with 
*  mass^2 = m2 in the non-physical region defined in (2.7).
*  
*  The integrals are given as a function in x and z which are defined 
*  in terms of the Mandelstam invariants in eq. (2.8).
*  The prefactor
*  
*  (Se/(16*Pi^2))^2(m2)^(2*e),
*  
*  where Se is defined in eq. (A.1), has been factored out.
*  e=(4-d)/2, where d is the number of space-time dimensions, 
*  is the expansion parameter of dimensional regularization.
*  
*  Cp =  1/2(1+i_*Sqrt[3]),
*  Cm =  1/2(1-i_*Sqrt[3]),
*  Ix = x/(1+x+x^2),
*  Jx = x/(1+x^2)
*

 Topo(A,38,x) =

       + m2*[1+x]^2*x^-1*e^-1 * (
          - 1/4
          )

       + m2*[1+x]^2*x^-1 * (
          - 13/8
          + G(-1,x)
          - 1/2*G(0,x)
          )

       + m2*[1+x]^2*x^-1*e * (
          - 115/16
          + 13/2*G(-1,x)
          - 4*G(-1,-1,x)
          + 2*G(-1,0,x)
          - 13/4*G(0,x)
          + 2*G(0,-1,x)
          - G(0,0,x)
          )

       + m2*[1+x]^2*x^-1*e^2 * (
          - 865/32
          + 3/2*zeta3
          + 115/4*G(-1,x)
          - 26*G(-1,-1,x)
          + 16*G(-1,-1,-1,x)
          - 8*G(-1,-1,0,x)
          + 13*G(-1,0,x)
          - 8*G(-1,0,-1,x)
          + 4*G(-1,0,0,x)
          - 115/8*G(0,x)
          + 13*G(0,-1,x)
          - 8*G(0,-1,-1,x)
          + 4*G(0,-1,0,x)
          - 13/2*G(0,0,x)
          + 4*G(0,0,-1,x)
          - 2*G(0,0,0,x)
          )

       + m2*[1+x]^2*x^-1*e^3 * (
          - 5971/64
          + 39/4*zeta3
          + 1/40*Pi^4
          + 865/8*G(-1,x)
          - 6*G(-1,x)*zeta3
          - 115*G(-1,-1,x)
          + 104*G(-1,-1,-1,x)
          - 64*G(-1,-1,-1,-1,x)
          + 32*G(-1,-1,-1,0,x)
          - 52*G(-1,-1,0,x)
          + 32*G(-1,-1,0,-1,x)
          - 16*G(-1,-1,0,0,x)
          + 115/2*G(-1,0,x)
          - 52*G(-1,0,-1,x)
          + 32*G(-1,0,-1,-1,x)
          - 16*G(-1,0,-1,0,x)
          + 26*G(-1,0,0,x)
          - 16*G(-1,0,0,-1,x)
          + 8*G(-1,0,0,0,x)
          - 865/16*G(0,x)
          + 3*G(0,x)*zeta3
          + 115/2*G(0,-1,x)
          - 52*G(0,-1,-1,x)
          + 32*G(0,-1,-1,-1,x)
          - 16*G(0,-1,-1,0,x)
          + 26*G(0,-1,0,x)
          - 16*G(0,-1,0,-1,x)
          + 8*G(0,-1,0,0,x)
          - 115/4*G(0,0,x)
          + 26*G(0,0,-1,x)
          - 16*G(0,0,-1,-1,x)
          + 8*G(0,0,-1,0,x)
          - 13*G(0,0,0,x)
          + 8*G(0,0,0,-1,x)
          - 4*G(0,0,0,0,x)
          );

 Topo(A,134) =

       + m2*e^-1 * (
          - 1/4
          )

       + m2 * (
          - 13/8
          )

       + m2*e * (
          - 115/16
          )

       + m2*e^2 * (
          - 865/32
          + 3/2*zeta3
          )

       + m2*e^3 * (
          - 5971/64
          + 39/4*zeta3
          + 1/40*Pi^4
          );

 Topo(A,148,z) =

       + m2*z*e^-1 * (
          - 1/4
          )

       + m2*z * (
          - 13/8
          + 1/2*G(0,z)
          )

       + m2*z*e * (
          - 115/16
          + 13/4*G(0,z)
          - G(0,0,z)
          )

       + m2*z*e^2 * (
          - 865/32
          + 3/2*zeta3
          + 115/8*G(0,z)
          - 13/2*G(0,0,z)
          + 2*G(0,0,0,z)
          )

       + m2*z*e^3 * (
          - 5971/64
          + 39/4*zeta3
          + 1/40*Pi^4
          + 865/16*G(0,z)
          - 3*G(0,z)*zeta3
          - 115/4*G(0,0,z)
          + 13*G(0,0,0,z)
          - 4*G(0,0,0,0,z)
          );

 Topo(A,99,x) =

       + e^-2 * (
          - 1
          )

       + e^-1 * (
          - 4
          + 4*G(-1,x)
          - 2*G(0,x)
          )

       + e * (
          - 32
          + 48*G(-1,x)
          - 64*G(-1,-1,x)
          + 64*G(-1,-1,-1,x)
          - 32*G(-1,-1,0,x)
          + 32*G(-1,0,x)
          - 32*G(-1,0,-1,x)
          + 16*G(-1,0,0,x)
          - 24*G(0,x)
          + 32*G(0,-1,x)
          - 32*G(0,-1,-1,x)
          + 16*G(0,-1,0,x)
          - 16*G(0,0,x)
          + 16*G(0,0,-1,x)
          - 8*G(0,0,0,x)
          )

       + e^2 * (
          - 80
          + 128*G(-1,x)
          - 192*G(-1,-1,x)
          + 256*G(-1,-1,-1,x)
          - 256*G(-1,-1,-1,-1,x)
          + 128*G(-1,-1,-1,0,x)
          - 128*G(-1,-1,0,x)
          + 128*G(-1,-1,0,-1,x)
          - 64*G(-1,-1,0,0,x)
          + 96*G(-1,0,x)
          - 128*G(-1,0,-1,x)
          + 128*G(-1,0,-1,-1,x)
          - 64*G(-1,0,-1,0,x)
          + 64*G(-1,0,0,x)
          - 64*G(-1,0,0,-1,x)
          + 32*G(-1,0,0,0,x)
          - 64*G(0,x)
          + 96*G(0,-1,x)
          - 128*G(0,-1,-1,x)
          + 128*G(0,-1,-1,-1,x)
          - 64*G(0,-1,-1,0,x)
          + 64*G(0,-1,0,x)
          - 64*G(0,-1,0,-1,x)
          + 32*G(0,-1,0,0,x)
          - 48*G(0,0,x)
          + 64*G(0,0,-1,x)
          - 64*G(0,0,-1,-1,x)
          + 32*G(0,0,-1,0,x)
          - 32*G(0,0,0,x)
          + 32*G(0,0,0,-1,x)
          - 16*G(0,0,0,0,x)
          )

       - 12
          + 16*G(-1,x)
          - 16*G(-1,-1,x)
          + 8*G(-1,0,x)
          - 8*G(0,x)
          + 8*G(0,-1,x)
          - 4*G(0,0,x)
         ;

 Topo(A,195,x) =

       + e^-2 * (
          - 1
          )

       + e^-1 * (
          - 4
          + 2*G(-1,x)
          - G(0,x)
          )

       + e * (
          - 32
          + 24*G(-1,x)
          - 16*G(-1,-1,x)
          + 8*G(-1,-1,-1,x)
          - 4*G(-1,-1,0,x)
          + 8*G(-1,0,x)
          - 4*G(-1,0,-1,x)
          + 2*G(-1,0,0,x)
          - 12*G(0,x)
          + 8*G(0,-1,x)
          - 4*G(0,-1,-1,x)
          + 2*G(0,-1,0,x)
          - 4*G(0,0,x)
          + 2*G(0,0,-1,x)
          - G(0,0,0,x)
          )

       + e^2 * (
          - 80
          + 64*G(-1,x)
          - 48*G(-1,-1,x)
          + 32*G(-1,-1,-1,x)
          - 16*G(-1,-1,-1,-1,x)
          + 8*G(-1,-1,-1,0,x)
          - 16*G(-1,-1,0,x)
          + 8*G(-1,-1,0,-1,x)
          - 4*G(-1,-1,0,0,x)
          + 24*G(-1,0,x)
          - 16*G(-1,0,-1,x)
          + 8*G(-1,0,-1,-1,x)
          - 4*G(-1,0,-1,0,x)
          + 8*G(-1,0,0,x)
          - 4*G(-1,0,0,-1,x)
          + 2*G(-1,0,0,0,x)
          - 32*G(0,x)
          + 24*G(0,-1,x)
          - 16*G(0,-1,-1,x)
          + 8*G(0,-1,-1,-1,x)
          - 4*G(0,-1,-1,0,x)
          + 8*G(0,-1,0,x)
          - 4*G(0,-1,0,-1,x)
          + 2*G(0,-1,0,0,x)
          - 12*G(0,0,x)
          + 8*G(0,0,-1,x)
          - 4*G(0,0,-1,-1,x)
          + 2*G(0,0,-1,0,x)
          - 4*G(0,0,0,x)
          + 2*G(0,0,0,-1,x)
          - G(0,0,0,0,x)
          )

       - 12
          + 8*G(-1,x)
          - 4*G(-1,-1,x)
          + 2*G(-1,0,x)
          - 4*G(0,x)
          + 2*G(0,-1,x)
          - G(0,0,x)
         ;

 Topo(A,387) =

       + e^-2 * (
          - 1
          )

       + e^-1 * (
          - 4
          )

       + e * (
          - 32
          )

       + e^2 * (
          - 80
          )

       - 12
         ;

 Topo(A,394,z) =

       + e^-2 * (
          - 1
          )

       + e^-1 * (
          - 4
          + G(0,z)
          )

       + e * (
          - 32
          + 12*G(0,z)
          - 4*G(0,0,z)
          + G(0,0,0,z)
          )

       + e^2 * (
          - 80
          + 32*G(0,z)
          - 12*G(0,0,z)
          + 4*G(0,0,0,z)
          - G(0,0,0,0,z)
          )

       - 12
          + 4*G(0,z)
          - G(0,0,z)
         ;

 Topo(A,408,z) =

       + e^-2 * (
          - 1
          )

       + e^-1 * (
          - 4
          + 2*G(0,z)
          )

       + e * (
          - 32
          + 24*G(0,z)
          - 16*G(0,0,z)
          + 8*G(0,0,0,z)
          )

       + e^2 * (
          - 80
          + 64*G(0,z)
          - 48*G(0,0,z)
          + 32*G(0,0,0,z)
          - 16*G(0,0,0,0,z)
          )

       - 12
          + 8*G(0,z)
          - 4*G(0,0,z)
         ;

 Topo(A,418) =

       + e^-2 * (
          - 1
          )

       + e^-1 * (
          - 4
          )

       + e * (
          - 32
          )

       + e^2 * (
          - 80
          )

       - 12
         ;

 Topo(A,53,x) =

       + e^-2 * (
          - 1/2
          )

       + e^-1 * (
          - 5/2
          + 2*G(-1,x)
          - G(0,x)
          )

       + e * (
          - 65/2
          + 2*zeta3
          - 5/6*Pi^2
          + 38*G(-1,x)
          + 2/3*G(-1,x)*Pi^2
          - 40*G(-1,-1,x)
          + 32*G(-1,-1,-1,x)
          - 16*G(-1,-1,0,x)
          + 20*G(-1,0,x)
          - 16*G(-1,0,-1,x)
          + 8*G(-1,0,0,x)
          - 19*G(0,x)
          - 1/3*G(0,x)*Pi^2
          + 20*G(0,-1,x)
          - 16*G(0,-1,-1,x)
          + 8*G(0,-1,0,x)
          - 10*G(0,0,x)
          + 8*G(0,0,-1,x)
          - 4*G(0,0,0,x)
          )

       + e^2 * (
          - 211/2
          + 10*zeta3
          - 19/6*Pi^2
          + 130*G(-1,x)
          - 8*G(-1,x)*zeta3
          + 10/3*G(-1,x)*Pi^2
          - 152*G(-1,-1,x)
          - 8/3*G(-1,-1,x)*Pi^2
          + 160*G(-1,-1,-1,x)
          - 128*G(-1,-1,-1,-1,x)
          + 64*G(-1,-1,-1,0,x)
          - 80*G(-1,-1,0,x)
          + 64*G(-1,-1,0,-1,x)
          - 32*G(-1,-1,0,0,x)
          + 76*G(-1,0,x)
          + 4/3*G(-1,0,x)*Pi^2
          - 80*G(-1,0,-1,x)
          + 64*G(-1,0,-1,-1,x)
          - 32*G(-1,0,-1,0,x)
          + 40*G(-1,0,0,x)
          - 32*G(-1,0,0,-1,x)
          + 16*G(-1,0,0,0,x)
          - 65*G(0,x)
          + 4*G(0,x)*zeta3
          - 5/3*G(0,x)*Pi^2
          + 76*G(0,-1,x)
          + 4/3*G(0,-1,x)*Pi^2
          - 80*G(0,-1,-1,x)
          + 64*G(0,-1,-1,-1,x)
          - 32*G(0,-1,-1,0,x)
          + 40*G(0,-1,0,x)
          - 32*G(0,-1,0,-1,x)
          + 16*G(0,-1,0,0,x)
          - 38*G(0,0,x)
          - 2/3*G(0,0,x)*Pi^2
          + 40*G(0,0,-1,x)
          - 32*G(0,0,-1,-1,x)
          + 16*G(0,0,-1,0,x)
          - 20*G(0,0,0,x)
          + 16*G(0,0,0,-1,x)
          - 8*G(0,0,0,0,x)
          )

       - 19/2
          - 1/6*Pi^2
          + 10*G(-1,x)
          - 8*G(-1,-1,x)
          + 4*G(-1,0,x)
          - 5*G(0,x)
          + 4*G(0,-1,x)
          - 2*G(0,0,x)
         ;

 Topo(A,142,z) =

       + e^-2 * (
          - 1/2
          )

       + e^-1 * (
          - 5/2
          + G(0,z)
          )

       + e * (
          - 65/2
          + zeta3
          + 5/6*Pi^2
          + 19*G(0,z)
          - 1/6*G(0,z)*Pi^2
          - 5*G(0,0,z)
          + G(0,0,0,z)
          + G(0,1,0,z)
          - 1/6*G(1,z)*Pi^2
          - 5*G(1,0,z)
          + G(1,0,0,z)
          + G(1,1,0,z)
          )

       + e^2 * (
          - 211/2
          + 5*zeta3
          + 19/6*Pi^2
          + 3/40*Pi^4
          + 65*G(0,z)
          - 4*G(0,z)*zeta3
          - 5/6*G(0,z)*Pi^2
          - 19*G(0,0,z)
          + 1/6*G(0,0,z)*Pi^2
          + 5*G(0,0,0,z)
          - G(0,0,0,0,z)
          - G(0,0,1,0,z)
          + 1/6*G(0,1,z)*Pi^2
          + 5*G(0,1,0,z)
          - G(0,1,0,0,z)
          - G(0,1,1,0,z)
          + 2*G(1,z)*zeta3
          - 5/6*G(1,z)*Pi^2
          - 19*G(1,0,z)
          + 1/6*G(1,0,z)*Pi^2
          + 5*G(1,0,0,z)
          - G(1,0,0,0,z)
          - G(1,0,1,0,z)
          + 1/6*G(1,1,z)*Pi^2
          + 5*G(1,1,0,z)
          - G(1,1,0,0,z)
          - G(1,1,1,0,z)
          )

       - 19/2
          + 1/6*Pi^2
          + 5*G(0,z)
          - G(0,0,z)
          - G(1,0,z)
         ;

 Topo(A,149,z) =

       + e^-2 * (
          - 1/2
          )

       + e^-1 * (
          - 5/2
          )

       + e * (
          - 65/2
          + 2*zeta3
          - 5/6*Pi^2
          + 1/6*G(1,z)*Pi^2
          + 5*G(1,0,z)
          - 2*G(1,0,0,z)
          - G(1,1,0,z)
          )

       + e^2 * (
          - 211/2
          + 10*zeta3
          - 19/6*Pi^2
          + G(1,z)*zeta3
          + 5/6*G(1,z)*Pi^2
          + 19*G(1,0,z)
          - 10*G(1,0,0,z)
          + 4*G(1,0,0,0,z)
          - 1/6*G(1,1,z)*Pi^2
          - 5*G(1,1,0,z)
          + 2*G(1,1,0,0,z)
          + G(1,1,1,0,z)
          )

       - 19/2
          - 1/6*Pi^2
          + G(1,0,z)
         ;

 Topo(A,166,1,x) =

       + [1-x]^-1*[1+x] * (
          + 1/6*Pi^2
          - 2*G(0,-1,x)
          + G(0,0,x)
          )

       + [1-x]^-1*[1+x]*e * (
          + zeta3
          + 5/6*Pi^2
          - 1/6*G(-1,x)*Pi^2
          + 2*G(-1,0,-1,x)
          - G(-1,0,0,x)
          - 1/12*G(0,x)*Pi^2
          - 10*G(0,-1,x)
          + 8*G(0,-1,-1,x)
          - 4*G(0,-1,0,x)
          + 5*G(0,0,x)
          - 3*G(0,0,-1,x)
          + 3/2*G(0,0,0,x)
          + 1/3*G(1,x)*Pi^2
          - 4*G(1,0,-1,x)
          + 2*G(1,0,0,x)
          )

       + [1-x]^-1*[1+x]*e^2 * (
          + 5*zeta3
          + 19/6*Pi^2
          + 1/12*Pi^4
          - G(-1,x)*zeta3
          - 5/6*G(-1,x)*Pi^2
          + 1/6*G(-1,-1,x)*Pi^2
          - 2*G(-1,-1,0,-1,x)
          + G(-1,-1,0,0,x)
          + 1/12*G(-1,0,x)*Pi^2
          + 10*G(-1,0,-1,x)
          - 8*G(-1,0,-1,-1,x)
          + 4*G(-1,0,-1,0,x)
          - 5*G(-1,0,0,x)
          + 3*G(-1,0,0,-1,x)
          - 3/2*G(-1,0,0,0,x)
          - 1/3*G(-1,1,x)*Pi^2
          + 4*G(-1,1,0,-1,x)
          - 2*G(-1,1,0,0,x)
          - 2*G(0,x)*zeta3
          - 5/12*G(0,x)*Pi^2
          - 38*G(0,-1,x)
          + 1/12*G(0,-1,x)*Pi^2
          + 40*G(0,-1,-1,x)
          - 32*G(0,-1,-1,-1,x)
          + 16*G(0,-1,-1,0,x)
          - 20*G(0,-1,0,x)
          + 15*G(0,-1,0,-1,x)
          - 15/2*G(0,-1,0,0,x)
          + 19*G(0,0,x)
          + 1/6*G(0,0,x)*Pi^2
          - 15*G(0,0,-1,x)
          + 12*G(0,0,-1,-1,x)
          - 6*G(0,0,-1,0,x)
          + 15/2*G(0,0,0,x)
          - 8*G(0,0,0,-1,x)
          + 4*G(0,0,0,0,x)
          - 1/6*G(0,1,x)*Pi^2
          + 2*G(0,1,0,-1,x)
          - G(0,1,0,0,x)
          + 2*G(1,x)*zeta3
          + 5/3*G(1,x)*Pi^2
          - 1/3*G(1,-1,x)*Pi^2
          + 4*G(1,-1,0,-1,x)
          - 2*G(1,-1,0,0,x)
          - 1/6*G(1,0,x)*Pi^2
          - 20*G(1,0,-1,x)
          + 16*G(1,0,-1,-1,x)
          - 8*G(1,0,-1,0,x)
          + 10*G(1,0,0,x)
          - 6*G(1,0,0,-1,x)
          + 3*G(1,0,0,0,x)
          + 2/3*G(1,1,x)*Pi^2
          - 8*G(1,1,0,-1,x)
          + 4*G(1,1,0,0,x)
          )

       + e^-2 * (
          - 1/2
          )

       + e^-1 * (
          - 5/2
          )

       + e * (
          - 65/2
          + 1/4*G(0,x)*Pi^2
          - 3*G(0,0,-1,x)
          + 3/2*G(0,0,0,x)
          )

       + e^2 * (
          - 211/2
          - 1/120*Pi^4
          + 3*G(-1,x)*zeta3
          - 1/4*G(-1,0,x)*Pi^2
          + 3*G(-1,0,0,-1,x)
          - 3/2*G(-1,0,0,0,x)
          + 5/4*G(0,x)*Pi^2
          - 1/4*G(0,-1,x)*Pi^2
          + 3*G(0,-1,0,-1,x)
          - 3/2*G(0,-1,0,0,x)
          - 15*G(0,0,-1,x)
          + 12*G(0,0,-1,-1,x)
          - 6*G(0,0,-1,0,x)
          + 15/2*G(0,0,0,x)
          - 6*G(0,0,0,-1,x)
          + 3*G(0,0,0,0,x)
          + 1/2*G(0,1,x)*Pi^2
          - 6*G(0,1,0,-1,x)
          + 3*G(0,1,0,0,x)
          )

       - 19/2
         ;

 Topo(A,166,2,x) =

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e^-1 * (
          - 1/3*Pi^2
          + 4*G(0,-1,x)
          - 2*G(0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x * (
          - 2*zeta3
          + 1/3*G(-1,x)*Pi^2
          - 4*G(-1,0,-1,x)
          + 2*G(-1,0,0,x)
          + 1/6*G(0,x)*Pi^2
          - 16*G(0,-1,-1,x)
          + 8*G(0,-1,0,x)
          + 6*G(0,0,-1,x)
          - 3*G(0,0,0,x)
          - 2/3*G(1,x)*Pi^2
          + 8*G(1,0,-1,x)
          - 4*G(1,0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e * (
          - 1/6*Pi^4
          + 2*G(-1,x)*zeta3
          - 1/3*G(-1,-1,x)*Pi^2
          + 4*G(-1,-1,0,-1,x)
          - 2*G(-1,-1,0,0,x)
          - 1/6*G(-1,0,x)*Pi^2
          + 16*G(-1,0,-1,-1,x)
          - 8*G(-1,0,-1,0,x)
          - 6*G(-1,0,0,-1,x)
          + 3*G(-1,0,0,0,x)
          + 2/3*G(-1,1,x)*Pi^2
          - 8*G(-1,1,0,-1,x)
          + 4*G(-1,1,0,0,x)
          + 4*G(0,x)*zeta3
          - 1/6*G(0,-1,x)*Pi^2
          + 64*G(0,-1,-1,-1,x)
          - 32*G(0,-1,-1,0,x)
          - 30*G(0,-1,0,-1,x)
          + 15*G(0,-1,0,0,x)
          - 1/3*G(0,0,x)*Pi^2
          - 24*G(0,0,-1,-1,x)
          + 12*G(0,0,-1,0,x)
          + 16*G(0,0,0,-1,x)
          - 8*G(0,0,0,0,x)
          + 1/3*G(0,1,x)*Pi^2
          - 4*G(0,1,0,-1,x)
          + 2*G(0,1,0,0,x)
          - 4*G(1,x)*zeta3
          + 2/3*G(1,-1,x)*Pi^2
          - 8*G(1,-1,0,-1,x)
          + 4*G(1,-1,0,0,x)
          + 1/3*G(1,0,x)*Pi^2
          - 32*G(1,0,-1,-1,x)
          + 16*G(1,0,-1,0,x)
          + 12*G(1,0,0,-1,x)
          - 6*G(1,0,0,0,x)
          - 4/3*G(1,1,x)*Pi^2
          + 16*G(1,1,0,-1,x)
          - 8*G(1,1,0,0,x)
          );

 Topo(A,198,1,x) =

       + [1-x]^-1*[1+x]^-1 * (
          - 1/3*Pi^2
          + 4*G(0,-1,x)
          - 2*G(0,0,x)
          )

       + [1-x]^-1*[1+x]^-1*e * (
          - 2*zeta3
          - 5/3*Pi^2
          + 1/3*G(0,x)*Pi^2
          + 20*G(0,-1,x)
          - 8*G(0,-1,-1,x)
          + 4*G(0,-1,0,x)
          - 10*G(0,0,x)
          - 2/3*G(1,x)*Pi^2
          + 8*G(1,0,-1,x)
          - 4*G(1,0,0,x)
          )

       + [1-x]^-1*[1+x]^-1*e^2 * (
          - 10*zeta3
          - 19/3*Pi^2
          - 13/60*Pi^4
          + 2*G(0,x)*zeta3
          + 5/3*G(0,x)*Pi^2
          + 76*G(0,-1,x)
          - 40*G(0,-1,-1,x)
          + 16*G(0,-1,-1,-1,x)
          - 8*G(0,-1,-1,0,x)
          + 20*G(0,-1,0,x)
          - 8*G(0,-1,0,-1,x)
          + 4*G(0,-1,0,0,x)
          - 38*G(0,0,x)
          - 4/3*G(0,0,x)*Pi^2
          + 16*G(0,0,0,-1,x)
          - 8*G(0,0,0,0,x)
          + 2/3*G(0,1,x)*Pi^2
          - 8*G(0,1,0,-1,x)
          + 4*G(0,1,0,0,x)
          - 4*G(1,x)*zeta3
          - 10/3*G(1,x)*Pi^2
          + 2/3*G(1,0,x)*Pi^2
          + 40*G(1,0,-1,x)
          - 16*G(1,0,-1,-1,x)
          + 8*G(1,0,-1,0,x)
          - 20*G(1,0,0,x)
          - 4/3*G(1,1,x)*Pi^2
          + 16*G(1,1,0,-1,x)
          - 8*G(1,1,0,0,x)
          )

       + e^-2 * (
          - 1/2
          )

       + e^-1 * (
          - 5/2
          + 2*G(-1,x)
          - G(0,x)
          )

       + e * (
          - 65/2
          + 4*zeta3
          + 5/6*Pi^2
          + 38*G(-1,x)
          - 20*G(-1,-1,x)
          + 8*G(-1,-1,-1,x)
          - 4*G(-1,-1,0,x)
          + 10*G(-1,0,x)
          - 4*G(-1,0,-1,x)
          + 2*G(-1,0,0,x)
          - 19*G(0,x)
          - 2/3*G(0,x)*Pi^2
          + 8*G(0,0,-1,x)
          - 4*G(0,0,0,x)
          + 1/3*G(1,x)*Pi^2
          - 4*G(1,0,-1,x)
          + 2*G(1,0,0,x)
          )

       + e^2 * (
          - 211/2
          + 20*zeta3
          + 19/6*Pi^2
          + 13/60*Pi^4
          + 130*G(-1,x)
          - 12*G(-1,x)*zeta3
          - 76*G(-1,-1,x)
          + 40*G(-1,-1,-1,x)
          - 16*G(-1,-1,-1,-1,x)
          + 8*G(-1,-1,-1,0,x)
          - 20*G(-1,-1,0,x)
          + 8*G(-1,-1,0,-1,x)
          - 4*G(-1,-1,0,0,x)
          + 38*G(-1,0,x)
          + G(-1,0,x)*Pi^2
          - 20*G(-1,0,-1,x)
          + 8*G(-1,0,-1,-1,x)
          - 4*G(-1,0,-1,0,x)
          + 10*G(-1,0,0,x)
          - 16*G(-1,0,0,-1,x)
          + 8*G(-1,0,0,0,x)
          - 65*G(0,x)
          + 2*G(0,x)*zeta3
          - 10/3*G(0,x)*Pi^2
          + 2/3*G(0,0,x)*Pi^2
          + 40*G(0,0,-1,x)
          - 16*G(0,0,-1,-1,x)
          + 8*G(0,0,-1,0,x)
          - 20*G(0,0,0,x)
          - 4/3*G(0,1,x)*Pi^2
          + 16*G(0,1,0,-1,x)
          - 8*G(0,1,0,0,x)
          + 2*G(1,x)*zeta3
          + 5/3*G(1,x)*Pi^2
          - 1/3*G(1,0,x)*Pi^2
          - 20*G(1,0,-1,x)
          + 8*G(1,0,-1,-1,x)
          - 4*G(1,0,-1,0,x)
          + 10*G(1,0,0,x)
          + 2/3*G(1,1,x)*Pi^2
          - 8*G(1,1,0,-1,x)
          + 4*G(1,1,0,0,x)
          )

       - 19/2
          + 1/6*Pi^2
          + 10*G(-1,x)
          - 4*G(-1,-1,x)
          + 2*G(-1,0,x)
          - 5*G(0,x)
         ;

 Topo(A,198,2,x) =

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e^-1 * (
          - 1/3*Pi^2
          + 4*G(0,-1,x)
          - 2*G(0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x * (
          - 2*zeta3
          + 1/3*G(0,x)*Pi^2
          - 8*G(0,-1,-1,x)
          + 4*G(0,-1,0,x)
          - 2/3*G(1,x)*Pi^2
          + 8*G(1,0,-1,x)
          - 4*G(1,0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e * (
          - 13/60*Pi^4
          + 2*G(0,x)*zeta3
          + 16*G(0,-1,-1,-1,x)
          - 8*G(0,-1,-1,0,x)
          - 8*G(0,-1,0,-1,x)
          + 4*G(0,-1,0,0,x)
          - 4/3*G(0,0,x)*Pi^2
          + 16*G(0,0,0,-1,x)
          - 8*G(0,0,0,0,x)
          + 2/3*G(0,1,x)*Pi^2
          - 8*G(0,1,0,-1,x)
          + 4*G(0,1,0,0,x)
          - 4*G(1,x)*zeta3
          + 2/3*G(1,0,x)*Pi^2
          - 16*G(1,0,-1,-1,x)
          + 8*G(1,0,-1,0,x)
          - 4/3*G(1,1,x)*Pi^2
          + 16*G(1,1,0,-1,x)
          - 8*G(1,1,0,0,x)
          );

 Topo(A,227,x) =

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e^-1 * (
          + 1/3*Pi^2
          - 4*G(0,-1,x)
          + 2*G(0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x * (
          + 2*zeta3
          + 2/3*Pi^2
          - 2/3*G(-1,x)*Pi^2
          + 8*G(-1,0,-1,x)
          - 4*G(-1,0,0,x)
          - 8*G(0,-1,x)
          + 24*G(0,-1,-1,x)
          - 12*G(0,-1,0,x)
          + 4*G(0,0,x)
          - 12*G(0,0,-1,x)
          + 6*G(0,0,0,x)
          + 2/3*G(1,x)*Pi^2
          - 8*G(1,0,-1,x)
          + 4*G(1,0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e * (
          + 4*zeta3
          + 4/3*Pi^2
          + 1/10*Pi^4
          - 4*G(-1,x)*zeta3
          - 4/3*G(-1,x)*Pi^2
          + 4/3*G(-1,-1,x)*Pi^2
          - 16*G(-1,-1,0,-1,x)
          + 8*G(-1,-1,0,0,x)
          + 16*G(-1,0,-1,x)
          - 48*G(-1,0,-1,-1,x)
          + 24*G(-1,0,-1,0,x)
          - 8*G(-1,0,0,x)
          + 24*G(-1,0,0,-1,x)
          - 12*G(-1,0,0,0,x)
          - 4/3*G(-1,1,x)*Pi^2
          + 16*G(-1,1,0,-1,x)
          - 8*G(-1,1,0,0,x)
          - 16*G(0,-1,x)
          + 48*G(0,-1,-1,x)
          - 112*G(0,-1,-1,-1,x)
          + 56*G(0,-1,-1,0,x)
          - 24*G(0,-1,0,x)
          + 56*G(0,-1,0,-1,x)
          - 28*G(0,-1,0,0,x)
          + 8*G(0,0,x)
          - 24*G(0,0,-1,x)
          + 56*G(0,0,-1,-1,x)
          - 28*G(0,0,-1,0,x)
          + 12*G(0,0,0,x)
          - 28*G(0,0,0,-1,x)
          + 14*G(0,0,0,0,x)
          + 4*G(1,x)*zeta3
          + 4/3*G(1,x)*Pi^2
          - 4/3*G(1,-1,x)*Pi^2
          + 16*G(1,-1,0,-1,x)
          - 8*G(1,-1,0,0,x)
          - 16*G(1,0,-1,x)
          + 48*G(1,0,-1,-1,x)
          - 24*G(1,0,-1,0,x)
          + 8*G(1,0,0,x)
          - 24*G(1,0,0,-1,x)
          + 12*G(1,0,0,0,x)
          + 4/3*G(1,1,x)*Pi^2
          - 16*G(1,1,0,-1,x)
          + 8*G(1,1,0,0,x)
          );

 Topo(A,419,x) =

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e^-1 * (
          + 1/3*Pi^2
          - 4*G(0,-1,x)
          + 2*G(0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x * (
          + 2*zeta3
          + 2/3*Pi^2
          - 1/3*G(0,x)*Pi^2
          - 8*G(0,-1,x)
          + 8*G(0,-1,-1,x)
          - 4*G(0,-1,0,x)
          + 4*G(0,0,x)
          + 2/3*G(1,x)*Pi^2
          - 8*G(1,0,-1,x)
          + 4*G(1,0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e * (
          + 4*zeta3
          + 4/3*Pi^2
          + 1/10*Pi^4
          - 2*G(0,x)*zeta3
          - 2/3*G(0,x)*Pi^2
          - 16*G(0,-1,x)
          + 16*G(0,-1,-1,x)
          - 16*G(0,-1,-1,-1,x)
          + 8*G(0,-1,-1,0,x)
          - 8*G(0,-1,0,x)
          + 8*G(0,-1,0,-1,x)
          - 4*G(0,-1,0,0,x)
          + 8*G(0,0,x)
          + 1/3*G(0,0,x)*Pi^2
          - 4*G(0,0,0,-1,x)
          + 2*G(0,0,0,0,x)
          - 2/3*G(0,1,x)*Pi^2
          + 8*G(0,1,0,-1,x)
          - 4*G(0,1,0,0,x)
          + 4*G(1,x)*zeta3
          + 4/3*G(1,x)*Pi^2
          - 2/3*G(1,0,x)*Pi^2
          - 16*G(1,0,-1,x)
          + 16*G(1,0,-1,-1,x)
          - 8*G(1,0,-1,0,x)
          + 8*G(1,0,0,x)
          + 4/3*G(1,1,x)*Pi^2
          - 16*G(1,1,0,-1,x)
          + 8*G(1,1,0,0,x)
          );

 Topo(A,398,z) =

       + m2^-1*[1-z]^-1 * (
          + 1/15*Pi^4
          - 3*G(0,z)*zeta3
          + 1/6*G(0,0,z)*Pi^2
          - G(0,0,1,0,z)
          + G(0,1,0,0,z)
          );

 Topo(A,199,x) =

       + m2^-1*[1-x]^-1*[1+x]^-1*x * (
          + 1/15*Pi^4
          - 1/3*G(-1,-1,x)*Pi^2
          + 4*G(-1,-1,0,-1,x)
          - 2*G(-1,-1,0,0,x)
          + 1/6*G(-1,0,x)*Pi^2
          + 8*G(-1,0,-1,-1,x)
          - 4*G(-1,0,-1,0,x)
          - 6*G(-1,0,0,-1,x)
          + 3*G(-1,0,0,0,x)
          - 3*G(0,x)*zeta3
          + 1/6*G(0,-1,x)*Pi^2
          - 2*G(0,-1,0,-1,x)
          + G(0,-1,0,0,x)
          + 1/6*G(0,0,x)*Pi^2
          - 4*G(0,0,-1,-1,x)
          + 2*G(0,0,-1,0,x)
          );

 Topo(A,422,x) =

       + m2^-1*[1-x]^-1*[1+x]^-1*x * (
          + 7/60*Pi^4
          + G(0,0,x)*Pi^2
          - 12*G(0,0,0,-1,x)
          + 6*G(0,0,0,0,x)
          );

 Topo(A,174,x,z) =

       + m2^-1*[1-z]^-1*e^-2 * (
          + G(0,z)
          )

       + m2^-1*[1-z]^-1*e^-1 * (
          - 1/6*Pi^2
          - 2*G(-1,x)*G(0,z)
          + G(0,x)*G(0,z)
          + 2*G(0,z)
          - 2*G(0,0,z)
          + G(1,0,z)
          )

       + m2^-1*[1-z]^-1 * (
          + zeta3
          - 1/3*Pi^2
          - 1/6*G( - x^-1,z)*Pi^2
          - G( - x^-1,0,0,z)
          + 2*G( - x^-1,1,0,z)
          - 1/2*G( - x,z)*Pi^2
          - G( - x,0,0,z)
          + 2*G( - x,1,0,z)
          + G(-1,x)*Pi^2
          - 2*G(-1,x)*G( - x^-1,0,z)
          - 2*G(-1,x)*G( - x,0,z)
          - 4*G(-1,x)*G(0,z)
          + 6*G(-1,x)*G(0,0,z)
          - 2*G(-1,x)*G(1,0,z)
          + 8*G(-1,-1,x)*G(0,z)
          - 4*G(-1,0,x)*G(0,z)
          - 2/3*G(0,x)*Pi^2
          + G(0,x)*G( - x^-1,0,z)
          + G(0,x)*G( - x,0,z)
          + 2*G(0,x)*G(0,z)
          + G(0,x)*G(1,0,z)
          + 4*G(0,z)
          + 2/3*G(0,z)*Pi^2
          - 2*G(0,-1,x)*G( - x^-1,z)
          + 2*G(0,-1,x)*G( - x,z)
          - 4*G(0,-1,x)*G(0,z)
          + G(0,0,x)*G( - x^-1,z)
          - G(0,0,x)*G( - x,z)
          + 2*G(0,0,x)*G(0,z)
          - 4*G(0,0,z)
          - 3*G(0,0,z)*G(0,x)
          + 2*G(0,0,-1,x)
          - G(0,0,0,x)
          + 5*G(0,0,0,z)
          - 4*G(0,1,0,z)
          - 1/6*G(1,z)*Pi^2
          + 2*G(1,0,z)
          - 2*G(1,0,0,z)
          + G(1,1,0,z)
          )

       + m2^-1*[1-z]^-1*e * (
          + 2*zeta3
          - 2/3*Pi^2
          - 19/90*Pi^4
          - 1/6*G( - x^-1, - x^-1,z)*Pi^2
          - G( - x^-1, - x^-1,0,0,z)
          + 2*G( - x^-1, - x^-1,1,0,z)
          - 1/2*G( - x^-1, - x,z)*Pi^2
          - G( - x^-1, - x,0,0,z)
          + 2*G( - x^-1, - x,1,0,z)
          + G( - x^-1,z)*zeta3
          - 1/3*G( - x^-1,z)*Pi^2
          + 5/6*G( - x^-1,0,z)*Pi^2
          - 2*G( - x^-1,0,0,z)
          + 4*G( - x^-1,0,0,0,z)
          - 5*G( - x^-1,0,1,0,z)
          + 4*G( - x^-1,1,0,z)
          - 3*G( - x^-1,1,0,0,z)
          - 1/6*G( - x, - x^-1,z)*Pi^2
          - G( - x, - x^-1,0,0,z)
          + 2*G( - x, - x^-1,1,0,z)
          - 1/2*G( - x, - x,z)*Pi^2
          - G( - x, - x,0,0,z)
          + 2*G( - x, - x,1,0,z)
          - G( - x,z)*zeta3
          - G( - x,z)*Pi^2
          + 5/6*G( - x,0,z)*Pi^2
          - 2*G( - x,0,0,z)
          + 4*G( - x,0,0,0,z)
          - 5*G( - x,0,1,0,z)
          + 4*G( - x,1,0,z)
          - 3*G( - x,1,0,0,z)
          - 2*G(-1,x)*zeta3
          + 2*G(-1,x)*Pi^2
          - 2*G(-1,x)*G( - x^-1, - x^-1,0,z)
          - 2*G(-1,x)*G( - x^-1, - x,0,z)
          + 5/6*G(-1,x)*G( - x^-1,z)*Pi^2
          - 4*G(-1,x)*G( - x^-1,0,z)
          + 6*G(-1,x)*G( - x^-1,0,0,z)
          - 2*G(-1,x)*G( - x^-1,1,0,z)
          - 2*G(-1,x)*G( - x, - x^-1,0,z)
          - 2*G(-1,x)*G( - x, - x,0,z)
          + 7/6*G(-1,x)*G( - x,z)*Pi^2
          - 4*G(-1,x)*G( - x,0,z)
          + 6*G(-1,x)*G( - x,0,0,z)
          - 2*G(-1,x)*G( - x,1,0,z)
          + 6*G(-1,x)*G(0, - x^-1,0,z)
          + 6*G(-1,x)*G(0, - x,0,z)
          - 8*G(-1,x)*G(0,z)
          - 3*G(-1,x)*G(0,z)*Pi^2
          + 12*G(-1,x)*G(0,0,z)
          - 18*G(-1,x)*G(0,0,0,z)
          + 6*G(-1,x)*G(0,1,0,z)
          - 2*G(-1,x)*G(1, - x^-1,0,z)
          - 2*G(-1,x)*G(1, - x,0,z)
          + G(-1,x)*G(1,z)*Pi^2
          - 4*G(-1,x)*G(1,0,z)
          + 6*G(-1,x)*G(1,0,0,z)
          - 2*G(-1,x)*G(1,1,0,z)
          - 4*G(-1,-1,x)*Pi^2
          + 8*G(-1,-1,x)*G( - x^-1,0,z)
          + 8*G(-1,-1,x)*G( - x,0,z)
          + 16*G(-1,-1,x)*G(0,z)
          - 24*G(-1,-1,x)*G(0,0,z)
          + 8*G(-1,-1,x)*G(1,0,z)
          - 32*G(-1,-1,-1,x)*G(0,z)
          + 16*G(-1,-1,0,x)*G(0,z)
          + 13/6*G(-1,0,x)*Pi^2
          - 4*G(-1,0,x)*G( - x^-1,0,z)
          - 4*G(-1,0,x)*G( - x,0,z)
          - 8*G(-1,0,x)*G(0,z)
          + 12*G(-1,0,x)*G(0,0,z)
          - 4*G(-1,0,x)*G(1,0,z)
          + 2*G(-1,0,-1,x)*G( - x^-1,z)
          - 2*G(-1,0,-1,x)*G( - x,z)
          + 16*G(-1,0,-1,x)*G(0,z)
          - G(-1,0,0,x)*G( - x^-1,z)
          + G(-1,0,0,x)*G( - x,z)
          - 8*G(-1,0,0,x)*G(0,z)
          - 2*G(-1,0,0,-1,x)
          + G(-1,0,0,0,x)
          + 1/2*G(0, - x^-1,z)*Pi^2
          + 3*G(0, - x^-1,0,0,z)
          - 6*G(0, - x^-1,1,0,z)
          + 3/2*G(0, - x,z)*Pi^2
          + 3*G(0, - x,0,0,z)
          - 6*G(0, - x,1,0,z)
          - 4/3*G(0,x)*Pi^2
          + G(0,x)*G( - x^-1, - x^-1,0,z)
          + G(0,x)*G( - x^-1, - x,0,z)
          - 1/2*G(0,x)*G( - x^-1,z)*Pi^2
          + 2*G(0,x)*G( - x^-1,0,z)
          - 3*G(0,x)*G( - x^-1,0,0,z)
          + G(0,x)*G( - x^-1,1,0,z)
          + G(0,x)*G( - x, - x^-1,0,z)
          + G(0,x)*G( - x, - x,0,z)
          - 1/3*G(0,x)*G( - x,z)*Pi^2
          + 2*G(0,x)*G( - x,0,z)
          - 3*G(0,x)*G( - x,0,0,z)
          + G(0,x)*G( - x,1,0,z)
          - 3*G(0,x)*G(0, - x^-1,0,z)
          - 3*G(0,x)*G(0, - x,0,z)
          + 4*G(0,x)*G(0,z)
          + 3/2*G(0,x)*G(0,z)*Pi^2
          + G(0,x)*G(1, - x^-1,0,z)
          + G(0,x)*G(1, - x,0,z)
          - 2/3*G(0,x)*G(1,z)*Pi^2
          + 2*G(0,x)*G(1,0,z)
          - 3*G(0,x)*G(1,0,0,z)
          + G(0,x)*G(1,1,0,z)
          + 8*G(0,z)
          - 5*G(0,z)*zeta3
          + 4/3*G(0,z)*Pi^2
          + 13/6*G(0,-1,x)*Pi^2
          - 2*G(0,-1,x)*G( - x^-1, - x^-1,z)
          + 2*G(0,-1,x)*G( - x^-1, - x,z)
          - 4*G(0,-1,x)*G( - x^-1,z)
          - 4*G(0,-1,x)*G( - x^-1,0,z)
          - 2*G(0,-1,x)*G( - x, - x^-1,z)
          + 2*G(0,-1,x)*G( - x, - x,z)
          + 4*G(0,-1,x)*G( - x,z)
          - 4*G(0,-1,x)*G( - x,0,z)
          + 6*G(0,-1,x)*G(0, - x^-1,z)
          - 6*G(0,-1,x)*G(0, - x,z)
          - 8*G(0,-1,x)*G(0,z)
          + 12*G(0,-1,x)*G(0,0,z)
          - 2*G(0,-1,x)*G(1, - x^-1,z)
          + 2*G(0,-1,x)*G(1, - x,z)
          - 4*G(0,-1,x)*G(1,0,z)
          + 8*G(0,-1,-1,x)*G( - x^-1,z)
          - 8*G(0,-1,-1,x)*G( - x,z)
          + 16*G(0,-1,-1,x)*G(0,z)
          - 4*G(0,-1,0,x)*G( - x^-1,z)
          + 4*G(0,-1,0,x)*G( - x,z)
          - 8*G(0,-1,0,x)*G(0,z)
          - 2*G(0,-1,0,-1,x)
          + G(0,-1,0,0,x)
          - G(0,0,x)*Pi^2
          + G(0,0,x)*G( - x^-1, - x^-1,z)
          - G(0,0,x)*G( - x^-1, - x,z)
          + 2*G(0,0,x)*G( - x^-1,z)
          + 2*G(0,0,x)*G( - x^-1,0,z)
          + G(0,0,x)*G( - x, - x^-1,z)
          - G(0,0,x)*G( - x, - x,z)
          - 2*G(0,0,x)*G( - x,z)
          + 2*G(0,0,x)*G( - x,0,z)
          - 3*G(0,0,x)*G(0, - x^-1,z)
          + 3*G(0,0,x)*G(0, - x,z)
          + 4*G(0,0,x)*G(0,z)
          - 6*G(0,0,x)*G(0,0,z)
          + G(0,0,x)*G(1, - x^-1,z)
          - G(0,0,x)*G(1, - x,z)
          + 2*G(0,0,x)*G(1,0,z)
          - 8*G(0,0,z)
          - 13/6*G(0,0,z)*Pi^2
          - 6*G(0,0,z)*G(0,x)
          + 4*G(0,0,-1,x)
          - 4*G(0,0,-1,x)*G( - x^-1,z)
          + 2*G(0,0,-1,x)*G( - x,z)
          - 8*G(0,0,-1,x)*G(0,z)
          + 2*G(0,0,-1,x)*G(1,z)
          - 8*G(0,0,-1,-1,x)
          + 4*G(0,0,-1,0,x)
          - 2*G(0,0,0,x)
          + 2*G(0,0,0,x)*G( - x^-1,z)
          - G(0,0,0,x)*G( - x,z)
          + 4*G(0,0,0,x)*G(0,z)
          - G(0,0,0,x)*G(1,z)
          + 10*G(0,0,0,z)
          + 9*G(0,0,0,z)*G(0,x)
          + 4*G(0,0,0,-1,x)
          - 2*G(0,0,0,0,x)
          - 14*G(0,0,0,0,z)
          + 13*G(0,0,1,0,z)
          - 1/3*G(0,1,x)*Pi^2
          + 1/3*G(0,1,z)*Pi^2
          - 8*G(0,1,0,z)
          - 3*G(0,1,0,z)*G(0,x)
          + 4*G(0,1,0,-1,x)
          - 2*G(0,1,0,0,x)
          + 7*G(0,1,0,0,z)
          - 2*G(0,1,1,0,z)
          - 1/6*G(1, - x^-1,z)*Pi^2
          - G(1, - x^-1,0,0,z)
          + 2*G(1, - x^-1,1,0,z)
          - 1/2*G(1, - x,z)*Pi^2
          - G(1, - x,0,0,z)
          + 2*G(1, - x,1,0,z)
          + 1/3*G(1,x)*G( - x^-1,z)*Pi^2
          - 1/3*G(1,x)*G( - x,z)*Pi^2
          + G(1,z)*zeta3
          - 1/3*G(1,z)*Pi^2
          + 4*G(1,0,z)
          + 2/3*G(1,0,z)*Pi^2
          - 4*G(1,0,-1,x)*G( - x^-1,z)
          + 4*G(1,0,-1,x)*G( - x,z)
          + 2*G(1,0,0,x)*G( - x^-1,z)
          - 2*G(1,0,0,x)*G( - x,z)
          - 4*G(1,0,0,z)
          + 5*G(1,0,0,0,z)
          - 4*G(1,0,1,0,z)
          - 1/6*G(1,1,z)*Pi^2
          + 2*G(1,1,0,z)
          - 2*G(1,1,0,0,z)
          + G(1,1,1,0,z)
          );

 Topo(A,214,x,z) =

       + m2^-1*[1+x]^-2*x*e^-3 * (
          + 1
          )

       + m2^-1*[1+x]^-2*x*e^-2 * (
          + 2
          - 2*G(-1,x)
          + G(0,x)
          - G(0,z)
          )

       + m2^-1*[1+x]^-2*x*e^-1 * (
          + 4
          + 1/3*Pi^2
          - 4*G(-1,x)
          + 2*G(-1,x)*G(0,z)
          + 4*G(-1,-1,x)
          - 2*G(-1,0,x)
          + 2*G(0,x)
          - G(0,x)*G(0,z)
          - 2*G(0,z)
          - 2*G(0,-1,x)
          + G(0,0,x)
          + 3*G(0,0,z)
          - 2*G(1,0,z)
          )

       + m2^-1*[1+x]^-2*x * (
          + 8
          - 6*zeta3
          + 2/3*Pi^2
          + 1/6*G( - x^-1,z)*Pi^2
          + G( - x^-1,0,0,z)
          - 2*G( - x^-1,1,0,z)
          + 1/2*G( - x,z)*Pi^2
          + G( - x,0,0,z)
          - 2*G( - x,1,0,z)
          - 8*G(-1,x)
          - 2/3*G(-1,x)*Pi^2
          + 2*G(-1,x)*G( - x^-1,0,z)
          + 2*G(-1,x)*G( - x,0,z)
          + 4*G(-1,x)*G(0,z)
          - 6*G(-1,x)*G(0,0,z)
          + 8*G(-1,-1,x)
          - 4*G(-1,-1,x)*G(0,z)
          - 8*G(-1,-1,-1,x)
          + 4*G(-1,-1,0,x)
          - 4*G(-1,0,x)
          + 2*G(-1,0,x)*G(0,z)
          + 4*G(-1,0,-1,x)
          - 2*G(-1,0,0,x)
          + 4*G(0,x)
          + 2/3*G(0,x)*Pi^2
          - G(0,x)*G( - x^-1,0,z)
          - G(0,x)*G( - x,0,z)
          - 2*G(0,x)*G(0,z)
          - 4*G(0,z)
          - G(0,z)*Pi^2
          - 4*G(0,-1,x)
          + 2*G(0,-1,x)*G( - x^-1,z)
          - 2*G(0,-1,x)*G( - x,z)
          + 2*G(0,-1,x)*G(0,z)
          + 4*G(0,-1,-1,x)
          - 2*G(0,-1,0,x)
          + 2*G(0,0,x)
          - G(0,0,x)*G( - x^-1,z)
          + G(0,0,x)*G( - x,z)
          - G(0,0,x)*G(0,z)
          + 6*G(0,0,z)
          + 3*G(0,0,z)*G(0,x)
          - 6*G(0,0,-1,x)
          + 3*G(0,0,0,x)
          - 9*G(0,0,0,z)
          + 6*G(0,1,0,z)
          - 4*G(1,0,z)
          + 4*G(1,0,0,z)
          )

       + m2^-1*[1+x]^-2*x*e * (
          + 16
          - 12*zeta3
          + 4/3*Pi^2
          + 3/20*Pi^4
          + 1/6*G( - x^-1, - x^-1,z)*Pi^2
          + G( - x^-1, - x^-1,0,0,z)
          - 2*G( - x^-1, - x^-1,1,0,z)
          + 1/2*G( - x^-1, - x,z)*Pi^2
          + G( - x^-1, - x,0,0,z)
          - 2*G( - x^-1, - x,1,0,z)
          - G( - x^-1,z)*zeta3
          + 1/3*G( - x^-1,z)*Pi^2
          - G( - x^-1,0,z)*Pi^2
          + 2*G( - x^-1,0,0,z)
          - 5*G( - x^-1,0,0,0,z)
          + 6*G( - x^-1,0,1,0,z)
          - 4*G( - x^-1,1,0,z)
          + 4*G( - x^-1,1,0,0,z)
          + 1/6*G( - x, - x^-1,z)*Pi^2
          + G( - x, - x^-1,0,0,z)
          - 2*G( - x, - x^-1,1,0,z)
          + 1/2*G( - x, - x,z)*Pi^2
          + G( - x, - x,0,0,z)
          - 2*G( - x, - x,1,0,z)
          + G( - x,z)*zeta3
          + G( - x,z)*Pi^2
          - G( - x,0,z)*Pi^2
          + 2*G( - x,0,0,z)
          - 5*G( - x,0,0,0,z)
          + 6*G( - x,0,1,0,z)
          - 4*G( - x,1,0,z)
          + 4*G( - x,1,0,0,z)
          - 16*G(-1,x)
          + 12*G(-1,x)*zeta3
          - 4/3*G(-1,x)*Pi^2
          + 2*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 2*G(-1,x)*G( - x^-1, - x,0,z)
          - 2/3*G(-1,x)*G( - x^-1,z)*Pi^2
          + 4*G(-1,x)*G( - x^-1,0,z)
          - 6*G(-1,x)*G( - x^-1,0,0,z)
          + 2*G(-1,x)*G( - x, - x^-1,0,z)
          + 2*G(-1,x)*G( - x, - x,0,z)
          - 2/3*G(-1,x)*G( - x,z)*Pi^2
          + 4*G(-1,x)*G( - x,0,z)
          - 6*G(-1,x)*G( - x,0,0,z)
          - 6*G(-1,x)*G(0, - x^-1,0,z)
          - 6*G(-1,x)*G(0, - x,0,z)
          + 8*G(-1,x)*G(0,z)
          + 2*G(-1,x)*G(0,z)*Pi^2
          - 12*G(-1,x)*G(0,0,z)
          + 18*G(-1,x)*G(0,0,0,z)
          + 16*G(-1,-1,x)
          + 4/3*G(-1,-1,x)*Pi^2
          - 4*G(-1,-1,x)*G( - x^-1,0,z)
          - 4*G(-1,-1,x)*G( - x,0,z)
          - 8*G(-1,-1,x)*G(0,z)
          + 12*G(-1,-1,x)*G(0,0,z)
          - 16*G(-1,-1,-1,x)
          + 8*G(-1,-1,-1,x)*G(0,z)
          + 16*G(-1,-1,-1,-1,x)
          - 8*G(-1,-1,-1,0,x)
          + 8*G(-1,-1,0,x)
          - 4*G(-1,-1,0,x)*G(0,z)
          - 8*G(-1,-1,0,-1,x)
          + 4*G(-1,-1,0,0,x)
          - 8*G(-1,0,x)
          - 4/3*G(-1,0,x)*Pi^2
          + 2*G(-1,0,x)*G( - x^-1,0,z)
          + 2*G(-1,0,x)*G( - x,0,z)
          + 4*G(-1,0,x)*G(0,z)
          - 6*G(-1,0,x)*G(0,0,z)
          + 8*G(-1,0,-1,x)
          - 4*G(-1,0,-1,x)*G(0,z)
          - 8*G(-1,0,-1,-1,x)
          + 4*G(-1,0,-1,0,x)
          - 4*G(-1,0,0,x)
          + 2*G(-1,0,0,x)*G(0,z)
          + 12*G(-1,0,0,-1,x)
          - 6*G(-1,0,0,0,x)
          - 1/2*G(0, - x^-1,z)*Pi^2
          - 3*G(0, - x^-1,0,0,z)
          + 6*G(0, - x^-1,1,0,z)
          - 3/2*G(0, - x,z)*Pi^2
          - 3*G(0, - x,0,0,z)
          + 6*G(0, - x,1,0,z)
          + 8*G(0,x)
          - 4*G(0,x)*zeta3
          + 4/3*G(0,x)*Pi^2
          - G(0,x)*G( - x^-1, - x^-1,0,z)
          - G(0,x)*G( - x^-1, - x,0,z)
          + 1/3*G(0,x)*G( - x^-1,z)*Pi^2
          - 2*G(0,x)*G( - x^-1,0,z)
          + 3*G(0,x)*G( - x^-1,0,0,z)
          - G(0,x)*G( - x, - x^-1,0,z)
          - G(0,x)*G( - x, - x,0,z)
          - 2*G(0,x)*G( - x,0,z)
          + 3*G(0,x)*G( - x,0,0,z)
          + 3*G(0,x)*G(0, - x^-1,0,z)
          + 3*G(0,x)*G(0, - x,0,z)
          - 4*G(0,x)*G(0,z)
          - G(0,x)*G(0,z)*Pi^2
          - 8*G(0,z)
          + 6*G(0,z)*zeta3
          - 2*G(0,z)*Pi^2
          - 8*G(0,-1,x)
          - 2/3*G(0,-1,x)*Pi^2
          + 2*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 2*G(0,-1,x)*G( - x^-1, - x,z)
          + 4*G(0,-1,x)*G( - x^-1,z)
          + 2*G(0,-1,x)*G( - x^-1,0,z)
          + 2*G(0,-1,x)*G( - x, - x^-1,z)
          - 2*G(0,-1,x)*G( - x, - x,z)
          - 4*G(0,-1,x)*G( - x,z)
          + 2*G(0,-1,x)*G( - x,0,z)
          - 6*G(0,-1,x)*G(0, - x^-1,z)
          + 6*G(0,-1,x)*G(0, - x,z)
          + 4*G(0,-1,x)*G(0,z)
          - 6*G(0,-1,x)*G(0,0,z)
          + 8*G(0,-1,-1,x)
          - 4*G(0,-1,-1,x)*G( - x^-1,z)
          + 4*G(0,-1,-1,x)*G( - x,z)
          - 4*G(0,-1,-1,x)*G(0,z)
          - 8*G(0,-1,-1,-1,x)
          + 4*G(0,-1,-1,0,x)
          - 4*G(0,-1,0,x)
          + 2*G(0,-1,0,x)*G( - x^-1,z)
          - 2*G(0,-1,0,x)*G( - x,z)
          + 2*G(0,-1,0,x)*G(0,z)
          + 4*G(0,-1,0,-1,x)
          - 2*G(0,-1,0,0,x)
          + 4*G(0,0,x)
          + 1/3*G(0,0,x)*Pi^2
          - G(0,0,x)*G( - x^-1, - x^-1,z)
          + G(0,0,x)*G( - x^-1, - x,z)
          - 2*G(0,0,x)*G( - x^-1,z)
          - G(0,0,x)*G( - x^-1,0,z)
          - G(0,0,x)*G( - x, - x^-1,z)
          + G(0,0,x)*G( - x, - x,z)
          + 2*G(0,0,x)*G( - x,z)
          - G(0,0,x)*G( - x,0,z)
          + 3*G(0,0,x)*G(0, - x^-1,z)
          - 3*G(0,0,x)*G(0, - x,z)
          - 2*G(0,0,x)*G(0,z)
          + 3*G(0,0,x)*G(0,0,z)
          + 12*G(0,0,z)
          + 3*G(0,0,z)*Pi^2
          + 6*G(0,0,z)*G(0,x)
          - 12*G(0,0,-1,x)
          + 2*G(0,0,-1,x)*G( - x^-1,z)
          + 2*G(0,0,-1,x)*G( - x,z)
          + 2*G(0,0,-1,x)*G(0,z)
          + 12*G(0,0,-1,-1,x)
          - 6*G(0,0,-1,0,x)
          + 6*G(0,0,0,x)
          - G(0,0,0,x)*G( - x^-1,z)
          - G(0,0,0,x)*G( - x,z)
          - G(0,0,0,x)*G(0,z)
          - 18*G(0,0,0,z)
          - 9*G(0,0,0,z)*G(0,x)
          - 6*G(0,0,0,-1,x)
          + 3*G(0,0,0,0,x)
          + 27*G(0,0,0,0,z)
          - 18*G(0,0,1,0,z)
          + 2/3*G(0,1,x)*Pi^2
          + 12*G(0,1,0,z)
          - 8*G(0,1,0,-1,x)
          + 4*G(0,1,0,0,x)
          - 12*G(0,1,0,0,z)
          - 1/3*G(1,x)*G( - x^-1,z)*Pi^2
          + 1/3*G(1,x)*G( - x,z)*Pi^2
          - 8*G(1,0,z)
          + 4*G(1,0,-1,x)*G( - x^-1,z)
          - 4*G(1,0,-1,x)*G( - x,z)
          - 2*G(1,0,0,x)*G( - x^-1,z)
          + 2*G(1,0,0,x)*G( - x,z)
          + 8*G(1,0,0,z)
          - 8*G(1,0,0,0,z)
          );

 Topo(A,181,1,x,z) =

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e^-1 * (
          + 1/3*Pi^2
          - 4*G(0,-1,x)
          + 2*G(0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x * (
          + 4*zeta3
          + 2/3*Pi^2
          + 1/6*G( - x^-1,z)*Pi^2
          + G( - x^-1,0,0,z)
          - 2*G( - x^-1,1,0,z)
          - 1/2*G( - x,z)*Pi^2
          - G( - x,0,0,z)
          + 2*G( - x,1,0,z)
          + 2*G(-1,x)*G( - x^-1,0,z)
          - 2*G(-1,x)*G( - x,0,z)
          - 2/3*G(0,x)*Pi^2
          - G(0,x)*G( - x^-1,0,z)
          + G(0,x)*G( - x,0,z)
          - 8*G(0,-1,x)
          + 2*G(0,-1,x)*G( - x^-1,z)
          + 2*G(0,-1,x)*G( - x,z)
          + 16*G(0,-1,-1,x)
          - 8*G(0,-1,0,x)
          + 4*G(0,0,x)
          - G(0,0,x)*G( - x^-1,z)
          - G(0,0,x)*G( - x,z)
          + 4/3*G(1,x)*Pi^2
          - 16*G(1,0,-1,x)
          + 8*G(1,0,0,x)
          )

       + m2^-1*[1-x]^-1*[1+x]^-1*x*e * (
          + 8*zeta3
          + 4/3*Pi^2
          + 23/45*Pi^4
          + 1/6*G( - x^-1, - x^-1,z)*Pi^2
          + G( - x^-1, - x^-1,0,0,z)
          - 2*G( - x^-1, - x^-1,1,0,z)
          + G( - x^-1, - x,z)*Pi^2
          + 2*G( - x^-1, - x,0,0,z)
          - 4*G( - x^-1, - x,1,0,z)
          - 3*G( - x^-1,z)*zeta3
          + 1/3*G( - x^-1,z)*Pi^2
          - 7/6*G( - x^-1,0,z)*Pi^2
          + 2*G( - x^-1,0,0,z)
          - 6*G( - x^-1,0,0,0,z)
          + 6*G( - x^-1,0,1,0,z)
          - 1/3*G( - x^-1,1,z)*Pi^2
          - 4*G( - x^-1,1,0,z)
          + 4*G( - x^-1,1,0,0,z)
          + 2*G( - x^-1,1,1,0,z)
          - 1/3*G( - x, - x^-1,z)*Pi^2
          - 2*G( - x, - x^-1,0,0,z)
          + 4*G( - x, - x^-1,1,0,z)
          - 1/2*G( - x, - x,z)*Pi^2
          - G( - x, - x,0,0,z)
          + 2*G( - x, - x,1,0,z)
          - G( - x,z)*zeta3
          - G( - x,z)*Pi^2
          + 7/6*G( - x,0,z)*Pi^2
          - 2*G( - x,0,0,z)
          + 6*G( - x,0,0,0,z)
          - 6*G( - x,0,1,0,z)
          + 1/3*G( - x,1,z)*Pi^2
          + 4*G( - x,1,0,z)
          - 4*G( - x,1,0,0,z)
          - 2*G( - x,1,1,0,z)
          + 2*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 4*G(-1,x)*G( - x^-1, - x,0,z)
          - G(-1,x)*G( - x^-1,z)*Pi^2
          + 4*G(-1,x)*G( - x^-1,0,z)
          - 8*G(-1,x)*G( - x^-1,0,0,z)
          - 4*G(-1,x)*G( - x, - x^-1,0,z)
          - 2*G(-1,x)*G( - x, - x,0,z)
          + G(-1,x)*G( - x,z)*Pi^2
          - 4*G(-1,x)*G( - x,0,z)
          + 8*G(-1,x)*G( - x,0,0,z)
          - 8*G(-1,-1,x)*G( - x^-1,0,z)
          + 8*G(-1,-1,x)*G( - x,0,z)
          + 4*G(-1,0,x)*G( - x^-1,0,z)
          - 4*G(-1,0,x)*G( - x,0,z)
          - 8*G(0,x)*zeta3
          - 4/3*G(0,x)*Pi^2
          - G(0,x)*G( - x^-1, - x^-1,0,z)
          - 2*G(0,x)*G( - x^-1, - x,0,z)
          + 5/6*G(0,x)*G( - x^-1,z)*Pi^2
          - 2*G(0,x)*G( - x^-1,0,z)
          + 4*G(0,x)*G( - x^-1,0,0,z)
          + 2*G(0,x)*G( - x, - x^-1,0,z)
          + G(0,x)*G( - x, - x,0,z)
          - 1/6*G(0,x)*G( - x,z)*Pi^2
          + 2*G(0,x)*G( - x,0,z)
          - 4*G(0,x)*G( - x,0,0,z)
          - 16*G(0,-1,x)
          - 4/3*G(0,-1,x)*Pi^2
          + 2*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 4*G(0,-1,x)*G( - x^-1, - x,z)
          + 4*G(0,-1,x)*G( - x^-1,z)
          + 4*G(0,-1,x)*G( - x^-1,0,z)
          - 4*G(0,-1,x)*G( - x, - x^-1,z)
          + 2*G(0,-1,x)*G( - x, - x,z)
          + 4*G(0,-1,x)*G( - x,z)
          - 4*G(0,-1,x)*G( - x,0,z)
          + 32*G(0,-1,-1,x)
          - 8*G(0,-1,-1,x)*G( - x^-1,z)
          - 8*G(0,-1,-1,x)*G( - x,z)
          - 64*G(0,-1,-1,-1,x)
          + 32*G(0,-1,-1,0,x)
          - 16*G(0,-1,0,x)
          + 4*G(0,-1,0,x)*G( - x^-1,z)
          + 4*G(0,-1,0,x)*G( - x,z)
          + 32*G(0,-1,0,-1,x)
          - 16*G(0,-1,0,0,x)
          + 8*G(0,0,x)
          + 2*G(0,0,x)*Pi^2
          - G(0,0,x)*G( - x^-1, - x^-1,z)
          + 2*G(0,0,x)*G( - x^-1, - x,z)
          - 2*G(0,0,x)*G( - x^-1,z)
          - 2*G(0,0,x)*G( - x^-1,0,z)
          + 2*G(0,0,x)*G( - x, - x^-1,z)
          - G(0,0,x)*G( - x, - x,z)
          - 2*G(0,0,x)*G( - x,z)
          + 2*G(0,0,x)*G( - x,0,z)
          - 16*G(0,0,0,-1,x)
          + 8*G(0,0,0,0,x)
          - 8/3*G(0,1,x)*Pi^2
          + 32*G(0,1,0,-1,x)
          - 16*G(0,1,0,0,x)
          + 16*G(1,x)*zeta3
          + 8/3*G(1,x)*Pi^2
          - 2/3*G(1,x)*G( - x^-1,z)*Pi^2
          - 2/3*G(1,x)*G( - x,z)*Pi^2
          - 8/3*G(1,0,x)*Pi^2
          - 32*G(1,0,-1,x)
          + 8*G(1,0,-1,x)*G( - x^-1,z)
          + 8*G(1,0,-1,x)*G( - x,z)
          + 64*G(1,0,-1,-1,x)
          - 32*G(1,0,-1,0,x)
          + 16*G(1,0,0,x)
          - 4*G(1,0,0,x)*G( - x^-1,z)
          - 4*G(1,0,0,x)*G( - x,z)
          + 16/3*G(1,1,x)*Pi^2
          - 64*G(1,1,0,-1,x)
          + 32*G(1,1,0,0,x)
          );

 Topo(A,181,2,x,z) =

       + m2^-2*[1+x]^-2*x*z^-1*e^-3 * (
          + 1/4
          )

       + m2^-2*[1+x]^-2*x*z^-1*e^-2 * (
          - G(-1,x)
          + 1/2*G(0,x)
          - G(0,z)
          )

       + m2^-2*[1+x]^-2*x*z^-1*e^-1 * (
          + 7/12*Pi^2
          + 4*G(-1,x)*G(0,z)
          + 4*G(-1,-1,x)
          - 2*G(-1,0,x)
          - 2*G(0,x)*G(0,z)
          - 2*G(0,-1,x)
          + G(0,0,x)
          + 4*G(0,0,z)
          - 3*G(1,0,z)
          )

       + m2^-2*[1+x]^-2*x*z^-1 * (
          - 4*zeta3
          + 1/2*G( - x^-1,z)*Pi^2
          + 3*G( - x^-1,0,0,z)
          - 6*G( - x^-1,1,0,z)
          + 3/2*G( - x,z)*Pi^2
          + 3*G( - x,0,0,z)
          - 6*G( - x,1,0,z)
          - 7/3*G(-1,x)*Pi^2
          + 6*G(-1,x)*G( - x^-1,0,z)
          + 6*G(-1,x)*G( - x,0,z)
          - 16*G(-1,x)*G(0,0,z)
          - 16*G(-1,-1,x)*G(0,z)
          - 16*G(-1,-1,-1,x)
          + 8*G(-1,-1,0,x)
          + 8*G(-1,0,x)*G(0,z)
          + 8*G(-1,0,-1,x)
          - 4*G(-1,0,0,x)
          + 7/6*G(0,x)*Pi^2
          - 3*G(0,x)*G( - x^-1,0,z)
          - 3*G(0,x)*G( - x,0,z)
          - 7/3*G(0,z)*Pi^2
          + 6*G(0,-1,x)*G( - x^-1,z)
          - 6*G(0,-1,x)*G( - x,z)
          + 8*G(0,-1,x)*G(0,z)
          + 8*G(0,-1,-1,x)
          - 4*G(0,-1,0,x)
          - 3*G(0,0,x)*G( - x^-1,z)
          + 3*G(0,0,x)*G( - x,z)
          - 4*G(0,0,x)*G(0,z)
          + 8*G(0,0,z)*G(0,x)
          - 4*G(0,0,-1,x)
          + 2*G(0,0,0,x)
          - 16*G(0,0,0,z)
          + 12*G(0,1,0,z)
          - 1/2*G(1,z)*Pi^2
          + 6*G(1,0,0,z)
          + 3*G(1,1,0,z)
          )

       + m2^-2*[1+x]^-2*x*z^-1*e * (
          + 9/10*Pi^4
          + 1/2*G( - x^-1, - x^-1,z)*Pi^2
          + 3*G( - x^-1, - x^-1,0,0,z)
          - 6*G( - x^-1, - x^-1,1,0,z)
          + 3*G( - x^-1, - x,z)*Pi^2
          + 6*G( - x^-1, - x,0,0,z)
          - 12*G( - x^-1, - x,1,0,z)
          - 9*G( - x^-1,z)*zeta3
          - 7/2*G( - x^-1,0,z)*Pi^2
          - 18*G( - x^-1,0,0,0,z)
          + 18*G( - x^-1,0,1,0,z)
          - G( - x^-1,1,z)*Pi^2
          + 12*G( - x^-1,1,0,0,z)
          + 6*G( - x^-1,1,1,0,z)
          + G( - x, - x^-1,z)*Pi^2
          + 6*G( - x, - x^-1,0,0,z)
          - 12*G( - x, - x^-1,1,0,z)
          + 3/2*G( - x, - x,z)*Pi^2
          + 3*G( - x, - x,0,0,z)
          - 6*G( - x, - x,1,0,z)
          + 3*G( - x,z)*zeta3
          - 7/2*G( - x,0,z)*Pi^2
          - 18*G( - x,0,0,0,z)
          + 18*G( - x,0,1,0,z)
          - G( - x,1,z)*Pi^2
          + 12*G( - x,1,0,0,z)
          + 6*G( - x,1,1,0,z)
          + 16*G(-1,x)*zeta3
          + 6*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 12*G(-1,x)*G( - x^-1, - x,0,z)
          - 3*G(-1,x)*G( - x^-1,z)*Pi^2
          - 24*G(-1,x)*G( - x^-1,0,0,z)
          + 12*G(-1,x)*G( - x, - x^-1,0,z)
          + 6*G(-1,x)*G( - x, - x,0,z)
          - 3*G(-1,x)*G( - x,z)*Pi^2
          - 24*G(-1,x)*G( - x,0,0,z)
          - 24*G(-1,x)*G(0, - x^-1,0,z)
          - 24*G(-1,x)*G(0, - x,0,z)
          + 28/3*G(-1,x)*G(0,z)*Pi^2
          + 64*G(-1,x)*G(0,0,0,z)
          + 28/3*G(-1,-1,x)*Pi^2
          - 24*G(-1,-1,x)*G( - x^-1,0,z)
          - 24*G(-1,-1,x)*G( - x,0,z)
          + 64*G(-1,-1,x)*G(0,0,z)
          + 64*G(-1,-1,-1,x)*G(0,z)
          + 64*G(-1,-1,-1,-1,x)
          - 32*G(-1,-1,-1,0,x)
          - 32*G(-1,-1,0,x)*G(0,z)
          - 32*G(-1,-1,0,-1,x)
          + 16*G(-1,-1,0,0,x)
          - 14/3*G(-1,0,x)*Pi^2
          + 12*G(-1,0,x)*G( - x^-1,0,z)
          + 12*G(-1,0,x)*G( - x,0,z)
          - 32*G(-1,0,x)*G(0,0,z)
          - 32*G(-1,0,-1,x)*G(0,z)
          - 32*G(-1,0,-1,-1,x)
          + 16*G(-1,0,-1,0,x)
          + 16*G(-1,0,0,x)*G(0,z)
          + 16*G(-1,0,0,-1,x)
          - 8*G(-1,0,0,0,x)
          - 2*G(0, - x^-1,z)*Pi^2
          - 12*G(0, - x^-1,0,0,z)
          + 24*G(0, - x^-1,1,0,z)
          - 6*G(0, - x,z)*Pi^2
          - 12*G(0, - x,0,0,z)
          + 24*G(0, - x,1,0,z)
          - 8*G(0,x)*zeta3
          - 3*G(0,x)*G( - x^-1, - x^-1,0,z)
          - 6*G(0,x)*G( - x^-1, - x,0,z)
          + 5/2*G(0,x)*G( - x^-1,z)*Pi^2
          + 12*G(0,x)*G( - x^-1,0,0,z)
          - 6*G(0,x)*G( - x, - x^-1,0,z)
          - 3*G(0,x)*G( - x, - x,0,z)
          + 1/2*G(0,x)*G( - x,z)*Pi^2
          + 12*G(0,x)*G( - x,0,0,z)
          + 12*G(0,x)*G(0, - x^-1,0,z)
          + 12*G(0,x)*G(0, - x,0,z)
          - 14/3*G(0,x)*G(0,z)*Pi^2
          + 16*G(0,z)*zeta3
          - 14/3*G(0,-1,x)*Pi^2
          + 6*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 12*G(0,-1,x)*G( - x^-1, - x,z)
          + 12*G(0,-1,x)*G( - x^-1,0,z)
          + 12*G(0,-1,x)*G( - x, - x^-1,z)
          - 6*G(0,-1,x)*G( - x, - x,z)
          + 12*G(0,-1,x)*G( - x,0,z)
          - 24*G(0,-1,x)*G(0, - x^-1,z)
          + 24*G(0,-1,x)*G(0, - x,z)
          - 32*G(0,-1,x)*G(0,0,z)
          - 24*G(0,-1,-1,x)*G( - x^-1,z)
          + 24*G(0,-1,-1,x)*G( - x,z)
          - 32*G(0,-1,-1,x)*G(0,z)
          - 32*G(0,-1,-1,-1,x)
          + 16*G(0,-1,-1,0,x)
          + 12*G(0,-1,0,x)*G( - x^-1,z)
          - 12*G(0,-1,0,x)*G( - x,z)
          + 16*G(0,-1,0,x)*G(0,z)
          + 16*G(0,-1,0,-1,x)
          - 8*G(0,-1,0,0,x)
          + 7/3*G(0,0,x)*Pi^2
          - 3*G(0,0,x)*G( - x^-1, - x^-1,z)
          + 6*G(0,0,x)*G( - x^-1, - x,z)
          - 6*G(0,0,x)*G( - x^-1,0,z)
          - 6*G(0,0,x)*G( - x, - x^-1,z)
          + 3*G(0,0,x)*G( - x, - x,z)
          - 6*G(0,0,x)*G( - x,0,z)
          + 12*G(0,0,x)*G(0, - x^-1,z)
          - 12*G(0,0,x)*G(0, - x,z)
          + 16*G(0,0,x)*G(0,0,z)
          + 28/3*G(0,0,z)*Pi^2
          + 16*G(0,0,-1,x)*G(0,z)
          + 16*G(0,0,-1,-1,x)
          - 8*G(0,0,-1,0,x)
          - 8*G(0,0,0,x)*G(0,z)
          - 32*G(0,0,0,z)*G(0,x)
          - 8*G(0,0,0,-1,x)
          + 4*G(0,0,0,0,x)
          + 64*G(0,0,0,0,z)
          - 48*G(0,0,1,0,z)
          + 2*G(0,1,z)*Pi^2
          - 24*G(0,1,0,0,z)
          - 12*G(0,1,1,0,z)
          - 2*G(1,x)*G( - x^-1,z)*Pi^2
          + 2*G(1,x)*G( - x,z)*Pi^2
          - 3*G(1,z)*zeta3
          + 24*G(1,0,-1,x)*G( - x^-1,z)
          - 24*G(1,0,-1,x)*G( - x,z)
          - 12*G(1,0,0,x)*G( - x^-1,z)
          + 12*G(1,0,0,x)*G( - x,z)
          - 12*G(1,0,0,0,z)
          + 1/2*G(1,1,z)*Pi^2
          - 6*G(1,1,0,0,z)
          - 3*G(1,1,1,0,z)
          );

 Topo(A,182,1,x,z) =

       + m2^-1*[1+x+x^2+x*z]^-1*x*e^-1 * (
          - 2*zeta3
          + 1/6*G( - x^-1,z)*Pi^2
          + G( - x^-1,0,0,z)
          - 2*G( - x^-1,1,0,z)
          + 1/2*G( - x,z)*Pi^2
          + G( - x,0,0,z)
          - 2*G( - x,1,0,z)
          - 1/3*G(-1,x)*Pi^2
          + 2*G(-1,x)*G( - x^-1,0,z)
          + 2*G(-1,x)*G( - x,0,z)
          - 2*G(-1,x)*G(1,0,z)
          + 2/3*G(0,x)*Pi^2
          - G(0,x)*G( - x^-1,0,z)
          - G(0,x)*G( - x,0,z)
          + G(0,x)*G(1,0,z)
          + 2*G(0,-1,x)*G( - x^-1,z)
          - 2*G(0,-1,x)*G( - x,z)
          - G(0,0,x)*G( - x^-1,z)
          + G(0,0,x)*G( - x,z)
          - 6*G(0,0,-1,x)
          + 3*G(0,0,0,x)
          - 1/6*G(1,z)*Pi^2
          - G(1,0,0,z)
          + G(1,1,0,z)
          )

       + m2^-1*[1+x+x^2+x*z]^-1*x * (
          - 31/90*Pi^4
          + 1/6*G( - x^-1, - x^-1,z)*Pi^2
          + G( - x^-1, - x^-1,0,0,z)
          - 2*G( - x^-1, - x^-1,1,0,z)
          + 1/2*G( - x^-1, - x,z)*Pi^2
          + G( - x^-1, - x,0,0,z)
          - 2*G( - x^-1, - x,1,0,z)
          - G( - x^-1,z)*zeta3
          - 7/6*G( - x^-1,0,z)*Pi^2
          - 6*G( - x^-1,0,0,0,z)
          + 7*G( - x^-1,0,1,0,z)
          + 5*G( - x^-1,1,0,0,z)
          + 2/3*G( - Ix^-1, - x^-1,z)*Pi^2
          + 4*G( - Ix^-1, - x^-1,0,0,z)
          - 8*G( - Ix^-1, - x^-1,1,0,z)
          + 2*G( - Ix^-1, - x,z)*Pi^2
          + 4*G( - Ix^-1, - x,0,0,z)
          - 8*G( - Ix^-1, - x,1,0,z)
          - 8*G( - Ix^-1,z)*zeta3
          - 2/3*G( - Ix^-1,1,z)*Pi^2
          - 4*G( - Ix^-1,1,0,0,z)
          + 4*G( - Ix^-1,1,1,0,z)
          + 1/6*G( - x, - x^-1,z)*Pi^2
          + G( - x, - x^-1,0,0,z)
          - 2*G( - x, - x^-1,1,0,z)
          + 1/2*G( - x, - x,z)*Pi^2
          + G( - x, - x,0,0,z)
          - 2*G( - x, - x,1,0,z)
          + G( - x,z)*zeta3
          - 7/6*G( - x,0,z)*Pi^2
          - 6*G( - x,0,0,0,z)
          + 7*G( - x,0,1,0,z)
          + 5*G( - x,1,0,0,z)
          - 8*G( - Cm,x)*zeta3
          - 4/3*G( - Cm,-1,x)*Pi^2
          + 8/3*G( - Cm,0,x)*Pi^2
          - 24*G( - Cm,0,0,-1,x)
          + 12*G( - Cm,0,0,0,x)
          - 8*G( - Cp,x)*zeta3
          - 4/3*G( - Cp,-1,x)*Pi^2
          + 8/3*G( - Cp,0,x)*Pi^2
          - 24*G( - Cp,0,0,-1,x)
          + 12*G( - Cp,0,0,0,x)
          + 12*G(-1,x)*zeta3
          + 2*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 2*G(-1,x)*G( - x^-1, - x,0,z)
          - 5/6*G(-1,x)*G( - x^-1,z)*Pi^2
          - 8*G(-1,x)*G( - x^-1,0,0,z)
          + 2*G(-1,x)*G( - x^-1,1,0,z)
          + 8*G(-1,x)*G( - Ix^-1, - x^-1,0,z)
          + 8*G(-1,x)*G( - Ix^-1, - x,0,z)
          - 4/3*G(-1,x)*G( - Ix^-1,z)*Pi^2
          - 8*G(-1,x)*G( - Ix^-1,1,0,z)
          + 2*G(-1,x)*G( - x, - x^-1,0,z)
          + 2*G(-1,x)*G( - x, - x,0,z)
          - 7/6*G(-1,x)*G( - x,z)*Pi^2
          - 8*G(-1,x)*G( - x,0,0,z)
          + 2*G(-1,x)*G( - x,1,0,z)
          - 6*G(-1,x)*G(1, - x^-1,0,z)
          - 6*G(-1,x)*G(1, - x,0,z)
          + 5/3*G(-1,x)*G(1,z)*Pi^2
          + 8*G(-1,x)*G(1,0,0,z)
          + 2*G(-1,x)*G(1,1,0,z)
          + 4/3*G(-1,-1,x)*Pi^2
          - 8*G(-1,-1,x)*G( - x^-1,0,z)
          - 8*G(-1,-1,x)*G( - x,0,z)
          + 8*G(-1,-1,x)*G(1,0,z)
          - 19/6*G(-1,0,x)*Pi^2
          + 4*G(-1,0,x)*G( - x^-1,0,z)
          + 4*G(-1,0,x)*G( - x,0,z)
          - 4*G(-1,0,x)*G(1,0,z)
          - 2*G(-1,0,-1,x)*G( - x^-1,z)
          + 2*G(-1,0,-1,x)*G( - x,z)
          + G(-1,0,0,x)*G( - x^-1,z)
          - G(-1,0,0,x)*G( - x,z)
          + 30*G(-1,0,0,-1,x)
          - 15*G(-1,0,0,0,x)
          + 5*G(0,x)*zeta3
          - G(0,x)*G( - x^-1, - x^-1,0,z)
          - G(0,x)*G( - x^-1, - x,0,z)
          + 1/3*G(0,x)*G( - x^-1,z)*Pi^2
          + 4*G(0,x)*G( - x^-1,0,0,z)
          - G(0,x)*G( - x^-1,1,0,z)
          - 4*G(0,x)*G( - Ix^-1, - x^-1,0,z)
          - 4*G(0,x)*G( - Ix^-1, - x,0,z)
          + 8/3*G(0,x)*G( - Ix^-1,z)*Pi^2
          + 4*G(0,x)*G( - Ix^-1,1,0,z)
          - G(0,x)*G( - x, - x^-1,0,z)
          - G(0,x)*G( - x, - x,0,z)
          + 1/6*G(0,x)*G( - x,z)*Pi^2
          + 4*G(0,x)*G( - x,0,0,z)
          - G(0,x)*G( - x,1,0,z)
          + 3*G(0,x)*G(1, - x^-1,0,z)
          + 3*G(0,x)*G(1, - x,0,z)
          - 4/3*G(0,x)*G(1,z)*Pi^2
          - 4*G(0,x)*G(1,0,0,z)
          - G(0,x)*G(1,1,0,z)
          + 1/6*G(0,-1,x)*Pi^2
          + 2*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 2*G(0,-1,x)*G( - x^-1, - x,z)
          + 4*G(0,-1,x)*G( - x^-1,0,z)
          + 8*G(0,-1,x)*G( - Ix^-1, - x^-1,z)
          - 8*G(0,-1,x)*G( - Ix^-1, - x,z)
          + 2*G(0,-1,x)*G( - x, - x^-1,z)
          - 2*G(0,-1,x)*G( - x, - x,z)
          + 4*G(0,-1,x)*G( - x,0,z)
          - 6*G(0,-1,x)*G(1, - x^-1,z)
          + 6*G(0,-1,x)*G(1, - x,z)
          - 4*G(0,-1,x)*G(1,0,z)
          - 8*G(0,-1,-1,x)*G( - x^-1,z)
          + 8*G(0,-1,-1,x)*G( - x,z)
          + 4*G(0,-1,0,x)*G( - x^-1,z)
          - 4*G(0,-1,0,x)*G( - x,z)
          + 6*G(0,-1,0,-1,x)
          - 3*G(0,-1,0,0,x)
          - 4/3*G(0,0,x)*Pi^2
          - G(0,0,x)*G( - x^-1, - x^-1,z)
          + G(0,0,x)*G( - x^-1, - x,z)
          - 2*G(0,0,x)*G( - x^-1,0,z)
          - 4*G(0,0,x)*G( - Ix^-1, - x^-1,z)
          + 4*G(0,0,x)*G( - Ix^-1, - x,z)
          - G(0,0,x)*G( - x, - x^-1,z)
          + G(0,0,x)*G( - x, - x,z)
          - 2*G(0,0,x)*G( - x,0,z)
          + 3*G(0,0,x)*G(1, - x^-1,z)
          - 3*G(0,0,x)*G(1, - x,z)
          + 2*G(0,0,x)*G(1,0,z)
          + 6*G(0,0,-1,x)*G( - x^-1,z)
          - 24*G(0,0,-1,x)*G( - Ix^-1,z)
          + 6*G(0,0,-1,x)*G(1,z)
          + 24*G(0,0,-1,-1,x)
          - 12*G(0,0,-1,0,x)
          - 3*G(0,0,0,x)*G( - x^-1,z)
          + 12*G(0,0,0,x)*G( - Ix^-1,z)
          - 3*G(0,0,0,x)*G(1,z)
          + G(0,1,x)*Pi^2
          - 12*G(0,1,0,-1,x)
          + 6*G(0,1,0,0,x)
          - 1/2*G(1, - x^-1,z)*Pi^2
          - 3*G(1, - x^-1,0,0,z)
          + 6*G(1, - x^-1,1,0,z)
          - 3/2*G(1, - x,z)*Pi^2
          - 3*G(1, - x,0,0,z)
          + 6*G(1, - x,1,0,z)
          - 1/3*G(1,x)*G( - x^-1,z)*Pi^2
          + 1/3*G(1,x)*G( - x,z)*Pi^2
          + 2*G(1,z)*zeta3
          + 7/6*G(1,0,z)*Pi^2
          + 4*G(1,0,-1,x)*G( - x^-1,z)
          - 4*G(1,0,-1,x)*G( - x,z)
          - 2*G(1,0,0,x)*G( - x^-1,z)
          + 2*G(1,0,0,x)*G( - x,z)
          + 6*G(1,0,0,0,z)
          - 7*G(1,0,1,0,z)
          + 1/6*G(1,1,z)*Pi^2
          - G(1,1,0,0,z)
          - G(1,1,1,0,z)
          );

 Topo(A,182,3,x,z) =

       + m2^-2*[1-z]^-1*e^-2 * (
          + G(0,z)
          )

       + m2^-2*[1-z]^-1*e^-1 * (
          + 1/6*Pi^2
          + 2*G(-1,x)*G(0,z)
          - G(0,x)*G(0,z)
          - G(0,0,z)
          - G(1,0,z)
          )

       + m2^-2*[1-z]^-1 * (
          - 2*zeta3
          + 1/2*G( - x^-1,z)*Pi^2
          + 3*G( - x^-1,0,0,z)
          - 6*G( - x^-1,1,0,z)
          + 3/2*G( - x,z)*Pi^2
          + 3*G( - x,0,0,z)
          - 6*G( - x,1,0,z)
          - 5/3*G(-1,x)*Pi^2
          + 6*G(-1,x)*G( - x^-1,0,z)
          + 6*G(-1,x)*G( - x,0,z)
          - 8*G(-1,x)*G(0,0,z)
          - 2*G(-1,x)*G(1,0,z)
          - 8*G(-1,-1,x)*G(0,z)
          + 4*G(-1,0,x)*G(0,z)
          + 4/3*G(0,x)*Pi^2
          - 3*G(0,x)*G( - x^-1,0,z)
          - 3*G(0,x)*G( - x,0,z)
          + G(0,x)*G(1,0,z)
          - 7/6*G(0,z)*Pi^2
          + 6*G(0,-1,x)*G( - x^-1,z)
          - 6*G(0,-1,x)*G( - x,z)
          + 4*G(0,-1,x)*G(0,z)
          - 3*G(0,0,x)*G( - x^-1,z)
          + 3*G(0,0,x)*G( - x,z)
          - 2*G(0,0,x)*G(0,z)
          + 4*G(0,0,z)*G(0,x)
          - 6*G(0,0,-1,x)
          + 3*G(0,0,0,x)
          - 2*G(0,0,0,z)
          + 7*G(0,1,0,z)
          - 1/6*G(1,z)*Pi^2
          + G(1,0,0,z)
          + G(1,1,0,z)
          )

       + m2^-2*[1-z]^-1*e * (
          - 1/30*Pi^4
          + 1/2*G( - x^-1, - x^-1,z)*Pi^2
          + 3*G( - x^-1, - x^-1,0,0,z)
          - 6*G( - x^-1, - x^-1,1,0,z)
          + 3/2*G( - x^-1, - x,z)*Pi^2
          + 3*G( - x^-1, - x,0,0,z)
          - 6*G( - x^-1, - x,1,0,z)
          - 3*G( - x^-1,z)*zeta3
          - 7/2*G( - x^-1,0,z)*Pi^2
          - 18*G( - x^-1,0,0,0,z)
          + 21*G( - x^-1,0,1,0,z)
          + 15*G( - x^-1,1,0,0,z)
          + G( - Ix^-1, - x^-1,z)*Pi^2
          + 6*G( - Ix^-1, - x^-1,0,0,z)
          - 12*G( - Ix^-1, - x^-1,1,0,z)
          + 3*G( - Ix^-1, - x,z)*Pi^2
          + 6*G( - Ix^-1, - x,0,0,z)
          - 12*G( - Ix^-1, - x,1,0,z)
          - 12*G( - Ix^-1,z)*zeta3
          - G( - Ix^-1,1,z)*Pi^2
          - 6*G( - Ix^-1,1,0,0,z)
          + 6*G( - Ix^-1,1,1,0,z)
          + 1/2*G( - x, - x^-1,z)*Pi^2
          + 3*G( - x, - x^-1,0,0,z)
          - 6*G( - x, - x^-1,1,0,z)
          + 3/2*G( - x, - x,z)*Pi^2
          + 3*G( - x, - x,0,0,z)
          - 6*G( - x, - x,1,0,z)
          + 3*G( - x,z)*zeta3
          - 7/2*G( - x,0,z)*Pi^2
          - 18*G( - x,0,0,0,z)
          + 21*G( - x,0,1,0,z)
          + 15*G( - x,1,0,0,z)
          - 12*G( - Cm,x)*zeta3
          - 2*G( - Cm,-1,x)*Pi^2
          + 4*G( - Cm,0,x)*Pi^2
          - 36*G( - Cm,0,0,-1,x)
          + 18*G( - Cm,0,0,0,x)
          - 12*G( - Cp,x)*zeta3
          - 2*G( - Cp,-1,x)*Pi^2
          + 4*G( - Cp,0,x)*Pi^2
          - 36*G( - Cp,0,0,-1,x)
          + 18*G( - Cp,0,0,0,x)
          + 20*G(-1,x)*zeta3
          + 6*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 6*G(-1,x)*G( - x^-1, - x,0,z)
          - 5/2*G(-1,x)*G( - x^-1,z)*Pi^2
          - 24*G(-1,x)*G( - x^-1,0,0,z)
          + 6*G(-1,x)*G( - x^-1,1,0,z)
          + 12*G(-1,x)*G( - Ix^-1, - x^-1,0,z)
          + 12*G(-1,x)*G( - Ix^-1, - x,0,z)
          - 2*G(-1,x)*G( - Ix^-1,z)*Pi^2
          - 12*G(-1,x)*G( - Ix^-1,1,0,z)
          + 6*G(-1,x)*G( - x, - x^-1,0,z)
          + 6*G(-1,x)*G( - x, - x,0,z)
          - 7/2*G(-1,x)*G( - x,z)*Pi^2
          - 24*G(-1,x)*G( - x,0,0,z)
          + 6*G(-1,x)*G( - x,1,0,z)
          - 12*G(-1,x)*G(0, - x^-1,0,z)
          - 12*G(-1,x)*G(0, - x,0,z)
          + 14/3*G(-1,x)*G(0,z)*Pi^2
          + 32*G(-1,x)*G(0,0,0,z)
          - 4*G(-1,x)*G(0,1,0,z)
          - 6*G(-1,x)*G(1, - x^-1,0,z)
          - 6*G(-1,x)*G(1, - x,0,z)
          + 5/3*G(-1,x)*G(1,z)*Pi^2
          + 8*G(-1,x)*G(1,0,0,z)
          + 2*G(-1,x)*G(1,1,0,z)
          + 20/3*G(-1,-1,x)*Pi^2
          - 24*G(-1,-1,x)*G( - x^-1,0,z)
          - 24*G(-1,-1,x)*G( - x,0,z)
          + 32*G(-1,-1,x)*G(0,0,z)
          + 8*G(-1,-1,x)*G(1,0,z)
          + 32*G(-1,-1,-1,x)*G(0,z)
          - 16*G(-1,-1,0,x)*G(0,z)
          - 41/6*G(-1,0,x)*Pi^2
          + 12*G(-1,0,x)*G( - x^-1,0,z)
          + 12*G(-1,0,x)*G( - x,0,z)
          - 16*G(-1,0,x)*G(0,0,z)
          - 4*G(-1,0,x)*G(1,0,z)
          - 6*G(-1,0,-1,x)*G( - x^-1,z)
          + 6*G(-1,0,-1,x)*G( - x,z)
          - 16*G(-1,0,-1,x)*G(0,z)
          + 3*G(-1,0,0,x)*G( - x^-1,z)
          - 3*G(-1,0,0,x)*G( - x,z)
          + 8*G(-1,0,0,x)*G(0,z)
          + 42*G(-1,0,0,-1,x)
          - 21*G(-1,0,0,0,x)
          - G(0, - x^-1,z)*Pi^2
          - 6*G(0, - x^-1,0,0,z)
          + 12*G(0, - x^-1,1,0,z)
          - 3*G(0, - x,z)*Pi^2
          - 6*G(0, - x,0,0,z)
          + 12*G(0, - x,1,0,z)
          + 5*G(0,x)*zeta3
          - 3*G(0,x)*G( - x^-1, - x^-1,0,z)
          - 3*G(0,x)*G( - x^-1, - x,0,z)
          + G(0,x)*G( - x^-1,z)*Pi^2
          + 12*G(0,x)*G( - x^-1,0,0,z)
          - 3*G(0,x)*G( - x^-1,1,0,z)
          - 6*G(0,x)*G( - Ix^-1, - x^-1,0,z)
          - 6*G(0,x)*G( - Ix^-1, - x,0,z)
          + 4*G(0,x)*G( - Ix^-1,z)*Pi^2
          + 6*G(0,x)*G( - Ix^-1,1,0,z)
          - 3*G(0,x)*G( - x, - x^-1,0,z)
          - 3*G(0,x)*G( - x, - x,0,z)
          + 1/2*G(0,x)*G( - x,z)*Pi^2
          + 12*G(0,x)*G( - x,0,0,z)
          - 3*G(0,x)*G( - x,1,0,z)
          + 6*G(0,x)*G(0, - x^-1,0,z)
          + 6*G(0,x)*G(0, - x,0,z)
          - 7/3*G(0,x)*G(0,z)*Pi^2
          + 3*G(0,x)*G(1, - x^-1,0,z)
          + 3*G(0,x)*G(1, - x,0,z)
          - 4/3*G(0,x)*G(1,z)*Pi^2
          - 4*G(0,x)*G(1,0,0,z)
          - G(0,x)*G(1,1,0,z)
          - G(0,z)*zeta3
          - 11/6*G(0,-1,x)*Pi^2
          + 6*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 6*G(0,-1,x)*G( - x^-1, - x,z)
          + 12*G(0,-1,x)*G( - x^-1,0,z)
          + 12*G(0,-1,x)*G( - Ix^-1, - x^-1,z)
          - 12*G(0,-1,x)*G( - Ix^-1, - x,z)
          + 6*G(0,-1,x)*G( - x, - x^-1,z)
          - 6*G(0,-1,x)*G( - x, - x,z)
          + 12*G(0,-1,x)*G( - x,0,z)
          - 12*G(0,-1,x)*G(0, - x^-1,z)
          + 12*G(0,-1,x)*G(0, - x,z)
          - 16*G(0,-1,x)*G(0,0,z)
          - 6*G(0,-1,x)*G(1, - x^-1,z)
          + 6*G(0,-1,x)*G(1, - x,z)
          - 4*G(0,-1,x)*G(1,0,z)
          - 24*G(0,-1,-1,x)*G( - x^-1,z)
          + 24*G(0,-1,-1,x)*G( - x,z)
          - 16*G(0,-1,-1,x)*G(0,z)
          + 12*G(0,-1,0,x)*G( - x^-1,z)
          - 12*G(0,-1,0,x)*G( - x,z)
          + 8*G(0,-1,0,x)*G(0,z)
          + 6*G(0,-1,0,-1,x)
          - 3*G(0,-1,0,0,x)
          - 5/6*G(0,0,x)*Pi^2
          - 3*G(0,0,x)*G( - x^-1, - x^-1,z)
          + 3*G(0,0,x)*G( - x^-1, - x,z)
          - 6*G(0,0,x)*G( - x^-1,0,z)
          - 6*G(0,0,x)*G( - Ix^-1, - x^-1,z)
          + 6*G(0,0,x)*G( - Ix^-1, - x,z)
          - 3*G(0,0,x)*G( - x, - x^-1,z)
          + 3*G(0,0,x)*G( - x, - x,z)
          - 6*G(0,0,x)*G( - x,0,z)
          + 6*G(0,0,x)*G(0, - x^-1,z)
          - 6*G(0,0,x)*G(0, - x,z)
          + 8*G(0,0,x)*G(0,0,z)
          + 3*G(0,0,x)*G(1, - x^-1,z)
          - 3*G(0,0,x)*G(1, - x,z)
          + 2*G(0,0,x)*G(1,0,z)
          + 14/3*G(0,0,z)*Pi^2
          + 18*G(0,0,-1,x)*G( - x^-1,z)
          - 36*G(0,0,-1,x)*G( - Ix^-1,z)
          + 8*G(0,0,-1,x)*G(0,z)
          + 6*G(0,0,-1,x)*G(1,z)
          + 24*G(0,0,-1,-1,x)
          - 12*G(0,0,-1,0,x)
          - 9*G(0,0,0,x)*G( - x^-1,z)
          + 18*G(0,0,0,x)*G( - Ix^-1,z)
          - 4*G(0,0,0,x)*G(0,z)
          - 3*G(0,0,0,x)*G(1,z)
          - 16*G(0,0,0,z)*G(0,x)
          + 6*G(0,0,0,-1,x)
          - 3*G(0,0,0,0,x)
          + 20*G(0,0,0,0,z)
          - 28*G(0,0,1,0,z)
          + G(0,1,x)*Pi^2
          + 1/6*G(0,1,z)*Pi^2
          + 2*G(0,1,0,z)*G(0,x)
          - 12*G(0,1,0,-1,x)
          + 6*G(0,1,0,0,x)
          - 16*G(0,1,0,0,z)
          - G(0,1,1,0,z)
          - 1/2*G(1, - x^-1,z)*Pi^2
          - 3*G(1, - x^-1,0,0,z)
          + 6*G(1, - x^-1,1,0,z)
          - 3/2*G(1, - x,z)*Pi^2
          - 3*G(1, - x,0,0,z)
          + 6*G(1, - x,1,0,z)
          - G(1,x)*G( - x^-1,z)*Pi^2
          + G(1,x)*G( - x,z)*Pi^2
          + 2*G(1,z)*zeta3
          + 7/6*G(1,0,z)*Pi^2
          + 12*G(1,0,-1,x)*G( - x^-1,z)
          - 12*G(1,0,-1,x)*G( - x,z)
          - 6*G(1,0,0,x)*G( - x^-1,z)
          + 6*G(1,0,0,x)*G( - x,z)
          + 2*G(1,0,0,0,z)
          - 7*G(1,0,1,0,z)
          + 1/6*G(1,1,z)*Pi^2
          - G(1,1,0,0,z)
          - G(1,1,1,0,z)
          );

 Topo(A,427,x,z) =

       + m2^-2*[1+x]^-2*x*z^-1*e^-3 * (
          - 1
          )

       + m2^-2*[1+x]^-2*x*z^-1*e^-2 * (
          - 2
          + 2*G(-1,x)
          - G(0,x)
          + 2*G(0,z)
          )

       + m2^-2*[1+x]^-2*x*z^-1*e^-1 * (
          - 4
          - 2/3*Pi^2
          + 4*G(-1,x)
          - 4*G(-1,x)*G(0,z)
          - 4*G(-1,-1,x)
          + 2*G(-1,0,x)
          - 2*G(0,x)
          + 2*G(0,x)*G(0,z)
          + 4*G(0,z)
          + 2*G(0,-1,x)
          - G(0,0,x)
          - 4*G(0,0,z)
          + 4*G(1,0,z)
          )

       + m2^-2*[1+x]^-2*x*z^-1 * (
          - 8
          - 4/3*Pi^2
          - 1/3*G( - x^-1,z)*Pi^2
          - 2*G( - x^-1,0,0,z)
          + 4*G( - x^-1,1,0,z)
          - G( - x,z)*Pi^2
          - 2*G( - x,0,0,z)
          + 4*G( - x,1,0,z)
          + 8*G(-1,x)
          + 4/3*G(-1,x)*Pi^2
          - 4*G(-1,x)*G( - x^-1,0,z)
          - 4*G(-1,x)*G( - x,0,z)
          - 8*G(-1,x)*G(0,z)
          + 8*G(-1,x)*G(0,0,z)
          - 8*G(-1,-1,x)
          + 8*G(-1,-1,x)*G(0,z)
          + 8*G(-1,-1,-1,x)
          - 4*G(-1,-1,0,x)
          + 4*G(-1,0,x)
          - 4*G(-1,0,x)*G(0,z)
          - 4*G(-1,0,-1,x)
          + 2*G(-1,0,0,x)
          - 4*G(0,x)
          - 2/3*G(0,x)*Pi^2
          + 2*G(0,x)*G( - x^-1,0,z)
          + 2*G(0,x)*G( - x,0,z)
          + 4*G(0,x)*G(0,z)
          + 8*G(0,z)
          + 4/3*G(0,z)*Pi^2
          + 4*G(0,-1,x)
          - 4*G(0,-1,x)*G( - x^-1,z)
          + 4*G(0,-1,x)*G( - x,z)
          - 4*G(0,-1,x)*G(0,z)
          - 4*G(0,-1,-1,x)
          + 2*G(0,-1,0,x)
          - 2*G(0,0,x)
          + 2*G(0,0,x)*G( - x^-1,z)
          - 2*G(0,0,x)*G( - x,z)
          + 2*G(0,0,x)*G(0,z)
          - 8*G(0,0,z)
          - 4*G(0,0,z)*G(0,x)
          + 2*G(0,0,-1,x)
          - G(0,0,0,x)
          + 8*G(0,0,0,z)
          - 8*G(0,1,0,z)
          + 8*G(1,0,z)
          - 4*G(1,0,0,z)
          )

       + m2^-2*[1+x]^-2*x*z^-1*e * (
          - 16
          - 8/3*Pi^2
          - 14/45*Pi^4
          - 1/3*G( - x^-1, - x^-1,z)*Pi^2
          - 2*G( - x^-1, - x^-1,0,0,z)
          + 4*G( - x^-1, - x^-1,1,0,z)
          - G( - x^-1, - x,z)*Pi^2
          - 2*G( - x^-1, - x,0,0,z)
          + 4*G( - x^-1, - x,1,0,z)
          + 2*G( - x^-1,z)*zeta3
          - 2/3*G( - x^-1,z)*Pi^2
          + 4/3*G( - x^-1,0,z)*Pi^2
          - 4*G( - x^-1,0,0,z)
          + 6*G( - x^-1,0,0,0,z)
          - 8*G( - x^-1,0,1,0,z)
          + 8*G( - x^-1,1,0,z)
          - 4*G( - x^-1,1,0,0,z)
          - 1/3*G( - x, - x^-1,z)*Pi^2
          - 2*G( - x, - x^-1,0,0,z)
          + 4*G( - x, - x^-1,1,0,z)
          - G( - x, - x,z)*Pi^2
          - 2*G( - x, - x,0,0,z)
          + 4*G( - x, - x,1,0,z)
          - 2*G( - x,z)*zeta3
          - 2*G( - x,z)*Pi^2
          + 4/3*G( - x,0,z)*Pi^2
          - 4*G( - x,0,0,z)
          + 6*G( - x,0,0,0,z)
          - 8*G( - x,0,1,0,z)
          + 8*G( - x,1,0,z)
          - 4*G( - x,1,0,0,z)
          + 16*G(-1,x)
          + 8/3*G(-1,x)*Pi^2
          - 4*G(-1,x)*G( - x^-1, - x^-1,0,z)
          - 4*G(-1,x)*G( - x^-1, - x,0,z)
          + 4/3*G(-1,x)*G( - x^-1,z)*Pi^2
          - 8*G(-1,x)*G( - x^-1,0,z)
          + 8*G(-1,x)*G( - x^-1,0,0,z)
          - 4*G(-1,x)*G( - x, - x^-1,0,z)
          - 4*G(-1,x)*G( - x, - x,0,z)
          + 4/3*G(-1,x)*G( - x,z)*Pi^2
          - 8*G(-1,x)*G( - x,0,z)
          + 8*G(-1,x)*G( - x,0,0,z)
          + 8*G(-1,x)*G(0, - x^-1,0,z)
          + 8*G(-1,x)*G(0, - x,0,z)
          - 16*G(-1,x)*G(0,z)
          - 8/3*G(-1,x)*G(0,z)*Pi^2
          + 16*G(-1,x)*G(0,0,z)
          - 16*G(-1,x)*G(0,0,0,z)
          - 16*G(-1,-1,x)
          - 8/3*G(-1,-1,x)*Pi^2
          + 8*G(-1,-1,x)*G( - x^-1,0,z)
          + 8*G(-1,-1,x)*G( - x,0,z)
          + 16*G(-1,-1,x)*G(0,z)
          - 16*G(-1,-1,x)*G(0,0,z)
          + 16*G(-1,-1,-1,x)
          - 16*G(-1,-1,-1,x)*G(0,z)
          - 16*G(-1,-1,-1,-1,x)
          + 8*G(-1,-1,-1,0,x)
          - 8*G(-1,-1,0,x)
          + 8*G(-1,-1,0,x)*G(0,z)
          + 8*G(-1,-1,0,-1,x)
          - 4*G(-1,-1,0,0,x)
          + 8*G(-1,0,x)
          + 4/3*G(-1,0,x)*Pi^2
          - 4*G(-1,0,x)*G( - x^-1,0,z)
          - 4*G(-1,0,x)*G( - x,0,z)
          - 8*G(-1,0,x)*G(0,z)
          + 8*G(-1,0,x)*G(0,0,z)
          - 8*G(-1,0,-1,x)
          + 8*G(-1,0,-1,x)*G(0,z)
          + 8*G(-1,0,-1,-1,x)
          - 4*G(-1,0,-1,0,x)
          + 4*G(-1,0,0,x)
          - 4*G(-1,0,0,x)*G(0,z)
          - 4*G(-1,0,0,-1,x)
          + 2*G(-1,0,0,0,x)
          + 2/3*G(0, - x^-1,z)*Pi^2
          + 4*G(0, - x^-1,0,0,z)
          - 8*G(0, - x^-1,1,0,z)
          + 2*G(0, - x,z)*Pi^2
          + 4*G(0, - x,0,0,z)
          - 8*G(0, - x,1,0,z)
          - 8*G(0,x)
          - 4/3*G(0,x)*Pi^2
          + 2*G(0,x)*G( - x^-1, - x^-1,0,z)
          + 2*G(0,x)*G( - x^-1, - x,0,z)
          - G(0,x)*G( - x^-1,z)*Pi^2
          + 4*G(0,x)*G( - x^-1,0,z)
          - 4*G(0,x)*G( - x^-1,0,0,z)
          + 2*G(0,x)*G( - x, - x^-1,0,z)
          + 2*G(0,x)*G( - x, - x,0,z)
          - 1/3*G(0,x)*G( - x,z)*Pi^2
          + 4*G(0,x)*G( - x,0,z)
          - 4*G(0,x)*G( - x,0,0,z)
          - 4*G(0,x)*G(0, - x^-1,0,z)
          - 4*G(0,x)*G(0, - x,0,z)
          + 8*G(0,x)*G(0,z)
          + 4/3*G(0,x)*G(0,z)*Pi^2
          + 16*G(0,z)
          + 8/3*G(0,z)*Pi^2
          + 8*G(0,-1,x)
          + 4/3*G(0,-1,x)*Pi^2
          - 4*G(0,-1,x)*G( - x^-1, - x^-1,z)
          + 4*G(0,-1,x)*G( - x^-1, - x,z)
          - 8*G(0,-1,x)*G( - x^-1,z)
          - 4*G(0,-1,x)*G( - x^-1,0,z)
          - 4*G(0,-1,x)*G( - x, - x^-1,z)
          + 4*G(0,-1,x)*G( - x, - x,z)
          + 8*G(0,-1,x)*G( - x,z)
          - 4*G(0,-1,x)*G( - x,0,z)
          + 8*G(0,-1,x)*G(0, - x^-1,z)
          - 8*G(0,-1,x)*G(0, - x,z)
          - 8*G(0,-1,x)*G(0,z)
          + 8*G(0,-1,x)*G(0,0,z)
          - 8*G(0,-1,-1,x)
          + 8*G(0,-1,-1,x)*G( - x^-1,z)
          - 8*G(0,-1,-1,x)*G( - x,z)
          + 8*G(0,-1,-1,x)*G(0,z)
          + 8*G(0,-1,-1,-1,x)
          - 4*G(0,-1,-1,0,x)
          + 4*G(0,-1,0,x)
          - 4*G(0,-1,0,x)*G( - x^-1,z)
          + 4*G(0,-1,0,x)*G( - x,z)
          - 4*G(0,-1,0,x)*G(0,z)
          - 4*G(0,-1,0,-1,x)
          + 2*G(0,-1,0,0,x)
          - 4*G(0,0,x)
          - 2/3*G(0,0,x)*Pi^2
          + 2*G(0,0,x)*G( - x^-1, - x^-1,z)
          - 2*G(0,0,x)*G( - x^-1, - x,z)
          + 4*G(0,0,x)*G( - x^-1,z)
          + 2*G(0,0,x)*G( - x^-1,0,z)
          + 2*G(0,0,x)*G( - x, - x^-1,z)
          - 2*G(0,0,x)*G( - x, - x,z)
          - 4*G(0,0,x)*G( - x,z)
          + 2*G(0,0,x)*G( - x,0,z)
          - 4*G(0,0,x)*G(0, - x^-1,z)
          + 4*G(0,0,x)*G(0, - x,z)
          + 4*G(0,0,x)*G(0,z)
          - 4*G(0,0,x)*G(0,0,z)
          - 16*G(0,0,z)
          - 8/3*G(0,0,z)*Pi^2
          - 8*G(0,0,z)*G(0,x)
          + 4*G(0,0,-1,x)
          - 4*G(0,0,-1,x)*G(0,z)
          - 4*G(0,0,-1,-1,x)
          + 2*G(0,0,-1,0,x)
          - 2*G(0,0,0,x)
          + 2*G(0,0,0,x)*G(0,z)
          + 16*G(0,0,0,z)
          + 8*G(0,0,0,z)*G(0,x)
          + 2*G(0,0,0,-1,x)
          - G(0,0,0,0,x)
          - 16*G(0,0,0,0,z)
          + 16*G(0,0,1,0,z)
          - 16*G(0,1,0,z)
          + 8*G(0,1,0,0,z)
          + 2/3*G(1,x)*G( - x^-1,z)*Pi^2
          - 2/3*G(1,x)*G( - x,z)*Pi^2
          + 16*G(1,0,z)
          - 8*G(1,0,-1,x)*G( - x^-1,z)
          + 8*G(1,0,-1,x)*G( - x,z)
          + 4*G(1,0,0,x)*G( - x^-1,z)
          - 4*G(1,0,0,x)*G( - x,z)
          - 8*G(1,0,0,z)
          + 4*G(1,0,0,0,z)
          );

 Topo(A,215,x,z) =

       + m2^-2*[1+x]^-2*[1-z]^-1*x*e^-3 * (
          - 1/2*G(0,z)
          )

       + m2^-2*[1+x]^-2*[1-z]^-1*x*e^-2 * (
          - 1/6*Pi^2
          + G(0,0,z)
          + G(1,0,z)
          )

       + m2^-2*[1+x]^-2*[1-z]^-1*x*e^-1 * (
          - 2*zeta3
          - 1/6*G( - x^-1,z)*Pi^2
          - G( - x^-1,0,0,z)
          + 2*G( - x^-1,1,0,z)
          - 1/2*G( - x,z)*Pi^2
          - G( - x,0,0,z)
          + 2*G( - x,1,0,z)
          + 2/3*G(-1,x)*Pi^2
          - 2*G(-1,x)*G( - x^-1,0,z)
          - 2*G(-1,x)*G( - x,0,z)
          + 2*G(-1,x)*G(0,0,z)
          + 4*G(-1,-1,x)*G(0,z)
          - 2*G(-1,0,x)*G(0,z)
          - 1/2*G(0,x)*Pi^2
          + G(0,x)*G( - x^-1,0,z)
          + G(0,x)*G( - x,0,z)
          + 1/6*G(0,z)*Pi^2
          - 2*G(0,-1,x)*G( - x^-1,z)
          + 2*G(0,-1,x)*G( - x,z)
          - 2*G(0,-1,x)*G(0,z)
          + G(0,0,x)*G( - x^-1,z)
          - G(0,0,x)*G( - x,z)
          + G(0,0,x)*G(0,z)
          - G(0,0,z)*G(0,x)
          + 2*G(0,0,-1,x)
          - G(0,0,0,x)
          - G(0,0,0,z)
          - G(0,1,0,z)
          + 1/3*G(1,z)*Pi^2
          - 2*G(1,0,0,z)
          - 2*G(1,1,0,z)
          )

       + m2^-2*[1+x]^-2*[1-z]^-1*x * (
          - 19/90*Pi^4
          - 1/6*G( - x^-1, - x^-1,z)*Pi^2
          - G( - x^-1, - x^-1,0,0,z)
          + 2*G( - x^-1, - x^-1,1,0,z)
          - 1/2*G( - x^-1, - x,z)*Pi^2
          - G( - x^-1, - x,0,0,z)
          + 2*G( - x^-1, - x,1,0,z)
          + G( - x^-1,z)*zeta3
          + 4/3*G( - x^-1,0,z)*Pi^2
          + 7*G( - x^-1,0,0,0,z)
          - 8*G( - x^-1,0,1,0,z)
          - 6*G( - x^-1,1,0,0,z)
          - 1/6*G( - x, - x^-1,z)*Pi^2
          - G( - x, - x^-1,0,0,z)
          + 2*G( - x, - x^-1,1,0,z)
          - 1/2*G( - x, - x,z)*Pi^2
          - G( - x, - x,0,0,z)
          + 2*G( - x, - x,1,0,z)
          - G( - x,z)*zeta3
          + 4/3*G( - x,0,z)*Pi^2
          + 7*G( - x,0,0,0,z)
          - 8*G( - x,0,1,0,z)
          - 6*G( - x,1,0,0,z)
          - 2*G(-1,x)*G( - x^-1, - x^-1,0,z)
          - 2*G(-1,x)*G( - x^-1, - x,0,z)
          + G(-1,x)*G( - x^-1,z)*Pi^2
          + 10*G(-1,x)*G( - x^-1,0,0,z)
          - 4*G(-1,x)*G( - x^-1,1,0,z)
          - 2*G(-1,x)*G( - x, - x^-1,0,z)
          - 2*G(-1,x)*G( - x, - x,0,z)
          + 5/3*G(-1,x)*G( - x,z)*Pi^2
          + 10*G(-1,x)*G( - x,0,0,z)
          - 4*G(-1,x)*G( - x,1,0,z)
          + 6*G(-1,x)*G(0, - x^-1,0,z)
          + 6*G(-1,x)*G(0, - x,0,z)
          - 8/3*G(-1,x)*G(0,z)*Pi^2
          - 14*G(-1,x)*G(0,0,0,z)
          + 4*G(-1,x)*G(0,1,0,z)
          + 4*G(-1,x)*G(1, - x^-1,0,z)
          + 4*G(-1,x)*G(1, - x,0,z)
          - 4/3*G(-1,x)*G(1,z)*Pi^2
          - 4*G(-1,x)*G(1,0,0,z)
          - 8/3*G(-1,-1,x)*Pi^2
          + 12*G(-1,-1,x)*G( - x^-1,0,z)
          + 12*G(-1,-1,x)*G( - x,0,z)
          - 20*G(-1,-1,x)*G(0,0,z)
          - 8*G(-1,-1,x)*G(1,0,z)
          - 24*G(-1,-1,-1,x)*G(0,z)
          + 12*G(-1,-1,0,x)*G(0,z)
          + 2/3*G(-1,0,x)*Pi^2
          - 6*G(-1,0,x)*G( - x^-1,0,z)
          - 6*G(-1,0,x)*G( - x,0,z)
          + 10*G(-1,0,x)*G(0,0,z)
          + 4*G(-1,0,x)*G(1,0,z)
          + 4*G(-1,0,-1,x)*G( - x^-1,z)
          - 4*G(-1,0,-1,x)*G( - x,z)
          + 12*G(-1,0,-1,x)*G(0,z)
          - 2*G(-1,0,0,x)*G( - x^-1,z)
          + 2*G(-1,0,0,x)*G( - x,z)
          - 6*G(-1,0,0,x)*G(0,z)
          + 8*G(-1,0,0,-1,x)
          - 4*G(-1,0,0,0,x)
          + 1/2*G(0, - x^-1,z)*Pi^2
          + 3*G(0, - x^-1,0,0,z)
          - 6*G(0, - x^-1,1,0,z)
          + 3/2*G(0, - x,z)*Pi^2
          + 3*G(0, - x,0,0,z)
          - 6*G(0, - x,1,0,z)
          - G(0,x)*zeta3
          + G(0,x)*G( - x^-1, - x^-1,0,z)
          + G(0,x)*G( - x^-1, - x,0,z)
          - 1/3*G(0,x)*G( - x^-1,z)*Pi^2
          - 5*G(0,x)*G( - x^-1,0,0,z)
          + 2*G(0,x)*G( - x^-1,1,0,z)
          + G(0,x)*G( - x, - x^-1,0,z)
          + G(0,x)*G( - x, - x,0,z)
          - 1/3*G(0,x)*G( - x,z)*Pi^2
          - 5*G(0,x)*G( - x,0,0,z)
          + 2*G(0,x)*G( - x,1,0,z)
          - 3*G(0,x)*G(0, - x^-1,0,z)
          - 3*G(0,x)*G(0, - x,0,z)
          + 4/3*G(0,x)*G(0,z)*Pi^2
          - 2*G(0,x)*G(1, - x^-1,0,z)
          - 2*G(0,x)*G(1, - x,0,z)
          + G(0,x)*G(1,z)*Pi^2
          + 2*G(0,x)*G(1,0,0,z)
          - 2*G(0,z)*zeta3
          + 5/3*G(0,-1,x)*Pi^2
          - 2*G(0,-1,x)*G( - x^-1, - x^-1,z)
          + 2*G(0,-1,x)*G( - x^-1, - x,z)
          - 6*G(0,-1,x)*G( - x^-1,0,z)
          - 2*G(0,-1,x)*G( - x, - x^-1,z)
          + 2*G(0,-1,x)*G( - x, - x,z)
          - 6*G(0,-1,x)*G( - x,0,z)
          + 6*G(0,-1,x)*G(0, - x^-1,z)
          - 6*G(0,-1,x)*G(0, - x,z)
          + 10*G(0,-1,x)*G(0,0,z)
          + 4*G(0,-1,x)*G(1, - x^-1,z)
          - 4*G(0,-1,x)*G(1, - x,z)
          + 4*G(0,-1,x)*G(1,0,z)
          + 12*G(0,-1,-1,x)*G( - x^-1,z)
          - 12*G(0,-1,-1,x)*G( - x,z)
          + 12*G(0,-1,-1,x)*G(0,z)
          - 6*G(0,-1,0,x)*G( - x^-1,z)
          + 6*G(0,-1,0,x)*G( - x,z)
          - 6*G(0,-1,0,x)*G(0,z)
          - 4*G(0,-1,0,-1,x)
          + 2*G(0,-1,0,0,x)
          - 1/3*G(0,0,x)*Pi^2
          + G(0,0,x)*G( - x^-1, - x^-1,z)
          - G(0,0,x)*G( - x^-1, - x,z)
          + 3*G(0,0,x)*G( - x^-1,0,z)
          + G(0,0,x)*G( - x, - x^-1,z)
          - G(0,0,x)*G( - x, - x,z)
          + 3*G(0,0,x)*G( - x,0,z)
          - 3*G(0,0,x)*G(0, - x^-1,z)
          + 3*G(0,0,x)*G(0, - x,z)
          - 5*G(0,0,x)*G(0,0,z)
          - 2*G(0,0,x)*G(1, - x^-1,z)
          + 2*G(0,0,x)*G(1, - x,z)
          - 2*G(0,0,x)*G(1,0,z)
          - 5/3*G(0,0,z)*Pi^2
          - 10*G(0,0,-1,x)*G( - x^-1,z)
          + 2*G(0,0,-1,x)*G( - x,z)
          - 6*G(0,0,-1,x)*G(0,z)
          - 4*G(0,0,-1,x)*G(1,z)
          - 12*G(0,0,-1,-1,x)
          + 6*G(0,0,-1,0,x)
          + 5*G(0,0,0,x)*G( - x^-1,z)
          - G(0,0,0,x)*G( - x,z)
          + 3*G(0,0,0,x)*G(0,z)
          + 2*G(0,0,0,x)*G(1,z)
          + 7*G(0,0,0,z)*G(0,x)
          + 2*G(0,0,0,-1,x)
          - G(0,0,0,0,x)
          - 5*G(0,0,0,0,z)
          + 10*G(0,0,1,0,z)
          - 1/3*G(0,1,x)*Pi^2
          - 1/6*G(0,1,z)*Pi^2
          - 2*G(0,1,0,z)*G(0,x)
          + 4*G(0,1,0,-1,x)
          - 2*G(0,1,0,0,x)
          + 4*G(0,1,0,0,z)
          + G(0,1,1,0,z)
          + 1/3*G(1, - x^-1,z)*Pi^2
          + 2*G(1, - x^-1,0,0,z)
          - 4*G(1, - x^-1,1,0,z)
          + G(1, - x,z)*Pi^2
          + 2*G(1, - x,0,0,z)
          - 4*G(1, - x,1,0,z)
          + 1/3*G(1,x)*G( - x^-1,z)*Pi^2
          - 1/3*G(1,x)*G( - x,z)*Pi^2
          + 4*G(1,z)*zeta3
          - 1/3*G(1,0,z)*Pi^2
          - 4*G(1,0,-1,x)*G( - x^-1,z)
          + 4*G(1,0,-1,x)*G( - x,z)
          + 2*G(1,0,0,x)*G( - x^-1,z)
          - 2*G(1,0,0,x)*G( - x,z)
          + 2*G(1,0,0,0,z)
          + 2*G(1,0,1,0,z)
          - 2/3*G(1,1,z)*Pi^2
          + 4*G(1,1,0,0,z)
          + 4*G(1,1,1,0,z)
          );

 Topo(A,430,x,z) =

       + m2^-2*[z*(1+x+x^2)+x]^-1*x*e^-1 * (
          + zeta3
          + 1/6*G( - x^-1,z)*Pi^2
          + G( - x^-1,0,0,z)
          - 2*G( - x^-1,1,0,z)
          + 1/2*G( - x,z)*Pi^2
          + G( - x,0,0,z)
          - 2*G( - x,1,0,z)
          - 1/3*G(-1,x)*Pi^2
          + 2*G(-1,x)*G( - x^-1,0,z)
          + 2*G(-1,x)*G( - x,0,z)
          - 2*G(-1,x)*G(0,0,z)
          - 2*G(-1,x)*G(1,0,z)
          - G(0,x)*G( - x^-1,0,z)
          - G(0,x)*G( - x,0,z)
          + G(0,x)*G(1,0,z)
          - 1/2*G(0,z)*Pi^2
          + 2*G(0,-1,x)*G( - x^-1,z)
          - 2*G(0,-1,x)*G( - x,z)
          - G(0,0,x)*G( - x^-1,z)
          + G(0,0,x)*G( - x,z)
          + G(0,0,z)*G(0,x)
          + 2*G(0,0,-1,x)
          - G(0,0,0,x)
          - 2*G(0,0,0,z)
          + 3*G(0,1,0,z)
          - 1/6*G(1,z)*Pi^2
          + G(1,1,0,z)
          )

       + m2^-2*[z*(1+x+x^2)+x]^-1*x * (
          + 7/30*Pi^4
          + 1/6*G( - x^-1, - x^-1,z)*Pi^2
          + G( - x^-1, - x^-1,0,0,z)
          - 2*G( - x^-1, - x^-1,1,0,z)
          + 1/2*G( - x^-1, - x,z)*Pi^2
          + G( - x^-1, - x,0,0,z)
          - 2*G( - x^-1, - x,1,0,z)
          - G( - x^-1,z)*zeta3
          - 3/2*G( - x^-1,0,z)*Pi^2
          - 8*G( - x^-1,0,0,0,z)
          + 9*G( - x^-1,0,1,0,z)
          + 7*G( - x^-1,1,0,0,z)
          - 1/3*G( - Ix, - x^-1,z)*Pi^2
          - 2*G( - Ix, - x^-1,0,0,z)
          + 4*G( - Ix, - x^-1,1,0,z)
          - G( - Ix, - x,z)*Pi^2
          - 2*G( - Ix, - x,0,0,z)
          + 4*G( - Ix, - x,1,0,z)
          - 2*G( - Ix,z)*zeta3
          + G( - Ix,0,z)*Pi^2
          + 4*G( - Ix,0,0,0,z)
          - 6*G( - Ix,0,1,0,z)
          + 1/3*G( - Ix,1,z)*Pi^2
          - 2*G( - Ix,1,1,0,z)
          + 1/6*G( - x, - x^-1,z)*Pi^2
          + G( - x, - x^-1,0,0,z)
          - 2*G( - x, - x^-1,1,0,z)
          + 1/2*G( - x, - x,z)*Pi^2
          + G( - x, - x,0,0,z)
          - 2*G( - x, - x,1,0,z)
          + G( - x,z)*zeta3
          - 3/2*G( - x,0,z)*Pi^2
          - 8*G( - x,0,0,0,z)
          + 9*G( - x,0,1,0,z)
          + 7*G( - x,1,0,0,z)
          + 6*G(-1,x)*zeta3
          + 2*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 2*G(-1,x)*G( - x^-1, - x,0,z)
          - 5/6*G(-1,x)*G( - x^-1,z)*Pi^2
          - 10*G(-1,x)*G( - x^-1,0,0,z)
          + 2*G(-1,x)*G( - x^-1,1,0,z)
          - 4*G(-1,x)*G( - Ix, - x^-1,0,z)
          - 4*G(-1,x)*G( - Ix, - x,0,z)
          + 2/3*G(-1,x)*G( - Ix,z)*Pi^2
          + 4*G(-1,x)*G( - Ix,0,0,z)
          + 4*G(-1,x)*G( - Ix,1,0,z)
          + 2*G(-1,x)*G( - x, - x^-1,0,z)
          + 2*G(-1,x)*G( - x, - x,0,z)
          - 7/6*G(-1,x)*G( - x,z)*Pi^2
          - 10*G(-1,x)*G( - x,0,0,z)
          + 2*G(-1,x)*G( - x,1,0,z)
          - 6*G(-1,x)*G(0, - x^-1,0,z)
          - 6*G(-1,x)*G(0, - x,0,z)
          + 5/3*G(-1,x)*G(0,z)*Pi^2
          + 14*G(-1,x)*G(0,0,0,z)
          + 2*G(-1,x)*G(0,1,0,z)
          + 6*G(-1,x)*G(1, - x^-1,0,z)
          + 6*G(-1,x)*G(1, - x,0,z)
          - 1/3*G(-1,x)*G(1,z)*Pi^2
          + 2*G(-1,x)*G(1,0,0,z)
          - 10*G(-1,x)*G(1,1,0,z)
          + 4/3*G(-1,-1,x)*Pi^2
          - 8*G(-1,-1,x)*G( - x^-1,0,z)
          - 8*G(-1,-1,x)*G( - x,0,z)
          + 8*G(-1,-1,x)*G(0,0,z)
          + 8*G(-1,-1,x)*G(1,0,z)
          - 3/2*G(-1,0,x)*Pi^2
          + 4*G(-1,0,x)*G( - x^-1,0,z)
          + 4*G(-1,0,x)*G( - x,0,z)
          - 4*G(-1,0,x)*G(0,0,z)
          - 4*G(-1,0,x)*G(1,0,z)
          - 2*G(-1,0,-1,x)*G( - x^-1,z)
          + 2*G(-1,0,-1,x)*G( - x,z)
          + G(-1,0,0,x)*G( - x^-1,z)
          - G(-1,0,0,x)*G( - x,z)
          + 10*G(-1,0,0,-1,x)
          - 5*G(-1,0,0,0,x)
          - 1/2*G(0, - x^-1,z)*Pi^2
          - 3*G(0, - x^-1,0,0,z)
          + 6*G(0, - x^-1,1,0,z)
          - 3/2*G(0, - x,z)*Pi^2
          - 3*G(0, - x,0,0,z)
          + 6*G(0, - x,1,0,z)
          - 4*G(0,x)*zeta3
          - G(0,x)*G( - x^-1, - x^-1,0,z)
          - G(0,x)*G( - x^-1, - x,0,z)
          + 1/6*G(0,x)*G( - x^-1,z)*Pi^2
          + 5*G(0,x)*G( - x^-1,0,0,z)
          - G(0,x)*G( - x^-1,1,0,z)
          + 2*G(0,x)*G( - Ix, - x^-1,0,z)
          + 2*G(0,x)*G( - Ix, - x,0,z)
          - 2*G(0,x)*G( - Ix,0,0,z)
          - 2*G(0,x)*G( - Ix,1,0,z)
          - G(0,x)*G( - x, - x^-1,0,z)
          - G(0,x)*G( - x, - x,0,z)
          + 5*G(0,x)*G( - x,0,0,z)
          - G(0,x)*G( - x,1,0,z)
          + 3*G(0,x)*G(0, - x^-1,0,z)
          + 3*G(0,x)*G(0, - x,0,z)
          - 5/6*G(0,x)*G(0,z)*Pi^2
          - 3*G(0,x)*G(1, - x^-1,0,z)
          - 3*G(0,x)*G(1, - x,0,z)
          + 2/3*G(0,x)*G(1,z)*Pi^2
          - G(0,x)*G(1,0,0,z)
          + 5*G(0,x)*G(1,1,0,z)
          + 3*G(0,z)*zeta3
          - 1/2*G(0,-1,x)*Pi^2
          + 2*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 2*G(0,-1,x)*G( - x^-1, - x,z)
          + 4*G(0,-1,x)*G( - x^-1,0,z)
          - 4*G(0,-1,x)*G( - Ix, - x^-1,z)
          + 4*G(0,-1,x)*G( - Ix, - x,z)
          + 2*G(0,-1,x)*G( - x, - x^-1,z)
          - 2*G(0,-1,x)*G( - x, - x,z)
          + 4*G(0,-1,x)*G( - x,0,z)
          - 6*G(0,-1,x)*G(0, - x^-1,z)
          + 6*G(0,-1,x)*G(0, - x,z)
          - 4*G(0,-1,x)*G(0,0,z)
          + 6*G(0,-1,x)*G(1, - x^-1,z)
          - 6*G(0,-1,x)*G(1, - x,z)
          - 4*G(0,-1,x)*G(1,0,z)
          - 8*G(0,-1,-1,x)*G( - x^-1,z)
          + 8*G(0,-1,-1,x)*G( - x,z)
          + 4*G(0,-1,0,x)*G( - x^-1,z)
          - 4*G(0,-1,0,x)*G( - x,z)
          - 2*G(0,-1,0,-1,x)
          + G(0,-1,0,0,x)
          + 5/6*G(0,0,x)*Pi^2
          - G(0,0,x)*G( - x^-1, - x^-1,z)
          + G(0,0,x)*G( - x^-1, - x,z)
          - 2*G(0,0,x)*G( - x^-1,0,z)
          + 2*G(0,0,x)*G( - Ix, - x^-1,z)
          - 2*G(0,0,x)*G( - Ix, - x,z)
          - G(0,0,x)*G( - x, - x^-1,z)
          + G(0,0,x)*G( - x, - x,z)
          - 2*G(0,0,x)*G( - x,0,z)
          + 3*G(0,0,x)*G(0, - x^-1,z)
          - 3*G(0,0,x)*G(0, - x,z)
          + 2*G(0,0,x)*G(0,0,z)
          - 3*G(0,0,x)*G(1, - x^-1,z)
          + 3*G(0,0,x)*G(1, - x,z)
          + 2*G(0,0,x)*G(1,0,z)
          + 7/3*G(0,0,z)*Pi^2
          + 8*G(0,0,-1,x)*G( - x^-1,z)
          - 4*G(0,0,-1,x)*G( - Ix,z)
          + 2*G(0,0,-1,x)*G( - x,z)
          - 6*G(0,0,-1,x)*G(1,z)
          - 8*G(0,0,-1,-1,x)
          + 4*G(0,0,-1,0,x)
          - 4*G(0,0,0,x)*G( - x^-1,z)
          + 2*G(0,0,0,x)*G( - Ix,z)
          - G(0,0,0,x)*G( - x,z)
          + 3*G(0,0,0,x)*G(1,z)
          - 7*G(0,0,0,z)*G(0,x)
          - 2*G(0,0,0,-1,x)
          + G(0,0,0,0,x)
          + 15*G(0,0,0,0,z)
          - 14*G(0,0,1,0,z)
          - 1/3*G(0,1,x)*Pi^2
          + 1/2*G(0,1,z)*Pi^2
          - G(0,1,0,z)*G(0,x)
          + 4*G(0,1,0,-1,x)
          - 2*G(0,1,0,0,x)
          - 10*G(0,1,0,0,z)
          - 3*G(0,1,1,0,z)
          + 1/2*G(1, - x^-1,z)*Pi^2
          + 3*G(1, - x^-1,0,0,z)
          - 6*G(1, - x^-1,1,0,z)
          + 3/2*G(1, - x,z)*Pi^2
          + 3*G(1, - x,0,0,z)
          - 6*G(1, - x,1,0,z)
          - 1/3*G(1,x)*G( - x^-1,z)*Pi^2
          + 1/3*G(1,x)*G( - x,z)*Pi^2
          - G(1,z)*zeta3
          - 1/3*G(1,0,z)*Pi^2
          + 4*G(1,0,-1,x)*G( - x^-1,z)
          - 4*G(1,0,-1,x)*G( - x,z)
          - 2*G(1,0,0,x)*G( - x^-1,z)
          + 2*G(1,0,0,x)*G( - x,z)
          - 3*G(1,0,0,0,z)
          + 2*G(1,0,1,0,z)
          - 5/6*G(1,1,z)*Pi^2
          - 4*G(1,1,0,0,z)
          + 5*G(1,1,1,0,z)
          );

 Topo(A,247,1,x,z) =

       + m2^-3*[1+x]^-4*x^2*z^-1*e^-4 * (
          + 1/4
          )

       + m2^-3*[1+x]^-4*x^2*z^-1*e^-3 * (
          - G(-1,x)
          + 1/2*G(0,x)
          - G(0,z)
          )

       + m2^-3*[1+x]^-4*x^2*z^-1*e^-2 * (
          + 7/12*Pi^2
          + 4*G(-1,x)*G(0,z)
          + 4*G(-1,-1,x)
          - 2*G(-1,0,x)
          - 2*G(0,x)*G(0,z)
          - 2*G(0,-1,x)
          + G(0,0,x)
          + 4*G(0,0,z)
          - 2*G(1,0,z)
          )

       + m2^-3*[1+x]^-4*x^2*z^-1*e^-1 * (
          - 2*zeta3
          + 1/3*G( - x^-1,z)*Pi^2
          + 2*G( - x^-1,0,0,z)
          - 4*G( - x^-1,1,0,z)
          + G( - x,z)*Pi^2
          + 2*G( - x,0,0,z)
          - 4*G( - x,1,0,z)
          - 7/3*G(-1,x)*Pi^2
          + 4*G(-1,x)*G( - x^-1,0,z)
          + 4*G(-1,x)*G( - x,0,z)
          - 16*G(-1,x)*G(0,0,z)
          - 16*G(-1,-1,x)*G(0,z)
          - 16*G(-1,-1,-1,x)
          + 8*G(-1,-1,0,x)
          + 8*G(-1,0,x)*G(0,z)
          + 8*G(-1,0,-1,x)
          - 4*G(-1,0,0,x)
          + 7/6*G(0,x)*Pi^2
          - 2*G(0,x)*G( - x^-1,0,z)
          - 2*G(0,x)*G( - x,0,z)
          - 7/3*G(0,z)*Pi^2
          + 4*G(0,-1,x)*G( - x^-1,z)
          - 4*G(0,-1,x)*G( - x,z)
          + 8*G(0,-1,x)*G(0,z)
          + 8*G(0,-1,-1,x)
          - 4*G(0,-1,0,x)
          - 2*G(0,0,x)*G( - x^-1,z)
          + 2*G(0,0,x)*G( - x,z)
          - 4*G(0,0,x)*G(0,z)
          + 8*G(0,0,z)*G(0,x)
          - 4*G(0,0,-1,x)
          + 2*G(0,0,0,x)
          - 16*G(0,0,0,z)
          + 10*G(0,1,0,z)
          - 2/3*G(1,z)*Pi^2
          + 4*G(1,0,0,z)
          + 4*G(1,1,0,z)
          )

       + m2^-3*[1+x]^-4*x^2*z^-1 * (
          + 14/15*Pi^4
          + 1/3*G( - x^-1, - x^-1,z)*Pi^2
          + 2*G( - x^-1, - x^-1,0,0,z)
          - 4*G( - x^-1, - x^-1,1,0,z)
          + 3*G( - x^-1, - x,z)*Pi^2
          + 6*G( - x^-1, - x,0,0,z)
          - 12*G( - x^-1, - x,1,0,z)
          - 10*G( - x^-1,z)*zeta3
          - 8/3*G( - x^-1,0,z)*Pi^2
          - 14*G( - x^-1,0,0,0,z)
          + 12*G( - x^-1,0,1,0,z)
          - 4/3*G( - x^-1,1,z)*Pi^2
          + 8*G( - x^-1,1,0,0,z)
          + 8*G( - x^-1,1,1,0,z)
          + G( - x, - x^-1,z)*Pi^2
          + 6*G( - x, - x^-1,0,0,z)
          - 12*G( - x, - x^-1,1,0,z)
          + G( - x, - x,z)*Pi^2
          + 2*G( - x, - x,0,0,z)
          - 4*G( - x, - x,1,0,z)
          + 2*G( - x,z)*zeta3
          - 8/3*G( - x,0,z)*Pi^2
          - 14*G( - x,0,0,0,z)
          + 12*G( - x,0,1,0,z)
          - 4/3*G( - x,1,z)*Pi^2
          + 8*G( - x,1,0,0,z)
          + 8*G( - x,1,1,0,z)
          + 8*G(-1,x)*zeta3
          + 4*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 12*G(-1,x)*G( - x^-1, - x,0,z)
          - 8/3*G(-1,x)*G( - x^-1,z)*Pi^2
          - 20*G(-1,x)*G( - x^-1,0,0,z)
          + 12*G(-1,x)*G( - x, - x^-1,0,z)
          + 4*G(-1,x)*G( - x, - x,0,z)
          - 8/3*G(-1,x)*G( - x,z)*Pi^2
          - 20*G(-1,x)*G( - x,0,0,z)
          - 16*G(-1,x)*G(0, - x^-1,0,z)
          - 16*G(-1,x)*G(0, - x,0,z)
          + 28/3*G(-1,x)*G(0,z)*Pi^2
          + 64*G(-1,x)*G(0,0,0,z)
          - 8*G(-1,x)*G(0,1,0,z)
          - 8*G(-1,x)*G(1, - x^-1,0,z)
          - 8*G(-1,x)*G(1, - x,0,z)
          + 8/3*G(-1,x)*G(1,z)*Pi^2
          + 8*G(-1,x)*G(1,0,0,z)
          + 28/3*G(-1,-1,x)*Pi^2
          - 24*G(-1,-1,x)*G( - x^-1,0,z)
          - 24*G(-1,-1,x)*G( - x,0,z)
          + 64*G(-1,-1,x)*G(0,0,z)
          + 16*G(-1,-1,x)*G(1,0,z)
          + 64*G(-1,-1,-1,x)*G(0,z)
          + 64*G(-1,-1,-1,-1,x)
          - 32*G(-1,-1,-1,0,x)
          - 32*G(-1,-1,0,x)*G(0,z)
          - 32*G(-1,-1,0,-1,x)
          + 16*G(-1,-1,0,0,x)
          - 14/3*G(-1,0,x)*Pi^2
          + 12*G(-1,0,x)*G( - x^-1,0,z)
          + 12*G(-1,0,x)*G( - x,0,z)
          - 32*G(-1,0,x)*G(0,0,z)
          - 8*G(-1,0,x)*G(1,0,z)
          - 32*G(-1,0,-1,x)*G(0,z)
          - 32*G(-1,0,-1,-1,x)
          + 16*G(-1,0,-1,0,x)
          + 16*G(-1,0,0,x)*G(0,z)
          + 16*G(-1,0,0,-1,x)
          - 8*G(-1,0,0,0,x)
          - 4/3*G(0, - x^-1,z)*Pi^2
          - 8*G(0, - x^-1,0,0,z)
          + 16*G(0, - x^-1,1,0,z)
          - 4*G(0, - x,z)*Pi^2
          - 8*G(0, - x,0,0,z)
          + 16*G(0, - x,1,0,z)
          - 4*G(0,x)*zeta3
          - 2*G(0,x)*G( - x^-1, - x^-1,0,z)
          - 6*G(0,x)*G( - x^-1, - x,0,z)
          + 8/3*G(0,x)*G( - x^-1,z)*Pi^2
          + 10*G(0,x)*G( - x^-1,0,0,z)
          - 6*G(0,x)*G( - x, - x^-1,0,z)
          - 2*G(0,x)*G( - x, - x,0,z)
          + 2/3*G(0,x)*G( - x,z)*Pi^2
          + 10*G(0,x)*G( - x,0,0,z)
          + 8*G(0,x)*G(0, - x^-1,0,z)
          + 8*G(0,x)*G(0, - x,0,z)
          - 14/3*G(0,x)*G(0,z)*Pi^2
          + 4*G(0,x)*G(1, - x^-1,0,z)
          + 4*G(0,x)*G(1, - x,0,z)
          - 2*G(0,x)*G(1,z)*Pi^2
          - 4*G(0,x)*G(1,0,0,z)
          + 8*G(0,z)*zeta3
          - 14/3*G(0,-1,x)*Pi^2
          + 4*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 12*G(0,-1,x)*G( - x^-1, - x,z)
          + 12*G(0,-1,x)*G( - x^-1,0,z)
          + 12*G(0,-1,x)*G( - x, - x^-1,z)
          - 4*G(0,-1,x)*G( - x, - x,z)
          + 12*G(0,-1,x)*G( - x,0,z)
          - 16*G(0,-1,x)*G(0, - x^-1,z)
          + 16*G(0,-1,x)*G(0, - x,z)
          - 32*G(0,-1,x)*G(0,0,z)
          - 8*G(0,-1,x)*G(1, - x^-1,z)
          + 8*G(0,-1,x)*G(1, - x,z)
          - 8*G(0,-1,x)*G(1,0,z)
          - 24*G(0,-1,-1,x)*G( - x^-1,z)
          + 24*G(0,-1,-1,x)*G( - x,z)
          - 32*G(0,-1,-1,x)*G(0,z)
          - 32*G(0,-1,-1,-1,x)
          + 16*G(0,-1,-1,0,x)
          + 12*G(0,-1,0,x)*G( - x^-1,z)
          - 12*G(0,-1,0,x)*G( - x,z)
          + 16*G(0,-1,0,x)*G(0,z)
          + 16*G(0,-1,0,-1,x)
          - 8*G(0,-1,0,0,x)
          + 7/3*G(0,0,x)*Pi^2
          - 2*G(0,0,x)*G( - x^-1, - x^-1,z)
          + 6*G(0,0,x)*G( - x^-1, - x,z)
          - 6*G(0,0,x)*G( - x^-1,0,z)
          - 6*G(0,0,x)*G( - x, - x^-1,z)
          + 2*G(0,0,x)*G( - x, - x,z)
          - 6*G(0,0,x)*G( - x,0,z)
          + 8*G(0,0,x)*G(0, - x^-1,z)
          - 8*G(0,0,x)*G(0, - x,z)
          + 16*G(0,0,x)*G(0,0,z)
          + 4*G(0,0,x)*G(1, - x^-1,z)
          - 4*G(0,0,x)*G(1, - x,z)
          + 4*G(0,0,x)*G(1,0,z)
          + 28/3*G(0,0,z)*Pi^2
          - 4*G(0,0,-1,x)*G( - x^-1,z)
          - 4*G(0,0,-1,x)*G( - x,z)
          + 16*G(0,0,-1,x)*G(0,z)
          + 8*G(0,0,-1,x)*G(1,z)
          + 16*G(0,0,-1,-1,x)
          - 8*G(0,0,-1,0,x)
          + 2*G(0,0,0,x)*G( - x^-1,z)
          + 2*G(0,0,0,x)*G( - x,z)
          - 8*G(0,0,0,x)*G(0,z)
          - 4*G(0,0,0,x)*G(1,z)
          - 32*G(0,0,0,z)*G(0,x)
          - 8*G(0,0,0,-1,x)
          + 4*G(0,0,0,0,x)
          + 64*G(0,0,0,0,z)
          - 48*G(0,0,1,0,z)
          + G(0,1,z)*Pi^2
          + 4*G(0,1,0,z)*G(0,x)
          - 24*G(0,1,0,0,z)
          - 6*G(0,1,1,0,z)
          - 2/3*G(1, - x^-1,z)*Pi^2
          - 4*G(1, - x^-1,0,0,z)
          + 8*G(1, - x^-1,1,0,z)
          - 2*G(1, - x,z)*Pi^2
          - 4*G(1, - x,0,0,z)
          + 8*G(1, - x,1,0,z)
          - 2*G(1,x)*G( - x^-1,z)*Pi^2
          + 2*G(1,x)*G( - x,z)*Pi^2
          - 8*G(1,z)*zeta3
          + 2/3*G(1,0,z)*Pi^2
          + 24*G(1,0,-1,x)*G( - x^-1,z)
          - 24*G(1,0,-1,x)*G( - x,z)
          - 12*G(1,0,0,x)*G( - x^-1,z)
          + 12*G(1,0,0,x)*G( - x,z)
          - 4*G(1,0,0,0,z)
          - 4*G(1,0,1,0,z)
          + 4/3*G(1,1,z)*Pi^2
          - 8*G(1,1,0,0,z)
          - 8*G(1,1,1,0,z)
          );

 Topo(A,247,2,x,z) =

       + m2^-2*[1-x]^-1*[1+x]^-3*x^2*e^-2 * (
          - 1/3*Pi^2
          + 4*G(0,-1,x)
          - 2*G(0,0,x)
          )

       + m2^-2*[1-x]^-1*[1+x]^-3*x^2*e^-1 * (
          - 6*zeta3
          - 1/3*G( - x^-1,z)*Pi^2
          - 2*G( - x^-1,0,0,z)
          + 4*G( - x^-1,1,0,z)
          + G( - x,z)*Pi^2
          + 2*G( - x,0,0,z)
          - 4*G( - x,1,0,z)
          - 4*G(-1,x)*G( - x^-1,0,z)
          + 4*G(-1,x)*G( - x,0,z)
          + G(0,x)*Pi^2
          + 2*G(0,x)*G( - x^-1,0,z)
          - 2*G(0,x)*G( - x,0,z)
          - 4*G(0,-1,x)*G( - x^-1,z)
          - 4*G(0,-1,x)*G( - x,z)
          - 24*G(0,-1,-1,x)
          + 12*G(0,-1,0,x)
          + 2*G(0,0,x)*G( - x^-1,z)
          + 2*G(0,0,x)*G( - x,z)
          - 2*G(1,x)*Pi^2
          + 24*G(1,0,-1,x)
          - 12*G(1,0,0,x)
          )

       + m2^-2*[1-x]^-1*[1+x]^-3*x^2 * (
          - 61/60*Pi^4
          - 1/3*G( - x^-1, - x^-1,z)*Pi^2
          - 2*G( - x^-1, - x^-1,0,0,z)
          + 4*G( - x^-1, - x^-1,1,0,z)
          - G( - x^-1, - x,z)*Pi^2
          - 2*G( - x^-1, - x,0,0,z)
          + 4*G( - x^-1, - x,1,0,z)
          + 2*G( - x^-1,z)*zeta3
          + 8/3*G( - x^-1,0,z)*Pi^2
          + 14*G( - x^-1,0,0,0,z)
          - 16*G( - x^-1,0,1,0,z)
          - 12*G( - x^-1,1,0,0,z)
          + 1/3*G( - x, - x^-1,z)*Pi^2
          + 2*G( - x, - x^-1,0,0,z)
          - 4*G( - x, - x^-1,1,0,z)
          + G( - x, - x,z)*Pi^2
          + 2*G( - x, - x,0,0,z)
          - 4*G( - x, - x,1,0,z)
          + 2*G( - x,z)*zeta3
          - 8/3*G( - x,0,z)*Pi^2
          - 14*G( - x,0,0,0,z)
          + 16*G( - x,0,1,0,z)
          + 12*G( - x,1,0,0,z)
          + 8*G(-1,x)*zeta3
          - 4*G(-1,x)*G( - x^-1, - x^-1,0,z)
          - 4*G(-1,x)*G( - x^-1, - x,0,z)
          + 2*G(-1,x)*G( - x^-1,z)*Pi^2
          + 20*G(-1,x)*G( - x^-1,0,0,z)
          - 8*G(-1,x)*G( - x^-1,1,0,z)
          + 4*G(-1,x)*G( - x, - x^-1,0,z)
          + 4*G(-1,x)*G( - x, - x,0,z)
          - 10/3*G(-1,x)*G( - x,z)*Pi^2
          - 20*G(-1,x)*G( - x,0,0,z)
          + 8*G(-1,x)*G( - x,1,0,z)
          + 4/3*G(-1,-1,x)*Pi^2
          + 24*G(-1,-1,x)*G( - x^-1,0,z)
          - 24*G(-1,-1,x)*G( - x,0,z)
          - 16*G(-1,-1,0,-1,x)
          + 8*G(-1,-1,0,0,x)
          - 2*G(-1,0,x)*Pi^2
          - 12*G(-1,0,x)*G( - x^-1,0,z)
          + 12*G(-1,0,x)*G( - x,0,z)
          + 8*G(-1,0,-1,x)*G( - x^-1,z)
          + 8*G(-1,0,-1,x)*G( - x,z)
          - 4*G(-1,0,0,x)*G( - x^-1,z)
          - 4*G(-1,0,0,x)*G( - x,z)
          + 24*G(-1,0,0,-1,x)
          - 12*G(-1,0,0,0,x)
          + 8/3*G(-1,1,x)*Pi^2
          - 32*G(-1,1,0,-1,x)
          + 16*G(-1,1,0,0,x)
          + 2*G(0,x)*zeta3
          + 2*G(0,x)*G( - x^-1, - x^-1,0,z)
          + 2*G(0,x)*G( - x^-1, - x,0,z)
          - 2/3*G(0,x)*G( - x^-1,z)*Pi^2
          - 10*G(0,x)*G( - x^-1,0,0,z)
          + 4*G(0,x)*G( - x^-1,1,0,z)
          - 2*G(0,x)*G( - x, - x^-1,0,z)
          - 2*G(0,x)*G( - x, - x,0,z)
          + 2/3*G(0,x)*G( - x,z)*Pi^2
          + 10*G(0,x)*G( - x,0,0,z)
          - 4*G(0,x)*G( - x,1,0,z)
          + 2*G(0,-1,x)*Pi^2
          - 4*G(0,-1,x)*G( - x^-1, - x^-1,z)
          + 4*G(0,-1,x)*G( - x^-1, - x,z)
          - 12*G(0,-1,x)*G( - x^-1,0,z)
          + 4*G(0,-1,x)*G( - x, - x^-1,z)
          - 4*G(0,-1,x)*G( - x, - x,z)
          + 12*G(0,-1,x)*G( - x,0,z)
          + 24*G(0,-1,-1,x)*G( - x^-1,z)
          + 24*G(0,-1,-1,x)*G( - x,z)
          + 112*G(0,-1,-1,-1,x)
          - 56*G(0,-1,-1,0,x)
          - 12*G(0,-1,0,x)*G( - x^-1,z)
          - 12*G(0,-1,0,x)*G( - x,z)
          - 32*G(0,-1,0,-1,x)
          + 16*G(0,-1,0,0,x)
          - 4*G(0,0,x)*Pi^2
          + 2*G(0,0,x)*G( - x^-1, - x^-1,z)
          - 2*G(0,0,x)*G( - x^-1, - x,z)
          + 6*G(0,0,x)*G( - x^-1,0,z)
          - 2*G(0,0,x)*G( - x, - x^-1,z)
          + 2*G(0,0,x)*G( - x, - x,z)
          - 6*G(0,0,x)*G( - x,0,z)
          - 20*G(0,0,-1,x)*G( - x^-1,z)
          - 4*G(0,0,-1,x)*G( - x,z)
          + 16*G(0,0,-1,-1,x)
          - 8*G(0,0,-1,0,x)
          + 10*G(0,0,0,x)*G( - x^-1,z)
          + 2*G(0,0,0,x)*G( - x,z)
          + 16*G(0,0,0,-1,x)
          - 8*G(0,0,0,0,x)
          + 2*G(0,1,x)*Pi^2
          - 24*G(0,1,0,-1,x)
          + 12*G(0,1,0,0,x)
          - 20*G(1,x)*zeta3
          + 2/3*G(1,x)*G( - x^-1,z)*Pi^2
          + 2/3*G(1,x)*G( - x,z)*Pi^2
          + 8/3*G(1,-1,x)*Pi^2
          - 32*G(1,-1,0,-1,x)
          + 16*G(1,-1,0,0,x)
          + 2*G(1,0,x)*Pi^2
          - 8*G(1,0,-1,x)*G( - x^-1,z)
          - 8*G(1,0,-1,x)*G( - x,z)
          - 144*G(1,0,-1,-1,x)
          + 72*G(1,0,-1,0,x)
          + 4*G(1,0,0,x)*G( - x^-1,z)
          + 4*G(1,0,0,x)*G( - x,z)
          + 48*G(1,0,0,-1,x)
          - 24*G(1,0,0,0,x)
          - 20/3*G(1,1,x)*Pi^2
          + 80*G(1,1,0,-1,x)
          - 40*G(1,1,0,0,x)
          );

 Topo(A,247,3,x,z) =

       + m2^-2*[1+x]^-4*x^2*z^-1*e^-2 * (
          - G(1,0,z)
          )

       + m2^-2*[1+x]^-4*x^2*z^-1*e^-1 * (
          + 4*G(-1,x)*G(1,0,z)
          - 2*G(0,x)*G(1,0,z)
          + 4*G(0,1,0,z)
          + 5/6*G(1,z)*Pi^2
          + 4*G(1,0,0,z)
          - 5*G(1,1,0,z)
          )

       + m2^-2*[1+x]^-4*x^2*z^-1 * (
          - 3*G( - x^-1, - x,z)*Pi^2
          - 6*G( - x^-1, - x,0,0,z)
          + 12*G( - x^-1, - x,1,0,z)
          + 12*G( - x^-1,z)*zeta3
          + 6*G( - x^-1,0,1,0,z)
          + 2*G( - x^-1,1,z)*Pi^2
          + 6*G( - x^-1,1,0,0,z)
          - 12*G( - x^-1,1,1,0,z)
          - G( - x, - x^-1,z)*Pi^2
          - 6*G( - x, - x^-1,0,0,z)
          + 12*G( - x, - x^-1,1,0,z)
          + 6*G( - x,0,1,0,z)
          + 2*G( - x,1,z)*Pi^2
          + 6*G( - x,1,0,0,z)
          - 12*G( - x,1,1,0,z)
          - 12*G(-1,x)*G( - x^-1, - x,0,z)
          + G(-1,x)*G( - x^-1,z)*Pi^2
          + 12*G(-1,x)*G( - x^-1,1,0,z)
          - 12*G(-1,x)*G( - x, - x^-1,0,z)
          - G(-1,x)*G( - x,z)*Pi^2
          + 12*G(-1,x)*G( - x,1,0,z)
          - 16*G(-1,x)*G(0,1,0,z)
          + 12*G(-1,x)*G(1, - x^-1,0,z)
          + 12*G(-1,x)*G(1, - x,0,z)
          - 10/3*G(-1,x)*G(1,z)*Pi^2
          - 16*G(-1,x)*G(1,0,0,z)
          - 4*G(-1,x)*G(1,1,0,z)
          - 16*G(-1,-1,x)*G(1,0,z)
          + 8*G(-1,0,x)*G(1,0,z)
          - 12*G(-1,0,-1,x)*G( - x^-1,z)
          + 12*G(-1,0,-1,x)*G( - x,z)
          + 6*G(-1,0,0,x)*G( - x^-1,z)
          - 6*G(-1,0,0,x)*G( - x,z)
          + 6*G(0,x)*G( - x^-1, - x,0,z)
          - 3*G(0,x)*G( - x^-1,z)*Pi^2
          - 6*G(0,x)*G( - x^-1,1,0,z)
          + 6*G(0,x)*G( - x, - x^-1,0,z)
          - 6*G(0,x)*G( - x,1,0,z)
          - 6*G(0,x)*G(1, - x^-1,0,z)
          - 6*G(0,x)*G(1, - x,0,z)
          + 8/3*G(0,x)*G(1,z)*Pi^2
          + 8*G(0,x)*G(1,0,0,z)
          + 2*G(0,x)*G(1,1,0,z)
          + 12*G(0,-1,x)*G( - x^-1, - x,z)
          - 12*G(0,-1,x)*G( - x, - x^-1,z)
          + 12*G(0,-1,x)*G(1, - x^-1,z)
          - 12*G(0,-1,x)*G(1, - x,z)
          + 8*G(0,-1,x)*G(1,0,z)
          - 6*G(0,0,x)*G( - x^-1, - x,z)
          + 6*G(0,0,x)*G( - x, - x^-1,z)
          - 6*G(0,0,x)*G(1, - x^-1,z)
          + 6*G(0,0,x)*G(1, - x,z)
          - 4*G(0,0,x)*G(1,0,z)
          + 36*G(0,0,-1,x)*G( - x^-1,z)
          - 12*G(0,0,-1,x)*G(1,z)
          - 18*G(0,0,0,x)*G( - x^-1,z)
          + 6*G(0,0,0,x)*G(1,z)
          - 16*G(0,0,1,0,z)
          - 10/3*G(0,1,z)*Pi^2
          + 8*G(0,1,0,z)*G(0,x)
          - 16*G(0,1,0,0,z)
          + 20*G(0,1,1,0,z)
          + G(1, - x^-1,z)*Pi^2
          + 6*G(1, - x^-1,0,0,z)
          - 12*G(1, - x^-1,1,0,z)
          + 3*G(1, - x,z)*Pi^2
          + 6*G(1, - x,0,0,z)
          - 12*G(1, - x,1,0,z)
          + 2*G(1,x)*G( - x^-1,z)*Pi^2
          - 2*G(1,x)*G( - x,z)*Pi^2
          - G(1,z)*zeta3
          - 7/3*G(1,0,z)*Pi^2
          - 24*G(1,0,-1,x)*G( - x^-1,z)
          + 24*G(1,0,-1,x)*G( - x,z)
          + 12*G(1,0,0,x)*G( - x^-1,z)
          - 12*G(1,0,0,x)*G( - x,z)
          - 16*G(1,0,0,0,z)
          + 14*G(1,0,1,0,z)
          - 5/6*G(1,1,z)*Pi^2
          + 8*G(1,1,0,0,z)
          + 5*G(1,1,1,0,z)
          )

       + m2^-2*[1+x]^-4*x^2*e^-4 * (
          - 1/4
          )

       + m2^-2*[1+x]^-4*x^2*e^-3 * (
          + G(-1,x)
          - 1/2*G(0,x)
          + G(0,z)
          )

       + m2^-2*[1+x]^-4*x^2*e^-2 * (
          - 7/12*Pi^2
          - 4*G(-1,x)*G(0,z)
          - 4*G(-1,-1,x)
          + 2*G(-1,0,x)
          + 2*G(0,x)*G(0,z)
          + 2*G(0,-1,x)
          - G(0,0,x)
          - 4*G(0,0,z)
          + 3*G(1,0,z)
          )

       + m2^-2*[1+x]^-4*x^2*e^-1 * (
          + 2*zeta3
          - 1/3*G( - x^-1,z)*Pi^2
          - 2*G( - x^-1,0,0,z)
          + 4*G( - x^-1,1,0,z)
          - G( - x,z)*Pi^2
          - 2*G( - x,0,0,z)
          + 4*G( - x,1,0,z)
          + 7/3*G(-1,x)*Pi^2
          - 4*G(-1,x)*G( - x^-1,0,z)
          - 4*G(-1,x)*G( - x,0,z)
          + 16*G(-1,x)*G(0,0,z)
          - 4*G(-1,x)*G(1,0,z)
          + 16*G(-1,-1,x)*G(0,z)
          + 16*G(-1,-1,-1,x)
          - 8*G(-1,-1,0,x)
          - 8*G(-1,0,x)*G(0,z)
          - 8*G(-1,0,-1,x)
          + 4*G(-1,0,0,x)
          - 7/6*G(0,x)*Pi^2
          + 2*G(0,x)*G( - x^-1,0,z)
          + 2*G(0,x)*G( - x,0,z)
          + 2*G(0,x)*G(1,0,z)
          + 7/3*G(0,z)*Pi^2
          - 4*G(0,-1,x)*G( - x^-1,z)
          + 4*G(0,-1,x)*G( - x,z)
          - 8*G(0,-1,x)*G(0,z)
          - 8*G(0,-1,-1,x)
          + 4*G(0,-1,0,x)
          + 2*G(0,0,x)*G( - x^-1,z)
          - 2*G(0,0,x)*G( - x,z)
          + 4*G(0,0,x)*G(0,z)
          - 8*G(0,0,z)*G(0,x)
          + 4*G(0,0,-1,x)
          - 2*G(0,0,0,x)
          + 16*G(0,0,0,z)
          - 14*G(0,1,0,z)
          - 1/6*G(1,z)*Pi^2
          - 8*G(1,0,0,z)
          + G(1,1,0,z)
          )

       + m2^-2*[1+x]^-4*x^2 * (
          - 59/60*Pi^4
          - 1/3*G( - x^-1, - x^-1,z)*Pi^2
          - 2*G( - x^-1, - x^-1,0,0,z)
          + 4*G( - x^-1, - x^-1,1,0,z)
          - 2*G( - x^-1,z)*zeta3
          + 8/3*G( - x^-1,0,z)*Pi^2
          + 14*G( - x^-1,0,0,0,z)
          - 18*G( - x^-1,0,1,0,z)
          - 2/3*G( - x^-1,1,z)*Pi^2
          - 14*G( - x^-1,1,0,0,z)
          + 4*G( - x^-1,1,1,0,z)
          - G( - x, - x,z)*Pi^2
          - 2*G( - x, - x,0,0,z)
          + 4*G( - x, - x,1,0,z)
          - 2*G( - x,z)*zeta3
          + 8/3*G( - x,0,z)*Pi^2
          + 14*G( - x,0,0,0,z)
          - 18*G( - x,0,1,0,z)
          - 2/3*G( - x,1,z)*Pi^2
          - 14*G( - x,1,0,0,z)
          + 4*G( - x,1,1,0,z)
          - 8*G(-1,x)*zeta3
          - 4*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 5/3*G(-1,x)*G( - x^-1,z)*Pi^2
          + 20*G(-1,x)*G( - x^-1,0,0,z)
          - 12*G(-1,x)*G( - x^-1,1,0,z)
          - 4*G(-1,x)*G( - x, - x,0,z)
          + 11/3*G(-1,x)*G( - x,z)*Pi^2
          + 20*G(-1,x)*G( - x,0,0,z)
          - 12*G(-1,x)*G( - x,1,0,z)
          + 20*G(-1,x)*G(0, - x^-1,0,z)
          + 20*G(-1,x)*G(0, - x,0,z)
          - 28/3*G(-1,x)*G(0,z)*Pi^2
          - 64*G(-1,x)*G(0,0,0,z)
          + 16*G(-1,x)*G(0,1,0,z)
          - 4*G(-1,x)*G(1, - x^-1,0,z)
          - 4*G(-1,x)*G(1, - x,0,z)
          + 2/3*G(-1,x)*G(1,z)*Pi^2
          + 8*G(-1,x)*G(1,0,0,z)
          + 4*G(-1,x)*G(1,1,0,z)
          - 28/3*G(-1,-1,x)*Pi^2
          + 24*G(-1,-1,x)*G( - x^-1,0,z)
          + 24*G(-1,-1,x)*G( - x,0,z)
          - 64*G(-1,-1,x)*G(0,0,z)
          - 64*G(-1,-1,-1,x)*G(0,z)
          - 64*G(-1,-1,-1,-1,x)
          + 32*G(-1,-1,-1,0,x)
          + 32*G(-1,-1,0,x)*G(0,z)
          + 32*G(-1,-1,0,-1,x)
          - 16*G(-1,-1,0,0,x)
          + 14/3*G(-1,0,x)*Pi^2
          - 12*G(-1,0,x)*G( - x^-1,0,z)
          - 12*G(-1,0,x)*G( - x,0,z)
          + 32*G(-1,0,x)*G(0,0,z)
          + 12*G(-1,0,-1,x)*G( - x^-1,z)
          - 12*G(-1,0,-1,x)*G( - x,z)
          + 32*G(-1,0,-1,x)*G(0,z)
          + 32*G(-1,0,-1,-1,x)
          - 16*G(-1,0,-1,0,x)
          - 6*G(-1,0,0,x)*G( - x^-1,z)
          + 6*G(-1,0,0,x)*G( - x,z)
          - 16*G(-1,0,0,x)*G(0,z)
          - 16*G(-1,0,0,-1,x)
          + 8*G(-1,0,0,0,x)
          + 5/3*G(0, - x^-1,z)*Pi^2
          + 10*G(0, - x^-1,0,0,z)
          - 20*G(0, - x^-1,1,0,z)
          + 5*G(0, - x,z)*Pi^2
          + 10*G(0, - x,0,0,z)
          - 20*G(0, - x,1,0,z)
          + 8*G(0,x)*zeta3
          + 2*G(0,x)*G( - x^-1, - x^-1,0,z)
          + 1/3*G(0,x)*G( - x^-1,z)*Pi^2
          - 10*G(0,x)*G( - x^-1,0,0,z)
          + 6*G(0,x)*G( - x^-1,1,0,z)
          + 2*G(0,x)*G( - x, - x,0,z)
          - 2/3*G(0,x)*G( - x,z)*Pi^2
          - 10*G(0,x)*G( - x,0,0,z)
          + 6*G(0,x)*G( - x,1,0,z)
          - 10*G(0,x)*G(0, - x^-1,0,z)
          - 10*G(0,x)*G(0, - x,0,z)
          + 14/3*G(0,x)*G(0,z)*Pi^2
          + 2*G(0,x)*G(1, - x^-1,0,z)
          + 2*G(0,x)*G(1, - x,0,z)
          - 2/3*G(0,x)*G(1,z)*Pi^2
          - 4*G(0,x)*G(1,0,0,z)
          - 2*G(0,x)*G(1,1,0,z)
          - 12*G(0,z)*zeta3
          + 16/3*G(0,-1,x)*Pi^2
          - 4*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 12*G(0,-1,x)*G( - x^-1,0,z)
          + 4*G(0,-1,x)*G( - x, - x,z)
          - 12*G(0,-1,x)*G( - x,0,z)
          + 20*G(0,-1,x)*G(0, - x^-1,z)
          - 20*G(0,-1,x)*G(0, - x,z)
          + 32*G(0,-1,x)*G(0,0,z)
          - 4*G(0,-1,x)*G(1, - x^-1,z)
          + 4*G(0,-1,x)*G(1, - x,z)
          + 24*G(0,-1,-1,x)*G( - x^-1,z)
          - 24*G(0,-1,-1,x)*G( - x,z)
          + 32*G(0,-1,-1,x)*G(0,z)
          + 32*G(0,-1,-1,-1,x)
          - 16*G(0,-1,-1,0,x)
          - 12*G(0,-1,0,x)*G( - x^-1,z)
          + 12*G(0,-1,0,x)*G( - x,z)
          - 16*G(0,-1,0,x)*G(0,z)
          - 24*G(0,-1,0,-1,x)
          + 12*G(0,-1,0,0,x)
          - 10/3*G(0,0,x)*Pi^2
          + 2*G(0,0,x)*G( - x^-1, - x^-1,z)
          + 6*G(0,0,x)*G( - x^-1,0,z)
          - 2*G(0,0,x)*G( - x, - x,z)
          + 6*G(0,0,x)*G( - x,0,z)
          - 10*G(0,0,x)*G(0, - x^-1,z)
          + 10*G(0,0,x)*G(0, - x,z)
          - 16*G(0,0,x)*G(0,0,z)
          + 2*G(0,0,x)*G(1, - x^-1,z)
          - 2*G(0,0,x)*G(1, - x,z)
          - 28/3*G(0,0,z)*Pi^2
          - 32*G(0,0,-1,x)*G( - x^-1,z)
          + 4*G(0,0,-1,x)*G( - x,z)
          - 16*G(0,0,-1,x)*G(0,z)
          + 4*G(0,0,-1,x)*G(1,z)
          - 16*G(0,0,-1,-1,x)
          + 8*G(0,0,-1,0,x)
          + 16*G(0,0,0,x)*G( - x^-1,z)
          - 2*G(0,0,0,x)*G( - x,z)
          + 8*G(0,0,0,x)*G(0,z)
          - 2*G(0,0,0,x)*G(1,z)
          + 32*G(0,0,0,z)*G(0,x)
          + 20*G(0,0,0,-1,x)
          - 10*G(0,0,0,0,x)
          - 64*G(0,0,0,0,z)
          + 60*G(0,0,1,0,z)
          + 4/3*G(0,1,x)*Pi^2
          + G(0,1,z)*Pi^2
          - 8*G(0,1,0,z)*G(0,x)
          - 16*G(0,1,0,-1,x)
          + 8*G(0,1,0,0,x)
          + 36*G(0,1,0,0,z)
          - 6*G(0,1,1,0,z)
          - 1/3*G(1, - x^-1,z)*Pi^2
          - 2*G(1, - x^-1,0,0,z)
          + 4*G(1, - x^-1,1,0,z)
          - G(1, - x,z)*Pi^2
          - 2*G(1, - x,0,0,z)
          + 4*G(1, - x,1,0,z)
          + 9*G(1,z)*zeta3
          + 5/3*G(1,0,z)*Pi^2
          + 20*G(1,0,0,0,z)
          - 10*G(1,0,1,0,z)
          - 1/2*G(1,1,z)*Pi^2
          + 3*G(1,1,1,0,z)
          );

 Topo(A,446,1,x,z) =

       + m2^-3*[1+x]^-2*x*z^-2*e^-4 * (
          + 1/4
          )

       + m2^-3*[1+x]^-2*x*z^-2*e^-3 * (
          - G(-1,x)
          + 1/2*G(0,x)
          - G(0,z)
          )

       + m2^-3*[1+x]^-2*x*z^-2*e^-2 * (
          + 1/3*Pi^2
          + 4*G(-1,x)*G(0,z)
          + 4*G(-1,-1,x)
          - 2*G(-1,0,x)
          - 2*G(0,x)*G(0,z)
          - 2*G(0,-1,x)
          + G(0,0,x)
          + 4*G(0,0,z)
          - 2*G(1,0,z)
          )

       + m2^-3*[1+x]^-2*x*z^-2*e^-1 * (
          + 1/2*zeta3
          - 4/3*G(-1,x)*Pi^2
          - 16*G(-1,x)*G(0,0,z)
          + 8*G(-1,x)*G(1,0,z)
          - 16*G(-1,-1,x)*G(0,z)
          - 16*G(-1,-1,-1,x)
          + 8*G(-1,-1,0,x)
          + 8*G(-1,0,x)*G(0,z)
          + 8*G(-1,0,-1,x)
          - 4*G(-1,0,0,x)
          + 2/3*G(0,x)*Pi^2
          - 4*G(0,x)*G(1,0,z)
          - 4/3*G(0,z)*Pi^2
          + 8*G(0,-1,x)*G(0,z)
          + 8*G(0,-1,-1,x)
          - 4*G(0,-1,0,x)
          - 4*G(0,0,x)*G(0,z)
          + 8*G(0,0,z)*G(0,x)
          - 4*G(0,0,-1,x)
          + 2*G(0,0,0,x)
          - 16*G(0,0,0,z)
          + 8*G(0,1,0,z)
          + 2/3*G(1,z)*Pi^2
          + 14*G(1,0,0,z)
          - 4*G(1,1,0,z)
          )

       + m2^-3*[1+x]^-2*x*z^-2 * (
          + 37/120*Pi^4
          - 4/3*G( - x^-1,0,z)*Pi^2
          - 8*G( - x^-1,0,0,0,z)
          + 8*G( - x^-1,0,1,0,z)
          + 8*G( - x^-1,1,0,0,z)
          - 2/3*G( - Ix, - x^-1,z)*Pi^2
          - 4*G( - Ix, - x^-1,0,0,z)
          + 8*G( - Ix, - x^-1,1,0,z)
          - 2*G( - Ix, - x,z)*Pi^2
          - 4*G( - Ix, - x,0,0,z)
          + 8*G( - Ix, - x,1,0,z)
          - 4*G( - Ix,z)*zeta3
          + 2*G( - Ix,0,z)*Pi^2
          + 8*G( - Ix,0,0,0,z)
          - 12*G( - Ix,0,1,0,z)
          + 2/3*G( - Ix,1,z)*Pi^2
          - 4*G( - Ix,1,1,0,z)
          - 4/3*G( - x,0,z)*Pi^2
          - 8*G( - x,0,0,0,z)
          + 8*G( - x,0,1,0,z)
          + 8*G( - x,1,0,0,z)
          - 2*G(-1,x)*zeta3
          - 8*G(-1,x)*G( - x^-1,0,0,z)
          - 8*G(-1,x)*G( - Ix, - x^-1,0,z)
          - 8*G(-1,x)*G( - Ix, - x,0,z)
          + 4/3*G(-1,x)*G( - Ix,z)*Pi^2
          + 8*G(-1,x)*G( - Ix,0,0,z)
          + 8*G(-1,x)*G( - Ix,1,0,z)
          - 8*G(-1,x)*G( - x,0,0,z)
          + 16/3*G(-1,x)*G(0,z)*Pi^2
          + 64*G(-1,x)*G(0,0,0,z)
          - 32*G(-1,x)*G(0,1,0,z)
          + 8*G(-1,x)*G(1, - x^-1,0,z)
          + 8*G(-1,x)*G(1, - x,0,z)
          - 4*G(-1,x)*G(1,z)*Pi^2
          - 48*G(-1,x)*G(1,0,0,z)
          + 8*G(-1,x)*G(1,1,0,z)
          + 16/3*G(-1,-1,x)*Pi^2
          + 64*G(-1,-1,x)*G(0,0,z)
          - 32*G(-1,-1,x)*G(1,0,z)
          + 64*G(-1,-1,-1,x)*G(0,z)
          + 64*G(-1,-1,-1,-1,x)
          - 32*G(-1,-1,-1,0,x)
          - 32*G(-1,-1,0,x)*G(0,z)
          - 32*G(-1,-1,0,-1,x)
          + 16*G(-1,-1,0,0,x)
          - 8/3*G(-1,0,x)*Pi^2
          - 32*G(-1,0,x)*G(0,0,z)
          + 16*G(-1,0,x)*G(1,0,z)
          - 32*G(-1,0,-1,x)*G(0,z)
          - 32*G(-1,0,-1,-1,x)
          + 16*G(-1,0,-1,0,x)
          + 16*G(-1,0,0,x)*G(0,z)
          + 16*G(-1,0,0,-1,x)
          - 8*G(-1,0,0,0,x)
          + G(0,x)*zeta3
          - 2/3*G(0,x)*G( - x^-1,z)*Pi^2
          + 4*G(0,x)*G( - x^-1,0,0,z)
          + 4*G(0,x)*G( - Ix, - x^-1,0,z)
          + 4*G(0,x)*G( - Ix, - x,0,z)
          - 4*G(0,x)*G( - Ix,0,0,z)
          - 4*G(0,x)*G( - Ix,1,0,z)
          - 2/3*G(0,x)*G( - x,z)*Pi^2
          + 4*G(0,x)*G( - x,0,0,z)
          - 8/3*G(0,x)*G(0,z)*Pi^2
          - 4*G(0,x)*G(1, - x^-1,0,z)
          - 4*G(0,x)*G(1, - x,0,z)
          + 8/3*G(0,x)*G(1,z)*Pi^2
          + 24*G(0,x)*G(1,0,0,z)
          - 4*G(0,x)*G(1,1,0,z)
          - 2*G(0,z)*zeta3
          - 8/3*G(0,-1,x)*Pi^2
          - 8*G(0,-1,x)*G( - Ix, - x^-1,z)
          + 8*G(0,-1,x)*G( - Ix, - x,z)
          - 32*G(0,-1,x)*G(0,0,z)
          + 8*G(0,-1,x)*G(1, - x^-1,z)
          - 8*G(0,-1,x)*G(1, - x,z)
          + 16*G(0,-1,x)*G(1,0,z)
          - 32*G(0,-1,-1,x)*G(0,z)
          - 32*G(0,-1,-1,-1,x)
          + 16*G(0,-1,-1,0,x)
          + 16*G(0,-1,0,x)*G(0,z)
          + 16*G(0,-1,0,-1,x)
          - 8*G(0,-1,0,0,x)
          + 4/3*G(0,0,x)*Pi^2
          + 4*G(0,0,x)*G( - Ix, - x^-1,z)
          - 4*G(0,0,x)*G( - Ix, - x,z)
          + 16*G(0,0,x)*G(0,0,z)
          - 4*G(0,0,x)*G(1, - x^-1,z)
          + 4*G(0,0,x)*G(1, - x,z)
          - 8*G(0,0,x)*G(1,0,z)
          + 16/3*G(0,0,z)*Pi^2
          + 8*G(0,0,-1,x)*G( - x^-1,z)
          - 8*G(0,0,-1,x)*G( - Ix,z)
          + 8*G(0,0,-1,x)*G( - x,z)
          + 16*G(0,0,-1,x)*G(0,z)
          - 8*G(0,0,-1,x)*G(1,z)
          + 16*G(0,0,-1,-1,x)
          - 8*G(0,0,-1,0,x)
          - 4*G(0,0,0,x)*G( - x^-1,z)
          + 4*G(0,0,0,x)*G( - Ix,z)
          - 4*G(0,0,0,x)*G( - x,z)
          - 8*G(0,0,0,x)*G(0,z)
          + 4*G(0,0,0,x)*G(1,z)
          - 32*G(0,0,0,z)*G(0,x)
          - 8*G(0,0,0,-1,x)
          + 4*G(0,0,0,0,x)
          + 64*G(0,0,0,0,z)
          - 32*G(0,0,1,0,z)
          - 8/3*G(0,1,z)*Pi^2
          + 16*G(0,1,0,z)*G(0,x)
          - 56*G(0,1,0,0,z)
          + 16*G(0,1,1,0,z)
          + 2/3*G(1, - x^-1,z)*Pi^2
          + 4*G(1, - x^-1,0,0,z)
          - 8*G(1, - x^-1,1,0,z)
          + 2*G(1, - x,z)*Pi^2
          + 4*G(1, - x,0,0,z)
          - 8*G(1, - x,1,0,z)
          + 2*G(1,z)*zeta3
          - 5*G(1,0,z)*Pi^2
          - 66*G(1,0,0,0,z)
          + 30*G(1,0,1,0,z)
          + 2/3*G(1,1,z)*Pi^2
          + 42*G(1,1,0,0,z)
          - 4*G(1,1,1,0,z)
          );

 Topo(A,446,2,x,z) =

       + m2^-2*[1-z]^-1*z^-1*e^-3 * (
          - 1/2*G(0,z)
          )

       + m2^-2*[1-z]^-1*z^-1*e^-2 * (
          + 1/4*Pi^2
          + 2*G(-1,x)*G(0,z)
          - G(0,x)*G(0,z)
          + 7/2*G(0,0,z)
          - 3/2*G(1,0,z)
          )

       + m2^-2*[1-z]^-1*z^-1*e^-1 * (
          - zeta3
          + 1/3*G( - x^-1,z)*Pi^2
          + 2*G( - x^-1,0,0,z)
          - 4*G( - x^-1,1,0,z)
          + G( - x,z)*Pi^2
          + 2*G( - x,0,0,z)
          - 4*G( - x,1,0,z)
          - 4/3*G(-1,x)*Pi^2
          + 4*G(-1,x)*G( - x^-1,0,z)
          + 4*G(-1,x)*G( - x,0,z)
          - 14*G(-1,x)*G(0,0,z)
          - 8*G(-1,-1,x)*G(0,z)
          + 4*G(-1,0,x)*G(0,z)
          + 2/3*G(0,x)*Pi^2
          - 2*G(0,x)*G( - x^-1,0,z)
          - 2*G(0,x)*G( - x,0,z)
          - 23/12*G(0,z)*Pi^2
          + 4*G(0,-1,x)*G( - x^-1,z)
          - 4*G(0,-1,x)*G( - x,z)
          + 4*G(0,-1,x)*G(0,z)
          - 2*G(0,0,x)*G( - x^-1,z)
          + 2*G(0,0,x)*G( - x,z)
          - 2*G(0,0,x)*G(0,z)
          + 7*G(0,0,z)*G(0,x)
          - 37/2*G(0,0,0,z)
          + 23/2*G(0,1,0,z)
          - 1/12*G(1,z)*Pi^2
          + 21/2*G(1,0,0,z)
          + 1/2*G(1,1,0,z)
          )

       + m2^-2*[1-z]^-1*z^-1 * (
          + 115/144*Pi^4
          + 1/3*G( - x^-1, - x^-1,z)*Pi^2
          + 2*G( - x^-1, - x^-1,0,0,z)
          - 4*G( - x^-1, - x^-1,1,0,z)
          + G( - x^-1, - x,z)*Pi^2
          + 2*G( - x^-1, - x,0,0,z)
          - 4*G( - x^-1, - x,1,0,z)
          - 2*G( - x^-1,z)*zeta3
          - 14/3*G( - x^-1,0,z)*Pi^2
          - 26*G( - x^-1,0,0,0,z)
          + 28*G( - x^-1,0,1,0,z)
          + 24*G( - x^-1,1,0,0,z)
          - 2/3*G( - Ix, - x^-1,z)*Pi^2
          - 4*G( - Ix, - x^-1,0,0,z)
          + 8*G( - Ix, - x^-1,1,0,z)
          - 2*G( - Ix, - x,z)*Pi^2
          - 4*G( - Ix, - x,0,0,z)
          + 8*G( - Ix, - x,1,0,z)
          - 4*G( - Ix,z)*zeta3
          + 2*G( - Ix,0,z)*Pi^2
          + 8*G( - Ix,0,0,0,z)
          - 12*G( - Ix,0,1,0,z)
          + 2/3*G( - Ix,1,z)*Pi^2
          - 4*G( - Ix,1,1,0,z)
          + 1/3*G( - x, - x^-1,z)*Pi^2
          + 2*G( - x, - x^-1,0,0,z)
          - 4*G( - x, - x^-1,1,0,z)
          + G( - x, - x,z)*Pi^2
          + 2*G( - x, - x,0,0,z)
          - 4*G( - x, - x,1,0,z)
          + 2*G( - x,z)*zeta3
          - 14/3*G( - x,0,z)*Pi^2
          - 26*G( - x,0,0,0,z)
          + 28*G( - x,0,1,0,z)
          + 24*G( - x,1,0,0,z)
          + 14*G(-1,x)*zeta3
          + 4*G(-1,x)*G( - x^-1, - x^-1,0,z)
          + 4*G(-1,x)*G( - x^-1, - x,0,z)
          - 5/3*G(-1,x)*G( - x^-1,z)*Pi^2
          - 30*G(-1,x)*G( - x^-1,0,0,z)
          + 4*G(-1,x)*G( - x^-1,1,0,z)
          - 8*G(-1,x)*G( - Ix, - x^-1,0,z)
          - 8*G(-1,x)*G( - Ix, - x,0,z)
          + 4/3*G(-1,x)*G( - Ix,z)*Pi^2
          + 8*G(-1,x)*G( - Ix,0,0,z)
          + 8*G(-1,x)*G( - Ix,1,0,z)
          + 4*G(-1,x)*G( - x, - x^-1,0,z)
          + 4*G(-1,x)*G( - x, - x,0,z)
          - 7/3*G(-1,x)*G( - x,z)*Pi^2
          - 30*G(-1,x)*G( - x,0,0,z)
          + 4*G(-1,x)*G( - x,1,0,z)
          - 22*G(-1,x)*G(0, - x^-1,0,z)
          - 22*G(-1,x)*G(0, - x,0,z)
          + 25/3*G(-1,x)*G(0,z)*Pi^2
          + 74*G(-1,x)*G(0,0,0,z)
          - 6*G(-1,x)*G(0,1,0,z)
          + 12*G(-1,x)*G(1, - x^-1,0,z)
          + 12*G(-1,x)*G(1, - x,0,z)
          - 2*G(-1,x)*G(1,z)*Pi^2
          - 6*G(-1,x)*G(1,0,0,z)
          - 12*G(-1,x)*G(1,1,0,z)
          + 16/3*G(-1,-1,x)*Pi^2
          - 16*G(-1,-1,x)*G( - x^-1,0,z)
          - 16*G(-1,-1,x)*G( - x,0,z)
          + 56*G(-1,-1,x)*G(0,0,z)
          + 32*G(-1,-1,-1,x)*G(0,z)
          - 16*G(-1,-1,0,x)*G(0,z)
          - 8/3*G(-1,0,x)*Pi^2
          + 8*G(-1,0,x)*G( - x^-1,0,z)
          + 8*G(-1,0,x)*G( - x,0,z)
          - 28*G(-1,0,x)*G(0,0,z)
          - 4*G(-1,0,-1,x)*G( - x^-1,z)
          + 4*G(-1,0,-1,x)*G( - x,z)
          - 16*G(-1,0,-1,x)*G(0,z)
          + 2*G(-1,0,0,x)*G( - x^-1,z)
          - 2*G(-1,0,0,x)*G( - x,z)
          + 8*G(-1,0,0,x)*G(0,z)
          - 11/6*G(0, - x^-1,z)*Pi^2
          - 11*G(0, - x^-1,0,0,z)
          + 22*G(0, - x^-1,1,0,z)
          - 11/2*G(0, - x,z)*Pi^2
          - 11*G(0, - x,0,0,z)
          + 22*G(0, - x,1,0,z)
          - 7*G(0,x)*zeta3
          - 2*G(0,x)*G( - x^-1, - x^-1,0,z)
          - 2*G(0,x)*G( - x^-1, - x,0,z)
          - 1/2*G(0,x)*G( - x^-1,z)*Pi^2
          + 15*G(0,x)*G( - x^-1,0,0,z)
          - 2*G(0,x)*G( - x^-1,1,0,z)
          + 4*G(0,x)*G( - Ix, - x^-1,0,z)
          + 4*G(0,x)*G( - Ix, - x,0,z)
          - 4*G(0,x)*G( - Ix,0,0,z)
          - 4*G(0,x)*G( - Ix,1,0,z)
          - 2*G(0,x)*G( - x, - x^-1,0,z)
          - 2*G(0,x)*G( - x, - x,0,z)
          - 5/6*G(0,x)*G( - x,z)*Pi^2
          + 15*G(0,x)*G( - x,0,0,z)
          - 2*G(0,x)*G( - x,1,0,z)
          + 11*G(0,x)*G(0, - x^-1,0,z)
          + 11*G(0,x)*G(0, - x,0,z)
          - 25/6*G(0,x)*G(0,z)*Pi^2
          - 6*G(0,x)*G(1, - x^-1,0,z)
          - 6*G(0,x)*G(1, - x,0,z)
          + 2*G(0,x)*G(1,z)*Pi^2
          + 3*G(0,x)*G(1,0,0,z)
          + 6*G(0,x)*G(1,1,0,z)
          + 12*G(0,z)*zeta3
          - 8/3*G(0,-1,x)*Pi^2
          + 4*G(0,-1,x)*G( - x^-1, - x^-1,z)
          - 4*G(0,-1,x)*G( - x^-1, - x,z)
          + 8*G(0,-1,x)*G( - x^-1,0,z)
          - 8*G(0,-1,x)*G( - Ix, - x^-1,z)
          + 8*G(0,-1,x)*G( - Ix, - x,z)
          + 4*G(0,-1,x)*G( - x, - x^-1,z)
          - 4*G(0,-1,x)*G( - x, - x,z)
          + 8*G(0,-1,x)*G( - x,0,z)
          - 22*G(0,-1,x)*G(0, - x^-1,z)
          + 22*G(0,-1,x)*G(0, - x,z)
          - 28*G(0,-1,x)*G(0,0,z)
          + 12*G(0,-1,x)*G(1, - x^-1,z)
          - 12*G(0,-1,x)*G(1, - x,z)
          - 16*G(0,-1,-1,x)*G( - x^-1,z)
          + 16*G(0,-1,-1,x)*G( - x,z)
          - 16*G(0,-1,-1,x)*G(0,z)
          + 8*G(0,-1,0,x)*G( - x^-1,z)
          - 8*G(0,-1,0,x)*G( - x,z)
          + 8*G(0,-1,0,x)*G(0,z)
          + 4/3*G(0,0,x)*Pi^2
          - 2*G(0,0,x)*G( - x^-1, - x^-1,z)
          + 2*G(0,0,x)*G( - x^-1, - x,z)
          - 4*G(0,0,x)*G( - x^-1,0,z)
          + 4*G(0,0,x)*G( - Ix, - x^-1,z)
          - 4*G(0,0,x)*G( - Ix, - x,z)
          - 2*G(0,0,x)*G( - x, - x^-1,z)
          + 2*G(0,0,x)*G( - x, - x,z)
          - 4*G(0,0,x)*G( - x,0,z)
          + 11*G(0,0,x)*G(0, - x^-1,z)
          - 11*G(0,0,x)*G(0, - x,z)
          + 14*G(0,0,x)*G(0,0,z)
          - 6*G(0,0,x)*G(1, - x^-1,z)
          + 6*G(0,0,x)*G(1, - x,z)
          + 41/4*G(0,0,z)*Pi^2
          + 26*G(0,0,-1,x)*G( - x^-1,z)
          - 8*G(0,0,-1,x)*G( - Ix,z)
          + 14*G(0,0,-1,x)*G( - x,z)
          + 8*G(0,0,-1,x)*G(0,z)
          - 12*G(0,0,-1,x)*G(1,z)
          - 13*G(0,0,0,x)*G( - x^-1,z)
          + 4*G(0,0,0,x)*G( - Ix,z)
          - 7*G(0,0,0,x)*G( - x,z)
          - 4*G(0,0,0,x)*G(0,z)
          + 6*G(0,0,0,x)*G(1,z)
          - 37*G(0,0,0,z)*G(0,x)
          + 175/2*G(0,0,0,0,z)
          - 123/2*G(0,0,1,0,z)
          + 1/4*G(0,1,z)*Pi^2
          + 3*G(0,1,0,z)*G(0,x)
          - 99/2*G(0,1,0,0,z)
          - 3/2*G(0,1,1,0,z)
          + G(1, - x^-1,z)*Pi^2
          + 6*G(1, - x^-1,0,0,z)
          - 12*G(1, - x^-1,1,0,z)
          + 3*G(1, - x,z)*Pi^2
          + 6*G(1, - x,0,0,z)
          - 12*G(1, - x,1,0,z)
          - 2/3*G(1,x)*G( - x^-1,z)*Pi^2
          + 2/3*G(1,x)*G( - x,z)*Pi^2
          - 5*G(1,z)*zeta3
          - 19/12*G(1,0,z)*Pi^2
          + 8*G(1,0,-1,x)*G( - x^-1,z)
          - 8*G(1,0,-1,x)*G( - x,z)
          - 4*G(1,0,0,x)*G( - x^-1,z)
          + 4*G(1,0,0,x)*G( - x,z)
          - 69/2*G(1,0,0,0,z)
          + 19/2*G(1,0,1,0,z)
          - 11/12*G(1,1,z)*Pi^2
          - 9/2*G(1,1,0,0,z)
          + 11/2*G(1,1,1,0,z)
          )

       + m2^-2*[1+x]^2*[1-z]^-1*[z*(1+x+x^2)+x]^-1*e^-1 * (
          - zeta3
          - 1/6*G( - x^-1,z)*Pi^2
          - G( - x^-1,0,0,z)
          + 2*G( - x^-1,1,0,z)
          - 1/2*G( - x,z)*Pi^2
          - G( - x,0,0,z)
          + 2*G( - x,1,0,z)
          + 1/3*G(-1,x)*Pi^2
          - 2*G(-1,x)*G( - x^-1,0,z)
          - 2*G(-1,x)*G( - x,0,z)
          + 2*G(-1,x)*G(0,0,z)
          + 2*G(-1,x)*G(1,0,z)
          + G(0,x)*G( - x^-1,0,z)
          + G(0,x)*G( - x,0,z)
          - G(0,x)*G(1,0,z)
          + 1/2*G(0,z)*Pi^2
          - 2*G(0,-1,x)*G( - x^-1,z)
          + 2*G(0,-1,x)*G( - x,z)
          + G(0,0,x)*G( - x^-1,z)
          - G(0,0,x)*G( - x,z)
          - G(0,0,z)*G(0,x)
          - 2*G(0,0,-1,x)
          + G(0,0,0,x)
          + 2*G(0,0,0,z)
          - 3*G(0,1,0,z)
          + 1/6*G(1,z)*Pi^2
          - G(1,1,0,z)
          )

       + m2^-2*[1+x]^2*[1-z]^-1*[z*(1+x+x^2)+x]^-1 * (
          - 7/30*Pi^4
          - 1/6*G( - x^-1, - x^-1,z)*Pi^2
          - G( - x^-1, - x^-1,0,0,z)
          + 2*G( - x^-1, - x^-1,1,0,z)
          - 1/2*G( - x^-1, - x,z)*Pi^2
          - G( - x^-1, - x,0,0,z)
          + 2*G( - x^-1, - x,1,0,z)
          + G( - x^-1,z)*zeta3
          + 3/2*G( - x^-1,0,z)*Pi^2
          + 8*G( - x^-1,0,0,0,z)
          - 9*G( - x^-1,0,1,0,z)
          - 7*G( - x^-1,1,0,0,z)
          + 1/3*G( - Ix, - x^-1,z)*Pi^2
          + 2*G( - Ix, - x^-1,0,0,z)
          - 4*G( - Ix, - x^-1,1,0,z)
          + G( - Ix, - x,z)*Pi^2
          + 2*G( - Ix, - x,0,0,z)
          - 4*G( - Ix, - x,1,0,z)
          + 2*G( - Ix,z)*zeta3
          - G( - Ix,0,z)*Pi^2
          - 4*G( - Ix,0,0,0,z)
          + 6*G( - Ix,0,1,0,z)
          - 1/3*G( - Ix,1,z)*Pi^2
          + 2*G( - Ix,1,1,0,z)
          - 1/6*G( - x, - x^-1,z)*Pi^2
          - G( - x, - x^-1,0,0,z)
          + 2*G( - x, - x^-1,1,0,z)
          - 1/2*G( - x, - x,z)*Pi^2
          - G( - x, - x,0,0,z)
          + 2*G( - x, - x,1,0,z)
          - G( - x,z)*zeta3
          + 3/2*G( - x,0,z)*Pi^2
          + 8*G( - x,0,0,0,z)
          - 9*G( - x,0,1,0,z)
          - 7*G( - x,1,0,0,z)
          - 6*G(-1,x)*zeta3
          - 2*G(-1,x)*G( - x^-1, - x^-1,0,z)
          - 2*G(-1,x)*G( - x^-1, - x,0,z)
          + 5/6*G(-1,x)*G( - x^-1,z)*Pi^2
          + 10*G(-1,x)*G( - x^-1,0,0,z)
          - 2*G(-1,x)*G( - x^-1,1,0,z)
          + 4*G(-1,x)*G( - Ix, - x^-1,0,z)
          + 4*G(-1,x)*G( - Ix, - x,0,z)
          - 2/3*G(-1,x)*G( - Ix,z)*Pi^2
          - 4*G(-1,x)*G( - Ix,0,0,z)
          - 4*G(-1,x)*G( - Ix,1,0,z)
          - 2*G(-1,x)*G( - x, - x^-1,0,z)
          - 2*G(-1,x)*G( - x, - x,0,z)
          + 7/6*G(-1,x)*G( - x,z)*Pi^2
          + 10*G(-1,x)*G( - x,0,0,z)
          - 2*G(-1,x)*G( - x,1,0,z)
          + 6*G(-1,x)*G(0, - x^-1,0,z)
          + 6*G(-1,x)*G(0, - x,0,z)
          - 5/3*G(-1,x)*G(0,z)*Pi^2
          - 14*G(-1,x)*G(0,0,0,z)
          - 2*G(-1,x)*G(0,1,0,z)
          - 6*G(-1,x)*G(1, - x^-1,0,z)
          - 6*G(-1,x)*G(1, - x,0,z)
          + 1/3*G(-1,x)*G(1,z)*Pi^2
          - 2*G(-1,x)*G(1,0,0,z)
          + 10*G(-1,x)*G(1,1,0,z)
          - 4/3*G(-1,-1,x)*Pi^2
          + 8*G(-1,-1,x)*G( - x^-1,0,z)
          + 8*G(-1,-1,x)*G( - x,0,z)
          - 8*G(-1,-1,x)*G(0,0,z)
          - 8*G(-1,-1,x)*G(1,0,z)
          + 3/2*G(-1,0,x)*Pi^2
          - 4*G(-1,0,x)*G( - x^-1,0,z)
          - 4*G(-1,0,x)*G( - x,0,z)
          + 4*G(-1,0,x)*G(0,0,z)
          + 4*G(-1,0,x)*G(1,0,z)
          + 2*G(-1,0,-1,x)*G( - x^-1,z)
          - 2*G(-1,0,-1,x)*G( - x,z)
          - G(-1,0,0,x)*G( - x^-1,z)
          + G(-1,0,0,x)*G( - x,z)
          - 10*G(-1,0,0,-1,x)
          + 5*G(-1,0,0,0,x)
          + 1/2*G(0, - x^-1,z)*Pi^2
          + 3*G(0, - x^-1,0,0,z)
          - 6*G(0, - x^-1,1,0,z)
          + 3/2*G(0, - x,z)*Pi^2
          + 3*G(0, - x,0,0,z)
          - 6*G(0, - x,1,0,z)
          + 4*G(0,x)*zeta3
          + G(0,x)*G( - x^-1, - x^-1,0,z)
          + G(0,x)*G( - x^-1, - x,0,z)
          - 1/6*G(0,x)*G( - x^-1,z)*Pi^2
          - 5*G(0,x)*G( - x^-1,0,0,z)
          + G(0,x)*G( - x^-1,1,0,z)
          - 2*G(0,x)*G( - Ix, - x^-1,0,z)
          - 2*G(0,x)*G( - Ix, - x,0,z)
          + 2*G(0,x)*G( - Ix,0,0,z)
          + 2*G(0,x)*G( - Ix,1,0,z)
          + G(0,x)*G( - x, - x^-1,0,z)
          + G(0,x)*G( - x, - x,0,z)
          - 5*G(0,x)*G( - x,0,0,z)
          + G(0,x)*G( - x,1,0,z)
          - 3*G(0,x)*G(0, - x^-1,0,z)
          - 3*G(0,x)*G(0, - x,0,z)
          + 5/6*G(0,x)*G(0,z)*Pi^2
          + 3*G(0,x)*G(1, - x^-1,0,z)
          + 3*G(0,x)*G(1, - x,0,z)
          - 2/3*G(0,x)*G(1,z)*Pi^2
          + G(0,x)*G(1,0,0,z)
          - 5*G(0,x)*G(1,1,0,z)
          - 3*G(0,z)*zeta3
          + 1/2*G(0,-1,x)*Pi^2
          - 2*G(0,-1,x)*G( - x^-1, - x^-1,z)
          + 2*G(0,-1,x)*G( - x^-1, - x,z)
          - 4*G(0,-1,x)*G( - x^-1,0,z)
          + 4*G(0,-1,x)*G( - Ix, - x^-1,z)
          - 4*G(0,-1,x)*G( - Ix, - x,z)
          - 2*G(0,-1,x)*G( - x, - x^-1,z)
          + 2*G(0,-1,x)*G( - x, - x,z)
          - 4*G(0,-1,x)*G( - x,0,z)
          + 6*G(0,-1,x)*G(0, - x^-1,z)
          - 6*G(0,-1,x)*G(0, - x,z)
          + 4*G(0,-1,x)*G(0,0,z)
          - 6*G(0,-1,x)*G(1, - x^-1,z)
          + 6*G(0,-1,x)*G(1, - x,z)
          + 4*G(0,-1,x)*G(1,0,z)
          + 8*G(0,-1,-1,x)*G( - x^-1,z)
          - 8*G(0,-1,-1,x)*G( - x,z)
          - 4*G(0,-1,0,x)*G( - x^-1,z)
          + 4*G(0,-1,0,x)*G( - x,z)
          + 2*G(0,-1,0,-1,x)
          - G(0,-1,0,0,x)
          - 5/6*G(0,0,x)*Pi^2
          + G(0,0,x)*G( - x^-1, - x^-1,z)
          - G(0,0,x)*G( - x^-1, - x,z)
          + 2*G(0,0,x)*G( - x^-1,0,z)
          - 2*G(0,0,x)*G( - Ix, - x^-1,z)
          + 2*G(0,0,x)*G( - Ix, - x,z)
          + G(0,0,x)*G( - x, - x^-1,z)
          - G(0,0,x)*G( - x, - x,z)
          + 2*G(0,0,x)*G( - x,0,z)
          - 3*G(0,0,x)*G(0, - x^-1,z)
          + 3*G(0,0,x)*G(0, - x,z)
          - 2*G(0,0,x)*G(0,0,z)
          + 3*G(0,0,x)*G(1, - x^-1,z)
          - 3*G(0,0,x)*G(1, - x,z)
          - 2*G(0,0,x)*G(1,0,z)
          - 7/3*G(0,0,z)*Pi^2
          - 8*G(0,0,-1,x)*G( - x^-1,z)
          + 4*G(0,0,-1,x)*G( - Ix,z)
          - 2*G(0,0,-1,x)*G( - x,z)
          + 6*G(0,0,-1,x)*G(1,z)
          + 8*G(0,0,-1,-1,x)
          - 4*G(0,0,-1,0,x)
          + 4*G(0,0,0,x)*G( - x^-1,z)
          - 2*G(0,0,0,x)*G( - Ix,z)
          + G(0,0,0,x)*G( - x,z)
          - 3*G(0,0,0,x)*G(1,z)
          + 7*G(0,0,0,z)*G(0,x)
          + 2*G(0,0,0,-1,x)
          - G(0,0,0,0,x)
          - 15*G(0,0,0,0,z)
          + 14*G(0,0,1,0,z)
          + 1/3*G(0,1,x)*Pi^2
          - 1/2*G(0,1,z)*Pi^2
          + G(0,1,0,z)*G(0,x)
          - 4*G(0,1,0,-1,x)
          + 2*G(0,1,0,0,x)
          + 10*G(0,1,0,0,z)
          + 3*G(0,1,1,0,z)
          - 1/2*G(1, - x^-1,z)*Pi^2
          - 3*G(1, - x^-1,0,0,z)
          + 6*G(1, - x^-1,1,0,z)
          - 3/2*G(1, - x,z)*Pi^2
          - 3*G(1, - x,0,0,z)
          + 6*G(1, - x,1,0,z)
          + 1/3*G(1,x)*G( - x^-1,z)*Pi^2
          - 1/3*G(1,x)*G( - x,z)*Pi^2
          + G(1,z)*zeta3
          + 1/3*G(1,0,z)*Pi^2
          - 4*G(1,0,-1,x)*G( - x^-1,z)
          + 4*G(1,0,-1,x)*G( - x,z)
          + 2*G(1,0,0,x)*G( - x^-1,z)
          - 2*G(1,0,0,x)*G( - x,z)
          + 3*G(1,0,0,0,z)
          - 2*G(1,0,1,0,z)
          + 5/6*G(1,1,z)*Pi^2
          + 4*G(1,1,0,0,z)
          - 5*G(1,1,1,0,z)
          );



==> TopoA_NonPhysical_Mathematica.txt <==
(* Two loop four point functions with two legs off-shell
*  T. Gehrmann, L. Tancredi, E. Weihs
*  
*  This mathematica readable file contains the two-loop four point
*  functions (4.25) - (4.42) with two adjacent legs off-shell with 
*  mass^2 = m2 in the non-physical region defined in (2.7) as a 
*  replacement list named 'TopoAMIsNonPhysicalRegion'. 
*  
*  Furthermore, the One-loop x One-loop integrals required for the 
*  reduction are included as well. Their naming convention is 
*  explained in Section 2.1.
*  
*  The integrals are given as a function in x and z which are defined 
*  in terms of the Mandelstam invariants in eq. (2.8).
*  The prefactor
*  
*  (Se/(16*Pi^2))^2(m2)^(2*e),
*  
*  where Se is defined in eq. (A.1), has been factored out.
*  e=(4-d)/2, where d is the number of space-time dimensions, 
*  is the expansion parameter of dimensional regularization.
*  
*  c  = Conjugate[cbar] = 1/2(1+I Sqrt[3]),
*  Ix = x/(1+x+x^2).
*)

TopoAMIsNonPhysicalRegion = {
Int[A, 38, x] -> 
	-(m2*(1 + x)^2)/(4*e*x)*(
			1
			)
	+(m2*(1 + x)^2)/x*(
			-13/8 + G[-1, x] - G[0, x]/2
			)
	+(e*m2*(1 + x)^2)/x*(
			-115/16 + (13*G[-1, x])/2 - (13*G[0, x])/4 - 4*G[-1, -1, x] + 2*G[-1, 0, x] + 2*G[0, -1, x] - G[0, 0, x]
			)
	+(e^2*m2*(1 + x)^2)/x*(
			-865/32 + (115*G[-1, x])/4 - (115*G[0, x])/8 - 26*G[-1, -1, x] + 13*G[-1, 0, x] + 13*G[0, -1, x] - (13*G[0, 0, x])/2 + 
			 16*G[-1, -1, -1, x] - 8*G[-1, -1, 0, x] - 8*G[-1, 0, -1, x] + 4*G[-1, 0, 0, x] - 8*G[0, -1, -1, x] + 4*G[0, -1, 0, x] + 
			 4*G[0, 0, -1, x] - 2*G[0, 0, 0, x] + (3*Zeta[3])/2
			)
	+(e^3*m2*(1 + x)^2)/x*(
			-5971/64 + Pi^4/40 + (865*G[-1, x])/8 - (865*G[0, x])/16 - 115*G[-1, -1, x] + (115*G[-1, 0, x])/2 + (115*G[0, -1, x])/2 - 
			 (115*G[0, 0, x])/4 + 104*G[-1, -1, -1, x] - 52*G[-1, -1, 0, x] - 52*G[-1, 0, -1, x] + 26*G[-1, 0, 0, x] - 
			 52*G[0, -1, -1, x] + 26*G[0, -1, 0, x] + 26*G[0, 0, -1, x] - 13*G[0, 0, 0, x] - 64*G[-1, -1, -1, -1, x] + 
			 32*G[-1, -1, -1, 0, x] + 32*G[-1, -1, 0, -1, x] - 16*G[-1, -1, 0, 0, x] + 32*G[-1, 0, -1, -1, x] - 16*G[-1, 0, -1, 0, x] - 
			 16*G[-1, 0, 0, -1, x] + 8*G[-1, 0, 0, 0, x] + 32*G[0, -1, -1, -1, x] - 16*G[0, -1, -1, 0, x] - 16*G[0, -1, 0, -1, x] + 
			 8*G[0, -1, 0, 0, x] - 16*G[0, 0, -1, -1, x] + 8*G[0, 0, -1, 0, x] + 8*G[0, 0, 0, -1, x] - 4*G[0, 0, 0, 0, x] + 
			 (39*Zeta[3])/4 - 6*G[-1, x]*Zeta[3] + 3*G[0, x]*Zeta[3]
			),
Int[A, 53, x] -> 
	-19/2*(
			1
			)
	-1/(2*e^2)*(
			1
			)
	-Pi^2/6*(
			1
			)
	+10*(
			G[-1, x]
			)
	+e^(-1)*(
			-5/2 + 2*G[-1, x] - G[0, x]
			)
	-5*(
			G[0, x]
			)
	-8*(
			G[-1, -1, x]
			)
	+4*(
			G[-1, 0, x]
			)
	+4*(
			G[0, -1, x]
			)
	-2*(
			G[0, 0, x]
			)
	+e*(
			-65/2 - (5*Pi^2)/6 + 38*G[-1, x] + (2*Pi^2*G[-1, x])/3 - 19*G[0, x] - (Pi^2*G[0, x])/3 - 40*G[-1, -1, x] + 20*G[-1, 0, x] + 
			 20*G[0, -1, x] - 10*G[0, 0, x] + 32*G[-1, -1, -1, x] - 16*G[-1, -1, 0, x] - 16*G[-1, 0, -1, x] + 8*G[-1, 0, 0, x] - 
			 16*G[0, -1, -1, x] + 8*G[0, -1, 0, x] + 8*G[0, 0, -1, x] - 4*G[0, 0, 0, x] + 2*Zeta[3]
			)
	+e^2*(
			-211/2 - (19*Pi^2)/6 + 130*G[-1, x] + (10*Pi^2*G[-1, x])/3 - 65*G[0, x] - (5*Pi^2*G[0, x])/3 - 152*G[-1, -1, x] - 
			 (8*Pi^2*G[-1, -1, x])/3 + 76*G[-1, 0, x] + (4*Pi^2*G[-1, 0, x])/3 + 76*G[0, -1, x] + (4*Pi^2*G[0, -1, x])/3 - 
			 38*G[0, 0, x] - (2*Pi^2*G[0, 0, x])/3 + 160*G[-1, -1, -1, x] - 80*G[-1, -1, 0, x] - 80*G[-1, 0, -1, x] + 
			 40*G[-1, 0, 0, x] - 80*G[0, -1, -1, x] + 40*G[0, -1, 0, x] + 40*G[0, 0, -1, x] - 20*G[0, 0, 0, x] - 
			 128*G[-1, -1, -1, -1, x] + 64*G[-1, -1, -1, 0, x] + 64*G[-1, -1, 0, -1, x] - 32*G[-1, -1, 0, 0, x] + 
			 64*G[-1, 0, -1, -1, x] - 32*G[-1, 0, -1, 0, x] - 32*G[-1, 0, 0, -1, x] + 16*G[-1, 0, 0, 0, x] + 64*G[0, -1, -1, -1, x] - 
			 32*G[0, -1, -1, 0, x] - 32*G[0, -1, 0, -1, x] + 16*G[0, -1, 0, 0, x] - 32*G[0, 0, -1, -1, x] + 16*G[0, 0, -1, 0, x] + 
			 16*G[0, 0, 0, -1, x] - 8*G[0, 0, 0, 0, x] + 10*Zeta[3] - 8*G[-1, x]*Zeta[3] + 4*G[0, x]*Zeta[3]
			),
Int[A, 99, x] -> 
	-12*(
			1
			)
	-e^(-2)*(
			1
			)
	+16*(
			G[-1, x]
			)
	+e^(-1)*(
			-4 + 4*G[-1, x] - 2*G[0, x]
			)
	-8*(
			G[0, x]
			)
	-16*(
			G[-1, -1, x]
			)
	+8*(
			G[-1, 0, x]
			)
	+8*(
			G[0, -1, x]
			)
	-4*(
			G[0, 0, x]
			)
	+e*(
			-32 + 48*G[-1, x] - 24*G[0, x] - 64*G[-1, -1, x] + 32*G[-1, 0, x] + 32*G[0, -1, x] - 16*G[0, 0, x] + 64*G[-1, -1, -1, x] - 
			 32*G[-1, -1, 0, x] - 32*G[-1, 0, -1, x] + 16*G[-1, 0, 0, x] - 32*G[0, -1, -1, x] + 16*G[0, -1, 0, x] + 16*G[0, 0, -1, x] - 
			 8*G[0, 0, 0, x]
			)
	+e^2*(
			-80 + 128*G[-1, x] - 64*G[0, x] - 192*G[-1, -1, x] + 96*G[-1, 0, x] + 96*G[0, -1, x] - 48*G[0, 0, x] + 
			 256*G[-1, -1, -1, x] - 128*G[-1, -1, 0, x] - 128*G[-1, 0, -1, x] + 64*G[-1, 0, 0, x] - 128*G[0, -1, -1, x] + 
			 64*G[0, -1, 0, x] + 64*G[0, 0, -1, x] - 32*G[0, 0, 0, x] - 256*G[-1, -1, -1, -1, x] + 128*G[-1, -1, -1, 0, x] + 
			 128*G[-1, -1, 0, -1, x] - 64*G[-1, -1, 0, 0, x] + 128*G[-1, 0, -1, -1, x] - 64*G[-1, 0, -1, 0, x] - 64*G[-1, 0, 0, -1, x] + 
			 32*G[-1, 0, 0, 0, x] + 128*G[0, -1, -1, -1, x] - 64*G[0, -1, -1, 0, x] - 64*G[0, -1, 0, -1, x] + 32*G[0, -1, 0, 0, x] - 
			 64*G[0, 0, -1, -1, x] + 32*G[0, 0, -1, 0, x] + 32*G[0, 0, 0, -1, x] - 16*G[0, 0, 0, 0, x]
			),
Int[A, 134] -> 
	+(-13*m2)/8*(
			1
			)
	-m2/(4*e)*(
			1
			)
	+(-115*e*m2)/16*(
			1
			)
	+e^2*m2*(-865/32 + (3*Zeta[3])/2)*(
			1
			)
	+e^3*m2*(-5971/64 + Pi^4/40 + (39*Zeta[3])/4)*(
			1
			),
Int[A, 142, z] -> 
	-19/2*(
			1
			)
	-1/(2*e^2)*(
			1
			)
	+Pi^2/6*(
			1
			)
	+e^(-1)*(
			-5/2 + G[0, z]
			)
	+5*(
			G[0, z]
			)
	-1*(
			G[0, 0, z]
			)
	-1*(
			G[1, 0, z]
			)
	+e*(
			-65/2 + (5*Pi^2)/6 + 19*G[0, z] - (Pi^2*G[0, z])/6 - (Pi^2*G[1, z])/6 - 5*G[0, 0, z] - 5*G[1, 0, z] + G[0, 0, 0, z] + 
			 G[0, 1, 0, z] + G[1, 0, 0, z] + G[1, 1, 0, z] + Zeta[3]
			)
	+e^2*(
			-211/2 + (19*Pi^2)/6 + (3*Pi^4)/40 + 65*G[0, z] - (5*Pi^2*G[0, z])/6 - (5*Pi^2*G[1, z])/6 - 19*G[0, 0, z] + 
			 (Pi^2*G[0, 0, z])/6 + (Pi^2*G[0, 1, z])/6 - 19*G[1, 0, z] + (Pi^2*G[1, 0, z])/6 + (Pi^2*G[1, 1, z])/6 + 5*G[0, 0, 0, z] + 
			 5*G[0, 1, 0, z] + 5*G[1, 0, 0, z] + 5*G[1, 1, 0, z] - G[0, 0, 0, 0, z] - G[0, 0, 1, 0, z] - G[0, 1, 0, 0, z] - 
			 G[0, 1, 1, 0, z] - G[1, 0, 0, 0, z] - G[1, 0, 1, 0, z] - G[1, 1, 0, 0, z] - G[1, 1, 1, 0, z] + 5*Zeta[3] - 
			 4*G[0, z]*Zeta[3] + 2*G[1, z]*Zeta[3]
			),
Int[A, 148, z] -> 
	-(m2*z)/(4*e)*(
			1
			)
	+m2*z*(
			-13/8 + G[0, z]/2
			)
	+e*m2*z*(
			-115/16 + (13*G[0, z])/4 - G[0, 0, z]
			)
	+e^2*m2*z*(
			-865/32 + (115*G[0, z])/8 - (13*G[0, 0, z])/2 + 2*G[0, 0, 0, z] + (3*Zeta[3])/2
			)
	+e^3*m2*z*(
			-5971/64 + Pi^4/40 + (865*G[0, z])/16 - (115*G[0, 0, z])/4 + 13*G[0, 0, 0, z] - 4*G[0, 0, 0, 0, z] + (39*Zeta[3])/4 - 
			 3*G[0, z]*Zeta[3]
			),
Int[A, 149, z] -> 
	-19/2*(
			1
			)
	-1/(2*e^2)*(
			1
			)
	-5/(2*e)*(
			1
			)
	-Pi^2/6*(
			1
			)
	+1*(
			G[1, 0, z]
			)
	+e*(
			-65/2 - (5*Pi^2)/6 + (Pi^2*G[1, z])/6 + 5*G[1, 0, z] - 2*G[1, 0, 0, z] - G[1, 1, 0, z] + 2*Zeta[3]
			)
	+e^2*(
			-211/2 - (19*Pi^2)/6 + (5*Pi^2*G[1, z])/6 + 19*G[1, 0, z] - (Pi^2*G[1, 1, z])/6 - 10*G[1, 0, 0, z] - 5*G[1, 1, 0, z] + 
			 4*G[1, 0, 0, 0, z] + 2*G[1, 1, 0, 0, z] + G[1, 1, 1, 0, z] + 10*Zeta[3] + G[1, z]*Zeta[3]
			),
Int[A, 166, 1, x] -> 
	-19/2*(
			1
			)
	-1/(2*e^2)*(
			1
			)
	-5/(2*e)*(
			1
			)
	+(1 + x)/(1 - x)*(
			Pi^2/6 - 2*G[0, -1, x] + G[0, 0, x]
			)
	+e*(
			-65/2 + (Pi^2*G[0, x])/4 - 3*G[0, 0, -1, x] + (3*G[0, 0, 0, x])/2
			)
	+(e*(1 + x))/(1 - x)*(
			(5*Pi^2)/6 - (Pi^2*G[-1, x])/6 - (Pi^2*G[0, x])/12 + (Pi^2*G[1, x])/3 - 10*G[0, -1, x] + 5*G[0, 0, x] + 2*G[-1, 0, -1, x] - 
			 G[-1, 0, 0, x] + 8*G[0, -1, -1, x] - 4*G[0, -1, 0, x] - 3*G[0, 0, -1, x] + (3*G[0, 0, 0, x])/2 - 4*G[1, 0, -1, x] + 
			 2*G[1, 0, 0, x] + Zeta[3]
			)
	+e^2*(
			-211/2 - Pi^4/120 + (5*Pi^2*G[0, x])/4 - (Pi^2*G[-1, 0, x])/4 - (Pi^2*G[0, -1, x])/4 + (Pi^2*G[0, 1, x])/2 - 
			 15*G[0, 0, -1, x] + (15*G[0, 0, 0, x])/2 + 3*G[-1, 0, 0, -1, x] - (3*G[-1, 0, 0, 0, x])/2 + 3*G[0, -1, 0, -1, x] - 
			 (3*G[0, -1, 0, 0, x])/2 + 12*G[0, 0, -1, -1, x] - 6*G[0, 0, -1, 0, x] - 6*G[0, 0, 0, -1, x] + 3*G[0, 0, 0, 0, x] - 
			 6*G[0, 1, 0, -1, x] + 3*G[0, 1, 0, 0, x] + 3*G[-1, x]*Zeta[3]
			)
	+(e^2*(1 + x))/(1 - x)*(
			(19*Pi^2)/6 + Pi^4/12 - (5*Pi^2*G[-1, x])/6 - (5*Pi^2*G[0, x])/12 + (5*Pi^2*G[1, x])/3 + (Pi^2*G[-1, -1, x])/6 + 
			 (Pi^2*G[-1, 0, x])/12 - (Pi^2*G[-1, 1, x])/3 - 38*G[0, -1, x] + (Pi^2*G[0, -1, x])/12 + 19*G[0, 0, x] + 
			 (Pi^2*G[0, 0, x])/6 - (Pi^2*G[0, 1, x])/6 - (Pi^2*G[1, -1, x])/3 - (Pi^2*G[1, 0, x])/6 + (2*Pi^2*G[1, 1, x])/3 + 
			 10*G[-1, 0, -1, x] - 5*G[-1, 0, 0, x] + 40*G[0, -1, -1, x] - 20*G[0, -1, 0, x] - 15*G[0, 0, -1, x] + (15*G[0, 0, 0, x])/2 - 
			 20*G[1, 0, -1, x] + 10*G[1, 0, 0, x] - 2*G[-1, -1, 0, -1, x] + G[-1, -1, 0, 0, x] - 8*G[-1, 0, -1, -1, x] + 
			 4*G[-1, 0, -1, 0, x] + 3*G[-1, 0, 0, -1, x] - (3*G[-1, 0, 0, 0, x])/2 + 4*G[-1, 1, 0, -1, x] - 2*G[-1, 1, 0, 0, x] - 
			 32*G[0, -1, -1, -1, x] + 16*G[0, -1, -1, 0, x] + 15*G[0, -1, 0, -1, x] - (15*G[0, -1, 0, 0, x])/2 + 12*G[0, 0, -1, -1, x] - 
			 6*G[0, 0, -1, 0, x] - 8*G[0, 0, 0, -1, x] + 4*G[0, 0, 0, 0, x] + 2*G[0, 1, 0, -1, x] - G[0, 1, 0, 0, x] + 
			 4*G[1, -1, 0, -1, x] - 2*G[1, -1, 0, 0, x] + 16*G[1, 0, -1, -1, x] - 8*G[1, 0, -1, 0, x] - 6*G[1, 0, 0, -1, x] + 
			 3*G[1, 0, 0, 0, x] - 8*G[1, 1, 0, -1, x] + 4*G[1, 1, 0, 0, x] + 5*Zeta[3] - G[-1, x]*Zeta[3] - 2*G[0, x]*Zeta[3] + 
			 2*G[1, x]*Zeta[3]
			),
Int[A, 166, 2, x] -> 
	+x/(e*m2*(1 - x)*(1 + x))*(
			-Pi^2/3 + 4*G[0, -1, x] - 2*G[0, 0, x]
			)
	+x/(m2*(1 - x)*(1 + x))*(
			(Pi^2*G[-1, x])/3 + (Pi^2*G[0, x])/6 - (2*Pi^2*G[1, x])/3 - 4*G[-1, 0, -1, x] + 2*G[-1, 0, 0, x] - 16*G[0, -1, -1, x] + 
			 8*G[0, -1, 0, x] + 6*G[0, 0, -1, x] - 3*G[0, 0, 0, x] + 8*G[1, 0, -1, x] - 4*G[1, 0, 0, x] - 2*Zeta[3]
			)
	+(e*x)/(m2*(1 - x)*(1 + x))*(
			-Pi^4/6 - (Pi^2*G[-1, -1, x])/3 - (Pi^2*G[-1, 0, x])/6 + (2*Pi^2*G[-1, 1, x])/3 - (Pi^2*G[0, -1, x])/6 - 
			 (Pi^2*G[0, 0, x])/3 + (Pi^2*G[0, 1, x])/3 + (2*Pi^2*G[1, -1, x])/3 + (Pi^2*G[1, 0, x])/3 - (4*Pi^2*G[1, 1, x])/3 + 
			 4*G[-1, -1, 0, -1, x] - 2*G[-1, -1, 0, 0, x] + 16*G[-1, 0, -1, -1, x] - 8*G[-1, 0, -1, 0, x] - 6*G[-1, 0, 0, -1, x] + 
			 3*G[-1, 0, 0, 0, x] - 8*G[-1, 1, 0, -1, x] + 4*G[-1, 1, 0, 0, x] + 64*G[0, -1, -1, -1, x] - 32*G[0, -1, -1, 0, x] - 
			 30*G[0, -1, 0, -1, x] + 15*G[0, -1, 0, 0, x] - 24*G[0, 0, -1, -1, x] + 12*G[0, 0, -1, 0, x] + 16*G[0, 0, 0, -1, x] - 
			 8*G[0, 0, 0, 0, x] - 4*G[0, 1, 0, -1, x] + 2*G[0, 1, 0, 0, x] - 8*G[1, -1, 0, -1, x] + 4*G[1, -1, 0, 0, x] - 
			 32*G[1, 0, -1, -1, x] + 16*G[1, 0, -1, 0, x] + 12*G[1, 0, 0, -1, x] - 6*G[1, 0, 0, 0, x] + 16*G[1, 1, 0, -1, x] - 
			 8*G[1, 1, 0, 0, x] + 2*G[-1, x]*Zeta[3] + 4*G[0, x]*Zeta[3] - 4*G[1, x]*Zeta[3]
			),
Int[A, 174, x, z] -> 
	+1/(e^2*m2*(1 - z))*(
			G[0, z]
			)
	+1/(e*m2*(1 - z))*(
			-Pi^2/6 + 2*G[0, z] - 2*G[-1, x]*G[0, z] + G[0, x]*G[0, z] - 2*G[0, 0, z] + G[1, 0, z]
			)
	+1/(m2*(1 - z))*(
			-Pi^2/3 + Pi^2*G[-1, x] - (2*Pi^2*G[0, x])/3 + 4*G[0, z] + (2*Pi^2*G[0, z])/3 - 4*G[-1, x]*G[0, z] + 2*G[0, x]*G[0, z] - 
			 (Pi^2*G[1, z])/6 - (Pi^2*G[-x^(-1), z])/6 - (Pi^2*G[-x, z])/2 + 8*G[0, z]*G[-1, -1, x] - 4*G[0, z]*G[-1, 0, x] - 
			 4*G[0, z]*G[0, -1, x] - 2*G[-x^(-1), z]*G[0, -1, x] + 2*G[-x, z]*G[0, -1, x] + 2*G[0, z]*G[0, 0, x] + 
			 G[-x^(-1), z]*G[0, 0, x] - G[-x, z]*G[0, 0, x] - 4*G[0, 0, z] + 6*G[-1, x]*G[0, 0, z] - 3*G[0, x]*G[0, 0, z] + 
			 2*G[1, 0, z] - 2*G[-1, x]*G[1, 0, z] + G[0, x]*G[1, 0, z] - 2*G[-1, x]*G[-x^(-1), 0, z] + G[0, x]*G[-x^(-1), 0, z] - 
			 2*G[-1, x]*G[-x, 0, z] + G[0, x]*G[-x, 0, z] + 2*G[0, 0, -1, x] - G[0, 0, 0, x] + 5*G[0, 0, 0, z] - 4*G[0, 1, 0, z] - 
			 2*G[1, 0, 0, z] + G[1, 1, 0, z] - G[-x^(-1), 0, 0, z] + 2*G[-x^(-1), 1, 0, z] - G[-x, 0, 0, z] + 2*G[-x, 1, 0, z] + Zeta[3]
			)
	+e/(m2*(1 - z))*(
			(-2*Pi^2)/3 - (19*Pi^4)/90 + 2*Pi^2*G[-1, x] - (4*Pi^2*G[0, x])/3 + 8*G[0, z] + (4*Pi^2*G[0, z])/3 - 8*G[-1, x]*G[0, z] - 
			 3*Pi^2*G[-1, x]*G[0, z] + 4*G[0, x]*G[0, z] + (3*Pi^2*G[0, x]*G[0, z])/2 - (Pi^2*G[1, z])/3 + Pi^2*G[-1, x]*G[1, z] - 
			 (2*Pi^2*G[0, x]*G[1, z])/3 - (Pi^2*G[-x^(-1), z])/3 + (5*Pi^2*G[-1, x]*G[-x^(-1), z])/6 - (Pi^2*G[0, x]*G[-x^(-1), z])/2 + 
			 (Pi^2*G[1, x]*G[-x^(-1), z])/3 - Pi^2*G[-x, z] + (7*Pi^2*G[-1, x]*G[-x, z])/6 - (Pi^2*G[0, x]*G[-x, z])/3 - 
			 (Pi^2*G[1, x]*G[-x, z])/3 - 4*Pi^2*G[-1, -1, x] + 16*G[0, z]*G[-1, -1, x] + (13*Pi^2*G[-1, 0, x])/6 - 
			 8*G[0, z]*G[-1, 0, x] + (13*Pi^2*G[0, -1, x])/6 - 8*G[0, z]*G[0, -1, x] - 4*G[-x^(-1), z]*G[0, -1, x] + 
			 4*G[-x, z]*G[0, -1, x] - Pi^2*G[0, 0, x] + 4*G[0, z]*G[0, 0, x] + 2*G[-x^(-1), z]*G[0, 0, x] - 2*G[-x, z]*G[0, 0, x] - 
			 8*G[0, 0, z] - (13*Pi^2*G[0, 0, z])/6 + 12*G[-1, x]*G[0, 0, z] - 6*G[0, x]*G[0, 0, z] - 24*G[-1, -1, x]*G[0, 0, z] + 
			 12*G[-1, 0, x]*G[0, 0, z] + 12*G[0, -1, x]*G[0, 0, z] - 6*G[0, 0, x]*G[0, 0, z] - (Pi^2*G[0, 1, x])/3 + 
			 (Pi^2*G[0, 1, z])/3 + (Pi^2*G[0, -x^(-1), z])/2 + 6*G[0, -1, x]*G[0, -x^(-1), z] - 3*G[0, 0, x]*G[0, -x^(-1), z] + 
			 (3*Pi^2*G[0, -x, z])/2 - 6*G[0, -1, x]*G[0, -x, z] + 3*G[0, 0, x]*G[0, -x, z] + 4*G[1, 0, z] + (2*Pi^2*G[1, 0, z])/3 - 
			 4*G[-1, x]*G[1, 0, z] + 2*G[0, x]*G[1, 0, z] + 8*G[-1, -1, x]*G[1, 0, z] - 4*G[-1, 0, x]*G[1, 0, z] - 
			 4*G[0, -1, x]*G[1, 0, z] + 2*G[0, 0, x]*G[1, 0, z] - (Pi^2*G[1, 1, z])/6 - (Pi^2*G[1, -x^(-1), z])/6 - 
			 2*G[0, -1, x]*G[1, -x^(-1), z] + G[0, 0, x]*G[1, -x^(-1), z] - (Pi^2*G[1, -x, z])/2 + 2*G[0, -1, x]*G[1, -x, z] - 
			 G[0, 0, x]*G[1, -x, z] + (5*Pi^2*G[-x^(-1), 0, z])/6 - 4*G[-1, x]*G[-x^(-1), 0, z] + 2*G[0, x]*G[-x^(-1), 0, z] + 
			 8*G[-1, -1, x]*G[-x^(-1), 0, z] - 4*G[-1, 0, x]*G[-x^(-1), 0, z] - 4*G[0, -1, x]*G[-x^(-1), 0, z] + 
			 2*G[0, 0, x]*G[-x^(-1), 0, z] - (Pi^2*G[-x^(-1), -x^(-1), z])/6 - 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] + 
			 G[0, 0, x]*G[-x^(-1), -x^(-1), z] - (Pi^2*G[-x^(-1), -x, z])/2 + 2*G[0, -1, x]*G[-x^(-1), -x, z] - 
			 G[0, 0, x]*G[-x^(-1), -x, z] + (5*Pi^2*G[-x, 0, z])/6 - 4*G[-1, x]*G[-x, 0, z] + 2*G[0, x]*G[-x, 0, z] + 
			 8*G[-1, -1, x]*G[-x, 0, z] - 4*G[-1, 0, x]*G[-x, 0, z] - 4*G[0, -1, x]*G[-x, 0, z] + 2*G[0, 0, x]*G[-x, 0, z] - 
			 (Pi^2*G[-x, -x^(-1), z])/6 - 2*G[0, -1, x]*G[-x, -x^(-1), z] + G[0, 0, x]*G[-x, -x^(-1), z] - (Pi^2*G[-x, -x, z])/2 + 
			 2*G[0, -1, x]*G[-x, -x, z] - G[0, 0, x]*G[-x, -x, z] - 32*G[0, z]*G[-1, -1, -1, x] + 16*G[0, z]*G[-1, -1, 0, x] + 
			 16*G[0, z]*G[-1, 0, -1, x] + 2*G[-x^(-1), z]*G[-1, 0, -1, x] - 2*G[-x, z]*G[-1, 0, -1, x] - 8*G[0, z]*G[-1, 0, 0, x] - 
			 G[-x^(-1), z]*G[-1, 0, 0, x] + G[-x, z]*G[-1, 0, 0, x] + 16*G[0, z]*G[0, -1, -1, x] + 8*G[-x^(-1), z]*G[0, -1, -1, x] - 
			 8*G[-x, z]*G[0, -1, -1, x] - 8*G[0, z]*G[0, -1, 0, x] - 4*G[-x^(-1), z]*G[0, -1, 0, x] + 4*G[-x, z]*G[0, -1, 0, x] + 
			 4*G[0, 0, -1, x] - 8*G[0, z]*G[0, 0, -1, x] + 2*G[1, z]*G[0, 0, -1, x] - 4*G[-x^(-1), z]*G[0, 0, -1, x] + 
			 2*G[-x, z]*G[0, 0, -1, x] - 2*G[0, 0, 0, x] + 4*G[0, z]*G[0, 0, 0, x] - G[1, z]*G[0, 0, 0, x] + 
			 2*G[-x^(-1), z]*G[0, 0, 0, x] - G[-x, z]*G[0, 0, 0, x] + 10*G[0, 0, 0, z] - 18*G[-1, x]*G[0, 0, 0, z] + 
			 9*G[0, x]*G[0, 0, 0, z] - 8*G[0, 1, 0, z] + 6*G[-1, x]*G[0, 1, 0, z] - 3*G[0, x]*G[0, 1, 0, z] + 
			 6*G[-1, x]*G[0, -x^(-1), 0, z] - 3*G[0, x]*G[0, -x^(-1), 0, z] + 6*G[-1, x]*G[0, -x, 0, z] - 3*G[0, x]*G[0, -x, 0, z] - 
			 4*G[-x^(-1), z]*G[1, 0, -1, x] + 4*G[-x, z]*G[1, 0, -1, x] + 2*G[-x^(-1), z]*G[1, 0, 0, x] - 2*G[-x, z]*G[1, 0, 0, x] - 
			 4*G[1, 0, 0, z] + 6*G[-1, x]*G[1, 0, 0, z] - 3*G[0, x]*G[1, 0, 0, z] + 2*G[1, 1, 0, z] - 2*G[-1, x]*G[1, 1, 0, z] + 
			 G[0, x]*G[1, 1, 0, z] - 2*G[-1, x]*G[1, -x^(-1), 0, z] + G[0, x]*G[1, -x^(-1), 0, z] - 2*G[-1, x]*G[1, -x, 0, z] + 
			 G[0, x]*G[1, -x, 0, z] - 2*G[-x^(-1), 0, 0, z] + 6*G[-1, x]*G[-x^(-1), 0, 0, z] - 3*G[0, x]*G[-x^(-1), 0, 0, z] + 
			 4*G[-x^(-1), 1, 0, z] - 2*G[-1, x]*G[-x^(-1), 1, 0, z] + G[0, x]*G[-x^(-1), 1, 0, z] - 
			 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] + G[0, x]*G[-x^(-1), -x^(-1), 0, z] - 2*G[-1, x]*G[-x^(-1), -x, 0, z] + 
			 G[0, x]*G[-x^(-1), -x, 0, z] - 2*G[-x, 0, 0, z] + 6*G[-1, x]*G[-x, 0, 0, z] - 3*G[0, x]*G[-x, 0, 0, z] + 4*G[-x, 1, 0, z] - 
			 2*G[-1, x]*G[-x, 1, 0, z] + G[0, x]*G[-x, 1, 0, z] - 2*G[-1, x]*G[-x, -x^(-1), 0, z] + G[0, x]*G[-x, -x^(-1), 0, z] - 
			 2*G[-1, x]*G[-x, -x, 0, z] + G[0, x]*G[-x, -x, 0, z] - 2*G[-1, 0, 0, -1, x] + G[-1, 0, 0, 0, x] - 2*G[0, -1, 0, -1, x] + 
			 G[0, -1, 0, 0, x] - 8*G[0, 0, -1, -1, x] + 4*G[0, 0, -1, 0, x] + 4*G[0, 0, 0, -1, x] - 2*G[0, 0, 0, 0, x] - 
			 14*G[0, 0, 0, 0, z] + 13*G[0, 0, 1, 0, z] + 4*G[0, 1, 0, -1, x] - 2*G[0, 1, 0, 0, x] + 7*G[0, 1, 0, 0, z] - 
			 2*G[0, 1, 1, 0, z] + 3*G[0, -x^(-1), 0, 0, z] - 6*G[0, -x^(-1), 1, 0, z] + 3*G[0, -x, 0, 0, z] - 6*G[0, -x, 1, 0, z] + 
			 5*G[1, 0, 0, 0, z] - 4*G[1, 0, 1, 0, z] - 2*G[1, 1, 0, 0, z] + G[1, 1, 1, 0, z] - G[1, -x^(-1), 0, 0, z] + 
			 2*G[1, -x^(-1), 1, 0, z] - G[1, -x, 0, 0, z] + 2*G[1, -x, 1, 0, z] + 4*G[-x^(-1), 0, 0, 0, z] - 5*G[-x^(-1), 0, 1, 0, z] - 
			 3*G[-x^(-1), 1, 0, 0, z] - G[-x^(-1), -x^(-1), 0, 0, z] + 2*G[-x^(-1), -x^(-1), 1, 0, z] - G[-x^(-1), -x, 0, 0, z] + 
			 2*G[-x^(-1), -x, 1, 0, z] + 4*G[-x, 0, 0, 0, z] - 5*G[-x, 0, 1, 0, z] - 3*G[-x, 1, 0, 0, z] - G[-x, -x^(-1), 0, 0, z] + 
			 2*G[-x, -x^(-1), 1, 0, z] - G[-x, -x, 0, 0, z] + 2*G[-x, -x, 1, 0, z] + 2*Zeta[3] - 2*G[-1, x]*Zeta[3] - 
			 5*G[0, z]*Zeta[3] + G[1, z]*Zeta[3] + G[-x^(-1), z]*Zeta[3] - G[-x, z]*Zeta[3]
			),
Int[A, 181, 1, x, z] -> 
	+x/(e*m2*(1 - x)*(1 + x))*(
			Pi^2/3 - 4*G[0, -1, x] + 2*G[0, 0, x]
			)
	+x/(m2*(1 - x)*(1 + x))*(
			(2*Pi^2)/3 - (2*Pi^2*G[0, x])/3 + (4*Pi^2*G[1, x])/3 + (Pi^2*G[-x^(-1), z])/6 - (Pi^2*G[-x, z])/2 - 8*G[0, -1, x] + 
			 2*G[-x^(-1), z]*G[0, -1, x] + 2*G[-x, z]*G[0, -1, x] + 4*G[0, 0, x] - G[-x^(-1), z]*G[0, 0, x] - G[-x, z]*G[0, 0, x] + 
			 2*G[-1, x]*G[-x^(-1), 0, z] - G[0, x]*G[-x^(-1), 0, z] - 2*G[-1, x]*G[-x, 0, z] + G[0, x]*G[-x, 0, z] + 
			 16*G[0, -1, -1, x] - 8*G[0, -1, 0, x] - 16*G[1, 0, -1, x] + 8*G[1, 0, 0, x] + G[-x^(-1), 0, 0, z] - 2*G[-x^(-1), 1, 0, z] - 
			 G[-x, 0, 0, z] + 2*G[-x, 1, 0, z] + 4*Zeta[3]
			)
	+(e*x)/(m2*(1 - x)*(1 + x))*(
			(4*Pi^2)/3 + (23*Pi^4)/45 - (4*Pi^2*G[0, x])/3 + (8*Pi^2*G[1, x])/3 + (Pi^2*G[-x^(-1), z])/3 - Pi^2*G[-1, x]*G[-x^(-1), z] + 
			 (5*Pi^2*G[0, x]*G[-x^(-1), z])/6 - (2*Pi^2*G[1, x]*G[-x^(-1), z])/3 - Pi^2*G[-x, z] + Pi^2*G[-1, x]*G[-x, z] - 
			 (Pi^2*G[0, x]*G[-x, z])/6 - (2*Pi^2*G[1, x]*G[-x, z])/3 - 16*G[0, -1, x] - (4*Pi^2*G[0, -1, x])/3 + 
			 4*G[-x^(-1), z]*G[0, -1, x] + 4*G[-x, z]*G[0, -1, x] + 8*G[0, 0, x] + 2*Pi^2*G[0, 0, x] - 2*G[-x^(-1), z]*G[0, 0, x] - 
			 2*G[-x, z]*G[0, 0, x] - (8*Pi^2*G[0, 1, x])/3 - (8*Pi^2*G[1, 0, x])/3 + (16*Pi^2*G[1, 1, x])/3 - 
			 (7*Pi^2*G[-x^(-1), 0, z])/6 + 4*G[-1, x]*G[-x^(-1), 0, z] - 2*G[0, x]*G[-x^(-1), 0, z] - 8*G[-1, -1, x]*G[-x^(-1), 0, z] + 
			 4*G[-1, 0, x]*G[-x^(-1), 0, z] + 4*G[0, -1, x]*G[-x^(-1), 0, z] - 2*G[0, 0, x]*G[-x^(-1), 0, z] - 
			 (Pi^2*G[-x^(-1), 1, z])/3 + (Pi^2*G[-x^(-1), -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - 
			 G[0, 0, x]*G[-x^(-1), -x^(-1), z] + Pi^2*G[-x^(-1), -x, z] - 4*G[0, -1, x]*G[-x^(-1), -x, z] + 
			 2*G[0, 0, x]*G[-x^(-1), -x, z] + (7*Pi^2*G[-x, 0, z])/6 - 4*G[-1, x]*G[-x, 0, z] + 2*G[0, x]*G[-x, 0, z] + 
			 8*G[-1, -1, x]*G[-x, 0, z] - 4*G[-1, 0, x]*G[-x, 0, z] - 4*G[0, -1, x]*G[-x, 0, z] + 2*G[0, 0, x]*G[-x, 0, z] + 
			 (Pi^2*G[-x, 1, z])/3 - (Pi^2*G[-x, -x^(-1), z])/3 - 4*G[0, -1, x]*G[-x, -x^(-1), z] + 2*G[0, 0, x]*G[-x, -x^(-1), z] - 
			 (Pi^2*G[-x, -x, z])/2 + 2*G[0, -1, x]*G[-x, -x, z] - G[0, 0, x]*G[-x, -x, z] + 32*G[0, -1, -1, x] - 
			 8*G[-x^(-1), z]*G[0, -1, -1, x] - 8*G[-x, z]*G[0, -1, -1, x] - 16*G[0, -1, 0, x] + 4*G[-x^(-1), z]*G[0, -1, 0, x] + 
			 4*G[-x, z]*G[0, -1, 0, x] - 32*G[1, 0, -1, x] + 8*G[-x^(-1), z]*G[1, 0, -1, x] + 8*G[-x, z]*G[1, 0, -1, x] + 
			 16*G[1, 0, 0, x] - 4*G[-x^(-1), z]*G[1, 0, 0, x] - 4*G[-x, z]*G[1, 0, 0, x] + 2*G[-x^(-1), 0, 0, z] - 
			 8*G[-1, x]*G[-x^(-1), 0, 0, z] + 4*G[0, x]*G[-x^(-1), 0, 0, z] - 4*G[-x^(-1), 1, 0, z] + 
			 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 4*G[-1, x]*G[-x^(-1), -x, 0, z] - 
			 2*G[0, x]*G[-x^(-1), -x, 0, z] - 2*G[-x, 0, 0, z] + 8*G[-1, x]*G[-x, 0, 0, z] - 4*G[0, x]*G[-x, 0, 0, z] + 
			 4*G[-x, 1, 0, z] - 4*G[-1, x]*G[-x, -x^(-1), 0, z] + 2*G[0, x]*G[-x, -x^(-1), 0, z] - 2*G[-1, x]*G[-x, -x, 0, z] + 
			 G[0, x]*G[-x, -x, 0, z] - 64*G[0, -1, -1, -1, x] + 32*G[0, -1, -1, 0, x] + 32*G[0, -1, 0, -1, x] - 16*G[0, -1, 0, 0, x] - 
			 16*G[0, 0, 0, -1, x] + 8*G[0, 0, 0, 0, x] + 32*G[0, 1, 0, -1, x] - 16*G[0, 1, 0, 0, x] + 64*G[1, 0, -1, -1, x] - 
			 32*G[1, 0, -1, 0, x] - 64*G[1, 1, 0, -1, x] + 32*G[1, 1, 0, 0, x] - 6*G[-x^(-1), 0, 0, 0, z] + 6*G[-x^(-1), 0, 1, 0, z] + 
			 4*G[-x^(-1), 1, 0, 0, z] + 2*G[-x^(-1), 1, 1, 0, z] + G[-x^(-1), -x^(-1), 0, 0, z] - 2*G[-x^(-1), -x^(-1), 1, 0, z] + 
			 2*G[-x^(-1), -x, 0, 0, z] - 4*G[-x^(-1), -x, 1, 0, z] + 6*G[-x, 0, 0, 0, z] - 6*G[-x, 0, 1, 0, z] - 4*G[-x, 1, 0, 0, z] - 
			 2*G[-x, 1, 1, 0, z] - 2*G[-x, -x^(-1), 0, 0, z] + 4*G[-x, -x^(-1), 1, 0, z] - G[-x, -x, 0, 0, z] + 2*G[-x, -x, 1, 0, z] + 
			 8*Zeta[3] - 8*G[0, x]*Zeta[3] + 16*G[1, x]*Zeta[3] - 3*G[-x^(-1), z]*Zeta[3] - G[-x, z]*Zeta[3]
			),
Int[A, 181, 2, x, z] -> 
	+x/(4*e^3*m2^2*(1 + x)^2*z)*(
			1
			)
	+x/(e^2*m2^2*(1 + x)^2*z)*(
			-G[-1, x] + G[0, x]/2 - G[0, z]
			)
	+x/(e*m2^2*(1 + x)^2*z)*(
			(7*Pi^2)/12 + 4*G[-1, x]*G[0, z] - 2*G[0, x]*G[0, z] + 4*G[-1, -1, x] - 2*G[-1, 0, x] - 2*G[0, -1, x] + G[0, 0, x] + 
			 4*G[0, 0, z] - 3*G[1, 0, z]
			)
	+x/(m2^2*(1 + x)^2*z)*(
			(-7*Pi^2*G[-1, x])/3 + (7*Pi^2*G[0, x])/6 - (7*Pi^2*G[0, z])/3 - (Pi^2*G[1, z])/2 + (Pi^2*G[-x^(-1), z])/2 + 
			 (3*Pi^2*G[-x, z])/2 - 16*G[0, z]*G[-1, -1, x] + 8*G[0, z]*G[-1, 0, x] + 8*G[0, z]*G[0, -1, x] + 
			 6*G[-x^(-1), z]*G[0, -1, x] - 6*G[-x, z]*G[0, -1, x] - 4*G[0, z]*G[0, 0, x] - 3*G[-x^(-1), z]*G[0, 0, x] + 
			 3*G[-x, z]*G[0, 0, x] - 16*G[-1, x]*G[0, 0, z] + 8*G[0, x]*G[0, 0, z] + 6*G[-1, x]*G[-x^(-1), 0, z] - 
			 3*G[0, x]*G[-x^(-1), 0, z] + 6*G[-1, x]*G[-x, 0, z] - 3*G[0, x]*G[-x, 0, z] - 16*G[-1, -1, -1, x] + 8*G[-1, -1, 0, x] + 
			 8*G[-1, 0, -1, x] - 4*G[-1, 0, 0, x] + 8*G[0, -1, -1, x] - 4*G[0, -1, 0, x] - 4*G[0, 0, -1, x] + 2*G[0, 0, 0, x] - 
			 16*G[0, 0, 0, z] + 12*G[0, 1, 0, z] + 6*G[1, 0, 0, z] + 3*G[1, 1, 0, z] + 3*G[-x^(-1), 0, 0, z] - 6*G[-x^(-1), 1, 0, z] + 
			 3*G[-x, 0, 0, z] - 6*G[-x, 1, 0, z] - 4*Zeta[3]
			)
	+(e*x)/(m2^2*(1 + x)^2*z)*(
			(9*Pi^4)/10 + (28*Pi^2*G[-1, x]*G[0, z])/3 - (14*Pi^2*G[0, x]*G[0, z])/3 - 3*Pi^2*G[-1, x]*G[-x^(-1), z] + 
			 (5*Pi^2*G[0, x]*G[-x^(-1), z])/2 - 2*Pi^2*G[1, x]*G[-x^(-1), z] - 3*Pi^2*G[-1, x]*G[-x, z] + (Pi^2*G[0, x]*G[-x, z])/2 + 
			 2*Pi^2*G[1, x]*G[-x, z] + (28*Pi^2*G[-1, -1, x])/3 - (14*Pi^2*G[-1, 0, x])/3 - (14*Pi^2*G[0, -1, x])/3 + 
			 (7*Pi^2*G[0, 0, x])/3 + (28*Pi^2*G[0, 0, z])/3 + 64*G[-1, -1, x]*G[0, 0, z] - 32*G[-1, 0, x]*G[0, 0, z] - 
			 32*G[0, -1, x]*G[0, 0, z] + 16*G[0, 0, x]*G[0, 0, z] + 2*Pi^2*G[0, 1, z] - 2*Pi^2*G[0, -x^(-1), z] - 
			 24*G[0, -1, x]*G[0, -x^(-1), z] + 12*G[0, 0, x]*G[0, -x^(-1), z] - 6*Pi^2*G[0, -x, z] + 24*G[0, -1, x]*G[0, -x, z] - 
			 12*G[0, 0, x]*G[0, -x, z] + (Pi^2*G[1, 1, z])/2 - (7*Pi^2*G[-x^(-1), 0, z])/2 - 24*G[-1, -1, x]*G[-x^(-1), 0, z] + 
			 12*G[-1, 0, x]*G[-x^(-1), 0, z] + 12*G[0, -1, x]*G[-x^(-1), 0, z] - 6*G[0, 0, x]*G[-x^(-1), 0, z] - Pi^2*G[-x^(-1), 1, z] + 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/2 + 6*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - 3*G[0, 0, x]*G[-x^(-1), -x^(-1), z] + 
			 3*Pi^2*G[-x^(-1), -x, z] - 12*G[0, -1, x]*G[-x^(-1), -x, z] + 6*G[0, 0, x]*G[-x^(-1), -x, z] - (7*Pi^2*G[-x, 0, z])/2 - 
			 24*G[-1, -1, x]*G[-x, 0, z] + 12*G[-1, 0, x]*G[-x, 0, z] + 12*G[0, -1, x]*G[-x, 0, z] - 6*G[0, 0, x]*G[-x, 0, z] - 
			 Pi^2*G[-x, 1, z] + Pi^2*G[-x, -x^(-1), z] + 12*G[0, -1, x]*G[-x, -x^(-1), z] - 6*G[0, 0, x]*G[-x, -x^(-1), z] + 
			 (3*Pi^2*G[-x, -x, z])/2 - 6*G[0, -1, x]*G[-x, -x, z] + 3*G[0, 0, x]*G[-x, -x, z] + 64*G[0, z]*G[-1, -1, -1, x] - 
			 32*G[0, z]*G[-1, -1, 0, x] - 32*G[0, z]*G[-1, 0, -1, x] + 16*G[0, z]*G[-1, 0, 0, x] - 32*G[0, z]*G[0, -1, -1, x] - 
			 24*G[-x^(-1), z]*G[0, -1, -1, x] + 24*G[-x, z]*G[0, -1, -1, x] + 16*G[0, z]*G[0, -1, 0, x] + 
			 12*G[-x^(-1), z]*G[0, -1, 0, x] - 12*G[-x, z]*G[0, -1, 0, x] + 16*G[0, z]*G[0, 0, -1, x] - 8*G[0, z]*G[0, 0, 0, x] + 
			 64*G[-1, x]*G[0, 0, 0, z] - 32*G[0, x]*G[0, 0, 0, z] - 24*G[-1, x]*G[0, -x^(-1), 0, z] + 12*G[0, x]*G[0, -x^(-1), 0, z] - 
			 24*G[-1, x]*G[0, -x, 0, z] + 12*G[0, x]*G[0, -x, 0, z] + 24*G[-x^(-1), z]*G[1, 0, -1, x] - 24*G[-x, z]*G[1, 0, -1, x] - 
			 12*G[-x^(-1), z]*G[1, 0, 0, x] + 12*G[-x, z]*G[1, 0, 0, x] - 24*G[-1, x]*G[-x^(-1), 0, 0, z] + 
			 12*G[0, x]*G[-x^(-1), 0, 0, z] + 6*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - 3*G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 12*G[-1, x]*G[-x^(-1), -x, 0, z] - 6*G[0, x]*G[-x^(-1), -x, 0, z] - 24*G[-1, x]*G[-x, 0, 0, z] + 
			 12*G[0, x]*G[-x, 0, 0, z] + 12*G[-1, x]*G[-x, -x^(-1), 0, z] - 6*G[0, x]*G[-x, -x^(-1), 0, z] + 
			 6*G[-1, x]*G[-x, -x, 0, z] - 3*G[0, x]*G[-x, -x, 0, z] + 64*G[-1, -1, -1, -1, x] - 32*G[-1, -1, -1, 0, x] - 
			 32*G[-1, -1, 0, -1, x] + 16*G[-1, -1, 0, 0, x] - 32*G[-1, 0, -1, -1, x] + 16*G[-1, 0, -1, 0, x] + 16*G[-1, 0, 0, -1, x] - 
			 8*G[-1, 0, 0, 0, x] - 32*G[0, -1, -1, -1, x] + 16*G[0, -1, -1, 0, x] + 16*G[0, -1, 0, -1, x] - 8*G[0, -1, 0, 0, x] + 
			 16*G[0, 0, -1, -1, x] - 8*G[0, 0, -1, 0, x] - 8*G[0, 0, 0, -1, x] + 4*G[0, 0, 0, 0, x] + 64*G[0, 0, 0, 0, z] - 
			 48*G[0, 0, 1, 0, z] - 24*G[0, 1, 0, 0, z] - 12*G[0, 1, 1, 0, z] - 12*G[0, -x^(-1), 0, 0, z] + 24*G[0, -x^(-1), 1, 0, z] - 
			 12*G[0, -x, 0, 0, z] + 24*G[0, -x, 1, 0, z] - 12*G[1, 0, 0, 0, z] - 6*G[1, 1, 0, 0, z] - 3*G[1, 1, 1, 0, z] - 
			 18*G[-x^(-1), 0, 0, 0, z] + 18*G[-x^(-1), 0, 1, 0, z] + 12*G[-x^(-1), 1, 0, 0, z] + 6*G[-x^(-1), 1, 1, 0, z] + 
			 3*G[-x^(-1), -x^(-1), 0, 0, z] - 6*G[-x^(-1), -x^(-1), 1, 0, z] + 6*G[-x^(-1), -x, 0, 0, z] - 12*G[-x^(-1), -x, 1, 0, z] - 
			 18*G[-x, 0, 0, 0, z] + 18*G[-x, 0, 1, 0, z] + 12*G[-x, 1, 0, 0, z] + 6*G[-x, 1, 1, 0, z] + 6*G[-x, -x^(-1), 0, 0, z] - 
			 12*G[-x, -x^(-1), 1, 0, z] + 3*G[-x, -x, 0, 0, z] - 6*G[-x, -x, 1, 0, z] + 16*G[-1, x]*Zeta[3] - 8*G[0, x]*Zeta[3] + 
			 16*G[0, z]*Zeta[3] - 3*G[1, z]*Zeta[3] - 9*G[-x^(-1), z]*Zeta[3] + 3*G[-x, z]*Zeta[3]
			),
Int[A, 182, 1, x, z] -> 
	+x/(e*m2*(1 + x + x^2 + x*z))*(
			-(Pi^2*G[-1, x])/3 + (2*Pi^2*G[0, x])/3 - (Pi^2*G[1, z])/6 + (Pi^2*G[-x^(-1), z])/6 + (Pi^2*G[-x, z])/2 + 
			 2*G[-x^(-1), z]*G[0, -1, x] - 2*G[-x, z]*G[0, -1, x] - G[-x^(-1), z]*G[0, 0, x] + G[-x, z]*G[0, 0, x] - 
			 2*G[-1, x]*G[1, 0, z] + G[0, x]*G[1, 0, z] + 2*G[-1, x]*G[-x^(-1), 0, z] - G[0, x]*G[-x^(-1), 0, z] + 
			 2*G[-1, x]*G[-x, 0, z] - G[0, x]*G[-x, 0, z] - 6*G[0, 0, -1, x] + 3*G[0, 0, 0, x] - G[1, 0, 0, z] + G[1, 1, 0, z] + 
			 G[-x^(-1), 0, 0, z] - 2*G[-x^(-1), 1, 0, z] + G[-x, 0, 0, z] - 2*G[-x, 1, 0, z] - 2*Zeta[3]
			)
	+x/(m2*(1 + x + x^2 + x*z))*(
			(-31*Pi^4)/90 + (5*Pi^2*G[-1, x]*G[1, z])/3 - (4*Pi^2*G[0, x]*G[1, z])/3 - (4*Pi^2*G[-1, x]*G[-Ix^(-1), z])/3 + 
			 (8*Pi^2*G[0, x]*G[-Ix^(-1), z])/3 - (5*Pi^2*G[-1, x]*G[-x^(-1), z])/6 + (Pi^2*G[0, x]*G[-x^(-1), z])/3 - 
			 (Pi^2*G[1, x]*G[-x^(-1), z])/3 - (7*Pi^2*G[-1, x]*G[-x, z])/6 + (Pi^2*G[0, x]*G[-x, z])/6 + (Pi^2*G[1, x]*G[-x, z])/3 + 
			 (4*Pi^2*G[-1, -1, x])/3 - (19*Pi^2*G[-1, 0, x])/6 + (Pi^2*G[0, -1, x])/6 - (4*Pi^2*G[0, 0, x])/3 + Pi^2*G[0, 1, x] + 
			 (7*Pi^2*G[1, 0, z])/6 + 8*G[-1, -1, x]*G[1, 0, z] - 4*G[-1, 0, x]*G[1, 0, z] - 4*G[0, -1, x]*G[1, 0, z] + 
			 2*G[0, 0, x]*G[1, 0, z] + (Pi^2*G[1, 1, z])/6 - (Pi^2*G[1, -x^(-1), z])/2 - 6*G[0, -1, x]*G[1, -x^(-1), z] + 
			 3*G[0, 0, x]*G[1, -x^(-1), z] - (3*Pi^2*G[1, -x, z])/2 + 6*G[0, -1, x]*G[1, -x, z] - 3*G[0, 0, x]*G[1, -x, z] - 
			 (4*Pi^2*G[-c, -1, x])/3 + (8*Pi^2*G[-c, 0, x])/3 - (4*Pi^2*G[-cbar, -1, x])/3 + (8*Pi^2*G[-cbar, 0, x])/3 - 
			 (2*Pi^2*G[-Ix^(-1), 1, z])/3 + (2*Pi^2*G[-Ix^(-1), -x^(-1), z])/3 + 8*G[0, -1, x]*G[-Ix^(-1), -x^(-1), z] - 
			 4*G[0, 0, x]*G[-Ix^(-1), -x^(-1), z] + 2*Pi^2*G[-Ix^(-1), -x, z] - 8*G[0, -1, x]*G[-Ix^(-1), -x, z] + 
			 4*G[0, 0, x]*G[-Ix^(-1), -x, z] - (7*Pi^2*G[-x^(-1), 0, z])/6 - 8*G[-1, -1, x]*G[-x^(-1), 0, z] + 
			 4*G[-1, 0, x]*G[-x^(-1), 0, z] + 4*G[0, -1, x]*G[-x^(-1), 0, z] - 2*G[0, 0, x]*G[-x^(-1), 0, z] + 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - G[0, 0, x]*G[-x^(-1), -x^(-1), z] + 
			 (Pi^2*G[-x^(-1), -x, z])/2 - 2*G[0, -1, x]*G[-x^(-1), -x, z] + G[0, 0, x]*G[-x^(-1), -x, z] - (7*Pi^2*G[-x, 0, z])/6 - 
			 8*G[-1, -1, x]*G[-x, 0, z] + 4*G[-1, 0, x]*G[-x, 0, z] + 4*G[0, -1, x]*G[-x, 0, z] - 2*G[0, 0, x]*G[-x, 0, z] + 
			 (Pi^2*G[-x, -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x, -x^(-1), z] - G[0, 0, x]*G[-x, -x^(-1), z] + (Pi^2*G[-x, -x, z])/2 - 
			 2*G[0, -1, x]*G[-x, -x, z] + G[0, 0, x]*G[-x, -x, z] - 2*G[-x^(-1), z]*G[-1, 0, -1, x] + 2*G[-x, z]*G[-1, 0, -1, x] + 
			 G[-x^(-1), z]*G[-1, 0, 0, x] - G[-x, z]*G[-1, 0, 0, x] - 8*G[-x^(-1), z]*G[0, -1, -1, x] + 8*G[-x, z]*G[0, -1, -1, x] + 
			 4*G[-x^(-1), z]*G[0, -1, 0, x] - 4*G[-x, z]*G[0, -1, 0, x] + 6*G[1, z]*G[0, 0, -1, x] - 24*G[-Ix^(-1), z]*G[0, 0, -1, x] + 
			 6*G[-x^(-1), z]*G[0, 0, -1, x] - 3*G[1, z]*G[0, 0, 0, x] + 12*G[-Ix^(-1), z]*G[0, 0, 0, x] - 
			 3*G[-x^(-1), z]*G[0, 0, 0, x] + 4*G[-x^(-1), z]*G[1, 0, -1, x] - 4*G[-x, z]*G[1, 0, -1, x] - 
			 2*G[-x^(-1), z]*G[1, 0, 0, x] + 2*G[-x, z]*G[1, 0, 0, x] + 8*G[-1, x]*G[1, 0, 0, z] - 4*G[0, x]*G[1, 0, 0, z] + 
			 2*G[-1, x]*G[1, 1, 0, z] - G[0, x]*G[1, 1, 0, z] - 6*G[-1, x]*G[1, -x^(-1), 0, z] + 3*G[0, x]*G[1, -x^(-1), 0, z] - 
			 6*G[-1, x]*G[1, -x, 0, z] + 3*G[0, x]*G[1, -x, 0, z] - 8*G[-1, x]*G[-Ix^(-1), 1, 0, z] + 4*G[0, x]*G[-Ix^(-1), 1, 0, z] + 
			 8*G[-1, x]*G[-Ix^(-1), -x^(-1), 0, z] - 4*G[0, x]*G[-Ix^(-1), -x^(-1), 0, z] + 8*G[-1, x]*G[-Ix^(-1), -x, 0, z] - 
			 4*G[0, x]*G[-Ix^(-1), -x, 0, z] - 8*G[-1, x]*G[-x^(-1), 0, 0, z] + 4*G[0, x]*G[-x^(-1), 0, 0, z] + 
			 2*G[-1, x]*G[-x^(-1), 1, 0, z] - G[0, x]*G[-x^(-1), 1, 0, z] + 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - 
			 G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 2*G[-1, x]*G[-x^(-1), -x, 0, z] - G[0, x]*G[-x^(-1), -x, 0, z] - 
			 8*G[-1, x]*G[-x, 0, 0, z] + 4*G[0, x]*G[-x, 0, 0, z] + 2*G[-1, x]*G[-x, 1, 0, z] - G[0, x]*G[-x, 1, 0, z] + 
			 2*G[-1, x]*G[-x, -x^(-1), 0, z] - G[0, x]*G[-x, -x^(-1), 0, z] + 2*G[-1, x]*G[-x, -x, 0, z] - G[0, x]*G[-x, -x, 0, z] + 
			 30*G[-1, 0, 0, -1, x] - 15*G[-1, 0, 0, 0, x] + 6*G[0, -1, 0, -1, x] - 3*G[0, -1, 0, 0, x] + 24*G[0, 0, -1, -1, x] - 
			 12*G[0, 0, -1, 0, x] - 12*G[0, 1, 0, -1, x] + 6*G[0, 1, 0, 0, x] + 6*G[1, 0, 0, 0, z] - 7*G[1, 0, 1, 0, z] - 
			 G[1, 1, 0, 0, z] - G[1, 1, 1, 0, z] - 3*G[1, -x^(-1), 0, 0, z] + 6*G[1, -x^(-1), 1, 0, z] - 3*G[1, -x, 0, 0, z] + 
			 6*G[1, -x, 1, 0, z] - 24*G[-c, 0, 0, -1, x] + 12*G[-c, 0, 0, 0, x] - 24*G[-cbar, 0, 0, -1, x] + 12*G[-cbar, 0, 0, 0, x] - 
			 4*G[-Ix^(-1), 1, 0, 0, z] + 4*G[-Ix^(-1), 1, 1, 0, z] + 4*G[-Ix^(-1), -x^(-1), 0, 0, z] - 8*G[-Ix^(-1), -x^(-1), 1, 0, z] + 
			 4*G[-Ix^(-1), -x, 0, 0, z] - 8*G[-Ix^(-1), -x, 1, 0, z] - 6*G[-x^(-1), 0, 0, 0, z] + 7*G[-x^(-1), 0, 1, 0, z] + 
			 5*G[-x^(-1), 1, 0, 0, z] + G[-x^(-1), -x^(-1), 0, 0, z] - 2*G[-x^(-1), -x^(-1), 1, 0, z] + G[-x^(-1), -x, 0, 0, z] - 
			 2*G[-x^(-1), -x, 1, 0, z] - 6*G[-x, 0, 0, 0, z] + 7*G[-x, 0, 1, 0, z] + 5*G[-x, 1, 0, 0, z] + G[-x, -x^(-1), 0, 0, z] - 
			 2*G[-x, -x^(-1), 1, 0, z] + G[-x, -x, 0, 0, z] - 2*G[-x, -x, 1, 0, z] + 12*G[-1, x]*Zeta[3] + 5*G[0, x]*Zeta[3] + 
			 2*G[1, z]*Zeta[3] - 8*G[-c, x]*Zeta[3] - 8*G[-cbar, x]*Zeta[3] - 8*G[-Ix^(-1), z]*Zeta[3] - G[-x^(-1), z]*Zeta[3] + 
			 G[-x, z]*Zeta[3]
			),
Int[A, 182, 2, x, z] -> 
	+1/(e^2*m2^2*(1 - z))*(
			G[0, z]
			)
	+1/(e*m2^2*(1 - z))*(
			Pi^2/6 + 2*G[-1, x]*G[0, z] - G[0, x]*G[0, z] - G[0, 0, z] - G[1, 0, z]
			)
	+1/(m2^2*(1 - z))*(
			(-5*Pi^2*G[-1, x])/3 + (4*Pi^2*G[0, x])/3 - (7*Pi^2*G[0, z])/6 - (Pi^2*G[1, z])/6 + (Pi^2*G[-x^(-1), z])/2 + 
			 (3*Pi^2*G[-x, z])/2 - 8*G[0, z]*G[-1, -1, x] + 4*G[0, z]*G[-1, 0, x] + 4*G[0, z]*G[0, -1, x] + 
			 6*G[-x^(-1), z]*G[0, -1, x] - 6*G[-x, z]*G[0, -1, x] - 2*G[0, z]*G[0, 0, x] - 3*G[-x^(-1), z]*G[0, 0, x] + 
			 3*G[-x, z]*G[0, 0, x] - 8*G[-1, x]*G[0, 0, z] + 4*G[0, x]*G[0, 0, z] - 2*G[-1, x]*G[1, 0, z] + G[0, x]*G[1, 0, z] + 
			 6*G[-1, x]*G[-x^(-1), 0, z] - 3*G[0, x]*G[-x^(-1), 0, z] + 6*G[-1, x]*G[-x, 0, z] - 3*G[0, x]*G[-x, 0, z] - 
			 6*G[0, 0, -1, x] + 3*G[0, 0, 0, x] - 2*G[0, 0, 0, z] + 7*G[0, 1, 0, z] + G[1, 0, 0, z] + G[1, 1, 0, z] + 
			 3*G[-x^(-1), 0, 0, z] - 6*G[-x^(-1), 1, 0, z] + 3*G[-x, 0, 0, z] - 6*G[-x, 1, 0, z] - 2*Zeta[3]
			)
	+e/(m2^2*(1 - z))*(
			-Pi^4/30 + (14*Pi^2*G[-1, x]*G[0, z])/3 - (7*Pi^2*G[0, x]*G[0, z])/3 + (5*Pi^2*G[-1, x]*G[1, z])/3 - 
			 (4*Pi^2*G[0, x]*G[1, z])/3 - 2*Pi^2*G[-1, x]*G[-Ix^(-1), z] + 4*Pi^2*G[0, x]*G[-Ix^(-1), z] - 
			 (5*Pi^2*G[-1, x]*G[-x^(-1), z])/2 + Pi^2*G[0, x]*G[-x^(-1), z] - Pi^2*G[1, x]*G[-x^(-1), z] - 
			 (7*Pi^2*G[-1, x]*G[-x, z])/2 + (Pi^2*G[0, x]*G[-x, z])/2 + Pi^2*G[1, x]*G[-x, z] + (20*Pi^2*G[-1, -1, x])/3 - 
			 (41*Pi^2*G[-1, 0, x])/6 - (11*Pi^2*G[0, -1, x])/6 - (5*Pi^2*G[0, 0, x])/6 + (14*Pi^2*G[0, 0, z])/3 + 
			 32*G[-1, -1, x]*G[0, 0, z] - 16*G[-1, 0, x]*G[0, 0, z] - 16*G[0, -1, x]*G[0, 0, z] + 8*G[0, 0, x]*G[0, 0, z] + 
			 Pi^2*G[0, 1, x] + (Pi^2*G[0, 1, z])/6 - Pi^2*G[0, -x^(-1), z] - 12*G[0, -1, x]*G[0, -x^(-1), z] + 
			 6*G[0, 0, x]*G[0, -x^(-1), z] - 3*Pi^2*G[0, -x, z] + 12*G[0, -1, x]*G[0, -x, z] - 6*G[0, 0, x]*G[0, -x, z] + 
			 (7*Pi^2*G[1, 0, z])/6 + 8*G[-1, -1, x]*G[1, 0, z] - 4*G[-1, 0, x]*G[1, 0, z] - 4*G[0, -1, x]*G[1, 0, z] + 
			 2*G[0, 0, x]*G[1, 0, z] + (Pi^2*G[1, 1, z])/6 - (Pi^2*G[1, -x^(-1), z])/2 - 6*G[0, -1, x]*G[1, -x^(-1), z] + 
			 3*G[0, 0, x]*G[1, -x^(-1), z] - (3*Pi^2*G[1, -x, z])/2 + 6*G[0, -1, x]*G[1, -x, z] - 3*G[0, 0, x]*G[1, -x, z] - 
			 2*Pi^2*G[-c, -1, x] + 4*Pi^2*G[-c, 0, x] - 2*Pi^2*G[-cbar, -1, x] + 4*Pi^2*G[-cbar, 0, x] - Pi^2*G[-Ix^(-1), 1, z] + 
			 Pi^2*G[-Ix^(-1), -x^(-1), z] + 12*G[0, -1, x]*G[-Ix^(-1), -x^(-1), z] - 6*G[0, 0, x]*G[-Ix^(-1), -x^(-1), z] + 
			 3*Pi^2*G[-Ix^(-1), -x, z] - 12*G[0, -1, x]*G[-Ix^(-1), -x, z] + 6*G[0, 0, x]*G[-Ix^(-1), -x, z] - 
			 (7*Pi^2*G[-x^(-1), 0, z])/2 - 24*G[-1, -1, x]*G[-x^(-1), 0, z] + 12*G[-1, 0, x]*G[-x^(-1), 0, z] + 
			 12*G[0, -1, x]*G[-x^(-1), 0, z] - 6*G[0, 0, x]*G[-x^(-1), 0, z] + (Pi^2*G[-x^(-1), -x^(-1), z])/2 + 
			 6*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - 3*G[0, 0, x]*G[-x^(-1), -x^(-1), z] + (3*Pi^2*G[-x^(-1), -x, z])/2 - 
			 6*G[0, -1, x]*G[-x^(-1), -x, z] + 3*G[0, 0, x]*G[-x^(-1), -x, z] - (7*Pi^2*G[-x, 0, z])/2 - 24*G[-1, -1, x]*G[-x, 0, z] + 
			 12*G[-1, 0, x]*G[-x, 0, z] + 12*G[0, -1, x]*G[-x, 0, z] - 6*G[0, 0, x]*G[-x, 0, z] + (Pi^2*G[-x, -x^(-1), z])/2 + 
			 6*G[0, -1, x]*G[-x, -x^(-1), z] - 3*G[0, 0, x]*G[-x, -x^(-1), z] + (3*Pi^2*G[-x, -x, z])/2 - 6*G[0, -1, x]*G[-x, -x, z] + 
			 3*G[0, 0, x]*G[-x, -x, z] + 32*G[0, z]*G[-1, -1, -1, x] - 16*G[0, z]*G[-1, -1, 0, x] - 16*G[0, z]*G[-1, 0, -1, x] - 
			 6*G[-x^(-1), z]*G[-1, 0, -1, x] + 6*G[-x, z]*G[-1, 0, -1, x] + 8*G[0, z]*G[-1, 0, 0, x] + 3*G[-x^(-1), z]*G[-1, 0, 0, x] - 
			 3*G[-x, z]*G[-1, 0, 0, x] - 16*G[0, z]*G[0, -1, -1, x] - 24*G[-x^(-1), z]*G[0, -1, -1, x] + 24*G[-x, z]*G[0, -1, -1, x] + 
			 8*G[0, z]*G[0, -1, 0, x] + 12*G[-x^(-1), z]*G[0, -1, 0, x] - 12*G[-x, z]*G[0, -1, 0, x] + 8*G[0, z]*G[0, 0, -1, x] + 
			 6*G[1, z]*G[0, 0, -1, x] - 36*G[-Ix^(-1), z]*G[0, 0, -1, x] + 18*G[-x^(-1), z]*G[0, 0, -1, x] - 4*G[0, z]*G[0, 0, 0, x] - 
			 3*G[1, z]*G[0, 0, 0, x] + 18*G[-Ix^(-1), z]*G[0, 0, 0, x] - 9*G[-x^(-1), z]*G[0, 0, 0, x] + 32*G[-1, x]*G[0, 0, 0, z] - 
			 16*G[0, x]*G[0, 0, 0, z] - 4*G[-1, x]*G[0, 1, 0, z] + 2*G[0, x]*G[0, 1, 0, z] - 12*G[-1, x]*G[0, -x^(-1), 0, z] + 
			 6*G[0, x]*G[0, -x^(-1), 0, z] - 12*G[-1, x]*G[0, -x, 0, z] + 6*G[0, x]*G[0, -x, 0, z] + 12*G[-x^(-1), z]*G[1, 0, -1, x] - 
			 12*G[-x, z]*G[1, 0, -1, x] - 6*G[-x^(-1), z]*G[1, 0, 0, x] + 6*G[-x, z]*G[1, 0, 0, x] + 8*G[-1, x]*G[1, 0, 0, z] - 
			 4*G[0, x]*G[1, 0, 0, z] + 2*G[-1, x]*G[1, 1, 0, z] - G[0, x]*G[1, 1, 0, z] - 6*G[-1, x]*G[1, -x^(-1), 0, z] + 
			 3*G[0, x]*G[1, -x^(-1), 0, z] - 6*G[-1, x]*G[1, -x, 0, z] + 3*G[0, x]*G[1, -x, 0, z] - 12*G[-1, x]*G[-Ix^(-1), 1, 0, z] + 
			 6*G[0, x]*G[-Ix^(-1), 1, 0, z] + 12*G[-1, x]*G[-Ix^(-1), -x^(-1), 0, z] - 6*G[0, x]*G[-Ix^(-1), -x^(-1), 0, z] + 
			 12*G[-1, x]*G[-Ix^(-1), -x, 0, z] - 6*G[0, x]*G[-Ix^(-1), -x, 0, z] - 24*G[-1, x]*G[-x^(-1), 0, 0, z] + 
			 12*G[0, x]*G[-x^(-1), 0, 0, z] + 6*G[-1, x]*G[-x^(-1), 1, 0, z] - 3*G[0, x]*G[-x^(-1), 1, 0, z] + 
			 6*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - 3*G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 6*G[-1, x]*G[-x^(-1), -x, 0, z] - 
			 3*G[0, x]*G[-x^(-1), -x, 0, z] - 24*G[-1, x]*G[-x, 0, 0, z] + 12*G[0, x]*G[-x, 0, 0, z] + 6*G[-1, x]*G[-x, 1, 0, z] - 
			 3*G[0, x]*G[-x, 1, 0, z] + 6*G[-1, x]*G[-x, -x^(-1), 0, z] - 3*G[0, x]*G[-x, -x^(-1), 0, z] + 6*G[-1, x]*G[-x, -x, 0, z] - 
			 3*G[0, x]*G[-x, -x, 0, z] + 42*G[-1, 0, 0, -1, x] - 21*G[-1, 0, 0, 0, x] + 6*G[0, -1, 0, -1, x] - 3*G[0, -1, 0, 0, x] + 
			 24*G[0, 0, -1, -1, x] - 12*G[0, 0, -1, 0, x] + 6*G[0, 0, 0, -1, x] - 3*G[0, 0, 0, 0, x] + 20*G[0, 0, 0, 0, z] - 
			 28*G[0, 0, 1, 0, z] - 12*G[0, 1, 0, -1, x] + 6*G[0, 1, 0, 0, x] - 16*G[0, 1, 0, 0, z] - G[0, 1, 1, 0, z] - 
			 6*G[0, -x^(-1), 0, 0, z] + 12*G[0, -x^(-1), 1, 0, z] - 6*G[0, -x, 0, 0, z] + 12*G[0, -x, 1, 0, z] + 2*G[1, 0, 0, 0, z] - 
			 7*G[1, 0, 1, 0, z] - G[1, 1, 0, 0, z] - G[1, 1, 1, 0, z] - 3*G[1, -x^(-1), 0, 0, z] + 6*G[1, -x^(-1), 1, 0, z] - 
			 3*G[1, -x, 0, 0, z] + 6*G[1, -x, 1, 0, z] - 36*G[-c, 0, 0, -1, x] + 18*G[-c, 0, 0, 0, x] - 36*G[-cbar, 0, 0, -1, x] + 
			 18*G[-cbar, 0, 0, 0, x] - 6*G[-Ix^(-1), 1, 0, 0, z] + 6*G[-Ix^(-1), 1, 1, 0, z] + 6*G[-Ix^(-1), -x^(-1), 0, 0, z] - 
			 12*G[-Ix^(-1), -x^(-1), 1, 0, z] + 6*G[-Ix^(-1), -x, 0, 0, z] - 12*G[-Ix^(-1), -x, 1, 0, z] - 18*G[-x^(-1), 0, 0, 0, z] + 
			 21*G[-x^(-1), 0, 1, 0, z] + 15*G[-x^(-1), 1, 0, 0, z] + 3*G[-x^(-1), -x^(-1), 0, 0, z] - 6*G[-x^(-1), -x^(-1), 1, 0, z] + 
			 3*G[-x^(-1), -x, 0, 0, z] - 6*G[-x^(-1), -x, 1, 0, z] - 18*G[-x, 0, 0, 0, z] + 21*G[-x, 0, 1, 0, z] + 
			 15*G[-x, 1, 0, 0, z] + 3*G[-x, -x^(-1), 0, 0, z] - 6*G[-x, -x^(-1), 1, 0, z] + 3*G[-x, -x, 0, 0, z] - 
			 6*G[-x, -x, 1, 0, z] + 20*G[-1, x]*Zeta[3] + 5*G[0, x]*Zeta[3] - G[0, z]*Zeta[3] + 2*G[1, z]*Zeta[3] - 
			 12*G[-c, x]*Zeta[3] - 12*G[-cbar, x]*Zeta[3] - 12*G[-Ix^(-1), z]*Zeta[3] - 3*G[-x^(-1), z]*Zeta[3] + 3*G[-x, z]*Zeta[3]
			),
Int[A, 195, x] -> 
	-12*(
			1
			)
	-e^(-2)*(
			1
			)
	+8*(
			G[-1, x]
			)
	+e^(-1)*(
			-4 + 2*G[-1, x] - G[0, x]
			)
	-4*(
			G[0, x]
			)
	-4*(
			G[-1, -1, x]
			)
	+2*(
			G[-1, 0, x]
			)
	+2*(
			G[0, -1, x]
			)
	-1*(
			G[0, 0, x]
			)
	+e*(
			-32 + 24*G[-1, x] - 12*G[0, x] - 16*G[-1, -1, x] + 8*G[-1, 0, x] + 8*G[0, -1, x] - 4*G[0, 0, x] + 8*G[-1, -1, -1, x] - 
			 4*G[-1, -1, 0, x] - 4*G[-1, 0, -1, x] + 2*G[-1, 0, 0, x] - 4*G[0, -1, -1, x] + 2*G[0, -1, 0, x] + 2*G[0, 0, -1, x] - 
			 G[0, 0, 0, x]
			)
	+e^2*(
			-80 + 64*G[-1, x] - 32*G[0, x] - 48*G[-1, -1, x] + 24*G[-1, 0, x] + 24*G[0, -1, x] - 12*G[0, 0, x] + 32*G[-1, -1, -1, x] - 
			 16*G[-1, -1, 0, x] - 16*G[-1, 0, -1, x] + 8*G[-1, 0, 0, x] - 16*G[0, -1, -1, x] + 8*G[0, -1, 0, x] + 8*G[0, 0, -1, x] - 
			 4*G[0, 0, 0, x] - 16*G[-1, -1, -1, -1, x] + 8*G[-1, -1, -1, 0, x] + 8*G[-1, -1, 0, -1, x] - 4*G[-1, -1, 0, 0, x] + 
			 8*G[-1, 0, -1, -1, x] - 4*G[-1, 0, -1, 0, x] - 4*G[-1, 0, 0, -1, x] + 2*G[-1, 0, 0, 0, x] + 8*G[0, -1, -1, -1, x] - 
			 4*G[0, -1, -1, 0, x] - 4*G[0, -1, 0, -1, x] + 2*G[0, -1, 0, 0, x] - 4*G[0, 0, -1, -1, x] + 2*G[0, 0, -1, 0, x] + 
			 2*G[0, 0, 0, -1, x] - G[0, 0, 0, 0, x]
			),
Int[A, 198, 1, x] -> 
	-19/2*(
			1
			)
	-1/(2*e^2)*(
			1
			)
	+Pi^2/6*(
			1
			)
	+10*(
			G[-1, x]
			)
	+e^(-1)*(
			-5/2 + 2*G[-1, x] - G[0, x]
			)
	-5*(
			G[0, x]
			)
	-4*(
			G[-1, -1, x]
			)
	+2*(
			G[-1, 0, x]
			)
	+1/((1 - x)*(1 + x))*(
			-Pi^2/3 + 4*G[0, -1, x] - 2*G[0, 0, x]
			)
	+e/((1 - x)*(1 + x))*(
			(-5*Pi^2)/3 + (Pi^2*G[0, x])/3 - (2*Pi^2*G[1, x])/3 + 20*G[0, -1, x] - 10*G[0, 0, x] - 8*G[0, -1, -1, x] + 
			 4*G[0, -1, 0, x] + 8*G[1, 0, -1, x] - 4*G[1, 0, 0, x] - 2*Zeta[3]
			)
	+e*(
			-65/2 + (5*Pi^2)/6 + 38*G[-1, x] - 19*G[0, x] - (2*Pi^2*G[0, x])/3 + (Pi^2*G[1, x])/3 - 20*G[-1, -1, x] + 10*G[-1, 0, x] + 
			 8*G[-1, -1, -1, x] - 4*G[-1, -1, 0, x] - 4*G[-1, 0, -1, x] + 2*G[-1, 0, 0, x] + 8*G[0, 0, -1, x] - 4*G[0, 0, 0, x] - 
			 4*G[1, 0, -1, x] + 2*G[1, 0, 0, x] + 4*Zeta[3]
			)
	+e^2/((1 - x)*(1 + x))*(
			(-19*Pi^2)/3 - (13*Pi^4)/60 + (5*Pi^2*G[0, x])/3 - (10*Pi^2*G[1, x])/3 + 76*G[0, -1, x] - 38*G[0, 0, x] - 
			 (4*Pi^2*G[0, 0, x])/3 + (2*Pi^2*G[0, 1, x])/3 + (2*Pi^2*G[1, 0, x])/3 - (4*Pi^2*G[1, 1, x])/3 - 40*G[0, -1, -1, x] + 
			 20*G[0, -1, 0, x] + 40*G[1, 0, -1, x] - 20*G[1, 0, 0, x] + 16*G[0, -1, -1, -1, x] - 8*G[0, -1, -1, 0, x] - 
			 8*G[0, -1, 0, -1, x] + 4*G[0, -1, 0, 0, x] + 16*G[0, 0, 0, -1, x] - 8*G[0, 0, 0, 0, x] - 8*G[0, 1, 0, -1, x] + 
			 4*G[0, 1, 0, 0, x] - 16*G[1, 0, -1, -1, x] + 8*G[1, 0, -1, 0, x] + 16*G[1, 1, 0, -1, x] - 8*G[1, 1, 0, 0, x] - 10*Zeta[3] + 
			 2*G[0, x]*Zeta[3] - 4*G[1, x]*Zeta[3]
			)
	+e^2*(
			-211/2 + (19*Pi^2)/6 + (13*Pi^4)/60 + 130*G[-1, x] - 65*G[0, x] - (10*Pi^2*G[0, x])/3 + (5*Pi^2*G[1, x])/3 - 
			 76*G[-1, -1, x] + 38*G[-1, 0, x] + Pi^2*G[-1, 0, x] + (2*Pi^2*G[0, 0, x])/3 - (4*Pi^2*G[0, 1, x])/3 - (Pi^2*G[1, 0, x])/3 + 
			 (2*Pi^2*G[1, 1, x])/3 + 40*G[-1, -1, -1, x] - 20*G[-1, -1, 0, x] - 20*G[-1, 0, -1, x] + 10*G[-1, 0, 0, x] + 
			 40*G[0, 0, -1, x] - 20*G[0, 0, 0, x] - 20*G[1, 0, -1, x] + 10*G[1, 0, 0, x] - 16*G[-1, -1, -1, -1, x] + 
			 8*G[-1, -1, -1, 0, x] + 8*G[-1, -1, 0, -1, x] - 4*G[-1, -1, 0, 0, x] + 8*G[-1, 0, -1, -1, x] - 4*G[-1, 0, -1, 0, x] - 
			 16*G[-1, 0, 0, -1, x] + 8*G[-1, 0, 0, 0, x] - 16*G[0, 0, -1, -1, x] + 8*G[0, 0, -1, 0, x] + 16*G[0, 1, 0, -1, x] - 
			 8*G[0, 1, 0, 0, x] + 8*G[1, 0, -1, -1, x] - 4*G[1, 0, -1, 0, x] - 8*G[1, 1, 0, -1, x] + 4*G[1, 1, 0, 0, x] + 20*Zeta[3] - 
			 12*G[-1, x]*Zeta[3] + 2*G[0, x]*Zeta[3] + 2*G[1, x]*Zeta[3]
			),
Int[A, 198, 2, x] -> 
	+x/(e*m2*(1 - x)*(1 + x))*(
			-Pi^2/3 + 4*G[0, -1, x] - 2*G[0, 0, x]
			)
	+x/(m2*(1 - x)*(1 + x))*(
			(Pi^2*G[0, x])/3 - (2*Pi^2*G[1, x])/3 - 8*G[0, -1, -1, x] + 4*G[0, -1, 0, x] + 8*G[1, 0, -1, x] - 4*G[1, 0, 0, x] - 2*Zeta[3]
			)
	+(e*x)/(m2*(1 - x)*(1 + x))*(
			(-13*Pi^4)/60 - (4*Pi^2*G[0, 0, x])/3 + (2*Pi^2*G[0, 1, x])/3 + (2*Pi^2*G[1, 0, x])/3 - (4*Pi^2*G[1, 1, x])/3 + 
			 16*G[0, -1, -1, -1, x] - 8*G[0, -1, -1, 0, x] - 8*G[0, -1, 0, -1, x] + 4*G[0, -1, 0, 0, x] + 16*G[0, 0, 0, -1, x] - 
			 8*G[0, 0, 0, 0, x] - 8*G[0, 1, 0, -1, x] + 4*G[0, 1, 0, 0, x] - 16*G[1, 0, -1, -1, x] + 8*G[1, 0, -1, 0, x] + 
			 16*G[1, 1, 0, -1, x] - 8*G[1, 1, 0, 0, x] + 2*G[0, x]*Zeta[3] - 4*G[1, x]*Zeta[3]
			),
Int[A, 199, x] -> 
	+x/(m2*(1 - x)*(1 + x))*(
			Pi^4/15 - (Pi^2*G[-1, -1, x])/3 + (Pi^2*G[-1, 0, x])/6 + (Pi^2*G[0, -1, x])/6 + (Pi^2*G[0, 0, x])/6 + 
			 4*G[-1, -1, 0, -1, x] - 2*G[-1, -1, 0, 0, x] + 8*G[-1, 0, -1, -1, x] - 4*G[-1, 0, -1, 0, x] - 6*G[-1, 0, 0, -1, x] + 
			 3*G[-1, 0, 0, 0, x] - 2*G[0, -1, 0, -1, x] + G[0, -1, 0, 0, x] - 4*G[0, 0, -1, -1, x] + 2*G[0, 0, -1, 0, x] - 
			 3*G[0, x]*Zeta[3]
			),
Int[A, 214, x, z] -> 
	+x/(e^3*m2*(1 + x)^2)*(
			1
			)
	+x/(e^2*m2*(1 + x)^2)*(
			2 - 2*G[-1, x] + G[0, x] - G[0, z]
			)
	+x/(e*m2*(1 + x)^2)*(
			4 + Pi^2/3 - 4*G[-1, x] + 2*G[0, x] - 2*G[0, z] + 2*G[-1, x]*G[0, z] - G[0, x]*G[0, z] + 4*G[-1, -1, x] - 2*G[-1, 0, x] - 
			 2*G[0, -1, x] + G[0, 0, x] + 3*G[0, 0, z] - 2*G[1, 0, z]
			)
	+x/(m2*(1 + x)^2)*(
			8 + (2*Pi^2)/3 - 8*G[-1, x] - (2*Pi^2*G[-1, x])/3 + 4*G[0, x] + (2*Pi^2*G[0, x])/3 - 4*G[0, z] - Pi^2*G[0, z] + 
			 4*G[-1, x]*G[0, z] - 2*G[0, x]*G[0, z] + (Pi^2*G[-x^(-1), z])/6 + (Pi^2*G[-x, z])/2 + 8*G[-1, -1, x] - 
			 4*G[0, z]*G[-1, -1, x] - 4*G[-1, 0, x] + 2*G[0, z]*G[-1, 0, x] - 4*G[0, -1, x] + 2*G[0, z]*G[0, -1, x] + 
			 2*G[-x^(-1), z]*G[0, -1, x] - 2*G[-x, z]*G[0, -1, x] + 2*G[0, 0, x] - G[0, z]*G[0, 0, x] - G[-x^(-1), z]*G[0, 0, x] + 
			 G[-x, z]*G[0, 0, x] + 6*G[0, 0, z] - 6*G[-1, x]*G[0, 0, z] + 3*G[0, x]*G[0, 0, z] - 4*G[1, 0, z] + 
			 2*G[-1, x]*G[-x^(-1), 0, z] - G[0, x]*G[-x^(-1), 0, z] + 2*G[-1, x]*G[-x, 0, z] - G[0, x]*G[-x, 0, z] - 
			 8*G[-1, -1, -1, x] + 4*G[-1, -1, 0, x] + 4*G[-1, 0, -1, x] - 2*G[-1, 0, 0, x] + 4*G[0, -1, -1, x] - 2*G[0, -1, 0, x] - 
			 6*G[0, 0, -1, x] + 3*G[0, 0, 0, x] - 9*G[0, 0, 0, z] + 6*G[0, 1, 0, z] + 4*G[1, 0, 0, z] + G[-x^(-1), 0, 0, z] - 
			 2*G[-x^(-1), 1, 0, z] + G[-x, 0, 0, z] - 2*G[-x, 1, 0, z] - 6*Zeta[3]
			)
	+(e*x)/(m2*(1 + x)^2)*(
			16 + (4*Pi^2)/3 + (3*Pi^4)/20 - 16*G[-1, x] - (4*Pi^2*G[-1, x])/3 + 8*G[0, x] + (4*Pi^2*G[0, x])/3 - 8*G[0, z] - 
			 2*Pi^2*G[0, z] + 8*G[-1, x]*G[0, z] + 2*Pi^2*G[-1, x]*G[0, z] - 4*G[0, x]*G[0, z] - Pi^2*G[0, x]*G[0, z] + 
			 (Pi^2*G[-x^(-1), z])/3 - (2*Pi^2*G[-1, x]*G[-x^(-1), z])/3 + (Pi^2*G[0, x]*G[-x^(-1), z])/3 - 
			 (Pi^2*G[1, x]*G[-x^(-1), z])/3 + Pi^2*G[-x, z] - (2*Pi^2*G[-1, x]*G[-x, z])/3 + (Pi^2*G[1, x]*G[-x, z])/3 + 
			 16*G[-1, -1, x] + (4*Pi^2*G[-1, -1, x])/3 - 8*G[0, z]*G[-1, -1, x] - 8*G[-1, 0, x] - (4*Pi^2*G[-1, 0, x])/3 + 
			 4*G[0, z]*G[-1, 0, x] - 8*G[0, -1, x] - (2*Pi^2*G[0, -1, x])/3 + 4*G[0, z]*G[0, -1, x] + 4*G[-x^(-1), z]*G[0, -1, x] - 
			 4*G[-x, z]*G[0, -1, x] + 4*G[0, 0, x] + (Pi^2*G[0, 0, x])/3 - 2*G[0, z]*G[0, 0, x] - 2*G[-x^(-1), z]*G[0, 0, x] + 
			 2*G[-x, z]*G[0, 0, x] + 12*G[0, 0, z] + 3*Pi^2*G[0, 0, z] - 12*G[-1, x]*G[0, 0, z] + 6*G[0, x]*G[0, 0, z] + 
			 12*G[-1, -1, x]*G[0, 0, z] - 6*G[-1, 0, x]*G[0, 0, z] - 6*G[0, -1, x]*G[0, 0, z] + 3*G[0, 0, x]*G[0, 0, z] + 
			 (2*Pi^2*G[0, 1, x])/3 - (Pi^2*G[0, -x^(-1), z])/2 - 6*G[0, -1, x]*G[0, -x^(-1), z] + 3*G[0, 0, x]*G[0, -x^(-1), z] - 
			 (3*Pi^2*G[0, -x, z])/2 + 6*G[0, -1, x]*G[0, -x, z] - 3*G[0, 0, x]*G[0, -x, z] - 8*G[1, 0, z] - Pi^2*G[-x^(-1), 0, z] + 
			 4*G[-1, x]*G[-x^(-1), 0, z] - 2*G[0, x]*G[-x^(-1), 0, z] - 4*G[-1, -1, x]*G[-x^(-1), 0, z] + 
			 2*G[-1, 0, x]*G[-x^(-1), 0, z] + 2*G[0, -1, x]*G[-x^(-1), 0, z] - G[0, 0, x]*G[-x^(-1), 0, z] + 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - G[0, 0, x]*G[-x^(-1), -x^(-1), z] + 
			 (Pi^2*G[-x^(-1), -x, z])/2 - 2*G[0, -1, x]*G[-x^(-1), -x, z] + G[0, 0, x]*G[-x^(-1), -x, z] - Pi^2*G[-x, 0, z] + 
			 4*G[-1, x]*G[-x, 0, z] - 2*G[0, x]*G[-x, 0, z] - 4*G[-1, -1, x]*G[-x, 0, z] + 2*G[-1, 0, x]*G[-x, 0, z] + 
			 2*G[0, -1, x]*G[-x, 0, z] - G[0, 0, x]*G[-x, 0, z] + (Pi^2*G[-x, -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x, -x^(-1), z] - 
			 G[0, 0, x]*G[-x, -x^(-1), z] + (Pi^2*G[-x, -x, z])/2 - 2*G[0, -1, x]*G[-x, -x, z] + G[0, 0, x]*G[-x, -x, z] - 
			 16*G[-1, -1, -1, x] + 8*G[0, z]*G[-1, -1, -1, x] + 8*G[-1, -1, 0, x] - 4*G[0, z]*G[-1, -1, 0, x] + 8*G[-1, 0, -1, x] - 
			 4*G[0, z]*G[-1, 0, -1, x] - 4*G[-1, 0, 0, x] + 2*G[0, z]*G[-1, 0, 0, x] + 8*G[0, -1, -1, x] - 4*G[0, z]*G[0, -1, -1, x] - 
			 4*G[-x^(-1), z]*G[0, -1, -1, x] + 4*G[-x, z]*G[0, -1, -1, x] - 4*G[0, -1, 0, x] + 2*G[0, z]*G[0, -1, 0, x] + 
			 2*G[-x^(-1), z]*G[0, -1, 0, x] - 2*G[-x, z]*G[0, -1, 0, x] - 12*G[0, 0, -1, x] + 2*G[0, z]*G[0, 0, -1, x] + 
			 2*G[-x^(-1), z]*G[0, 0, -1, x] + 2*G[-x, z]*G[0, 0, -1, x] + 6*G[0, 0, 0, x] - G[0, z]*G[0, 0, 0, x] - 
			 G[-x^(-1), z]*G[0, 0, 0, x] - G[-x, z]*G[0, 0, 0, x] - 18*G[0, 0, 0, z] + 18*G[-1, x]*G[0, 0, 0, z] - 
			 9*G[0, x]*G[0, 0, 0, z] + 12*G[0, 1, 0, z] - 6*G[-1, x]*G[0, -x^(-1), 0, z] + 3*G[0, x]*G[0, -x^(-1), 0, z] - 
			 6*G[-1, x]*G[0, -x, 0, z] + 3*G[0, x]*G[0, -x, 0, z] + 4*G[-x^(-1), z]*G[1, 0, -1, x] - 4*G[-x, z]*G[1, 0, -1, x] - 
			 2*G[-x^(-1), z]*G[1, 0, 0, x] + 2*G[-x, z]*G[1, 0, 0, x] + 8*G[1, 0, 0, z] + 2*G[-x^(-1), 0, 0, z] - 
			 6*G[-1, x]*G[-x^(-1), 0, 0, z] + 3*G[0, x]*G[-x^(-1), 0, 0, z] - 4*G[-x^(-1), 1, 0, z] + 
			 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 2*G[-1, x]*G[-x^(-1), -x, 0, z] - 
			 G[0, x]*G[-x^(-1), -x, 0, z] + 2*G[-x, 0, 0, z] - 6*G[-1, x]*G[-x, 0, 0, z] + 3*G[0, x]*G[-x, 0, 0, z] - 4*G[-x, 1, 0, z] + 
			 2*G[-1, x]*G[-x, -x^(-1), 0, z] - G[0, x]*G[-x, -x^(-1), 0, z] + 2*G[-1, x]*G[-x, -x, 0, z] - G[0, x]*G[-x, -x, 0, z] + 
			 16*G[-1, -1, -1, -1, x] - 8*G[-1, -1, -1, 0, x] - 8*G[-1, -1, 0, -1, x] + 4*G[-1, -1, 0, 0, x] - 8*G[-1, 0, -1, -1, x] + 
			 4*G[-1, 0, -1, 0, x] + 12*G[-1, 0, 0, -1, x] - 6*G[-1, 0, 0, 0, x] - 8*G[0, -1, -1, -1, x] + 4*G[0, -1, -1, 0, x] + 
			 4*G[0, -1, 0, -1, x] - 2*G[0, -1, 0, 0, x] + 12*G[0, 0, -1, -1, x] - 6*G[0, 0, -1, 0, x] - 6*G[0, 0, 0, -1, x] + 
			 3*G[0, 0, 0, 0, x] + 27*G[0, 0, 0, 0, z] - 18*G[0, 0, 1, 0, z] - 8*G[0, 1, 0, -1, x] + 4*G[0, 1, 0, 0, x] - 
			 12*G[0, 1, 0, 0, z] - 3*G[0, -x^(-1), 0, 0, z] + 6*G[0, -x^(-1), 1, 0, z] - 3*G[0, -x, 0, 0, z] + 6*G[0, -x, 1, 0, z] - 
			 8*G[1, 0, 0, 0, z] - 5*G[-x^(-1), 0, 0, 0, z] + 6*G[-x^(-1), 0, 1, 0, z] + 4*G[-x^(-1), 1, 0, 0, z] + 
			 G[-x^(-1), -x^(-1), 0, 0, z] - 2*G[-x^(-1), -x^(-1), 1, 0, z] + G[-x^(-1), -x, 0, 0, z] - 2*G[-x^(-1), -x, 1, 0, z] - 
			 5*G[-x, 0, 0, 0, z] + 6*G[-x, 0, 1, 0, z] + 4*G[-x, 1, 0, 0, z] + G[-x, -x^(-1), 0, 0, z] - 2*G[-x, -x^(-1), 1, 0, z] + 
			 G[-x, -x, 0, 0, z] - 2*G[-x, -x, 1, 0, z] - 12*Zeta[3] + 12*G[-1, x]*Zeta[3] - 4*G[0, x]*Zeta[3] + 6*G[0, z]*Zeta[3] - 
			 G[-x^(-1), z]*Zeta[3] + G[-x, z]*Zeta[3]
			),
Int[A, 215, x, z] -> 
	-x/(2*e^3*m2^2*(1 + x)^2*(1 - z))*(
			G[0, z]
			)
	+x/(e^2*m2^2*(1 + x)^2*(1 - z))*(
			-Pi^2/6 + G[0, 0, z] + G[1, 0, z]
			)
	+x/(e*m2^2*(1 + x)^2*(1 - z))*(
			(2*Pi^2*G[-1, x])/3 - (Pi^2*G[0, x])/2 + (Pi^2*G[0, z])/6 + (Pi^2*G[1, z])/3 - (Pi^2*G[-x^(-1), z])/6 - (Pi^2*G[-x, z])/2 + 
			 4*G[0, z]*G[-1, -1, x] - 2*G[0, z]*G[-1, 0, x] - 2*G[0, z]*G[0, -1, x] - 2*G[-x^(-1), z]*G[0, -1, x] + 
			 2*G[-x, z]*G[0, -1, x] + G[0, z]*G[0, 0, x] + G[-x^(-1), z]*G[0, 0, x] - G[-x, z]*G[0, 0, x] + 2*G[-1, x]*G[0, 0, z] - 
			 G[0, x]*G[0, 0, z] - 2*G[-1, x]*G[-x^(-1), 0, z] + G[0, x]*G[-x^(-1), 0, z] - 2*G[-1, x]*G[-x, 0, z] + 
			 G[0, x]*G[-x, 0, z] + 2*G[0, 0, -1, x] - G[0, 0, 0, x] - G[0, 0, 0, z] - G[0, 1, 0, z] - 2*G[1, 0, 0, z] - 
			 2*G[1, 1, 0, z] - G[-x^(-1), 0, 0, z] + 2*G[-x^(-1), 1, 0, z] - G[-x, 0, 0, z] + 2*G[-x, 1, 0, z] - 2*Zeta[3]
			)
	+x/(m2^2*(1 + x)^2*(1 - z))*(
			(-19*Pi^4)/90 - (8*Pi^2*G[-1, x]*G[0, z])/3 + (4*Pi^2*G[0, x]*G[0, z])/3 - (4*Pi^2*G[-1, x]*G[1, z])/3 + 
			 Pi^2*G[0, x]*G[1, z] + Pi^2*G[-1, x]*G[-x^(-1), z] - (Pi^2*G[0, x]*G[-x^(-1), z])/3 + (Pi^2*G[1, x]*G[-x^(-1), z])/3 + 
			 (5*Pi^2*G[-1, x]*G[-x, z])/3 - (Pi^2*G[0, x]*G[-x, z])/3 - (Pi^2*G[1, x]*G[-x, z])/3 - (8*Pi^2*G[-1, -1, x])/3 + 
			 (2*Pi^2*G[-1, 0, x])/3 + (5*Pi^2*G[0, -1, x])/3 - (Pi^2*G[0, 0, x])/3 - (5*Pi^2*G[0, 0, z])/3 - 
			 20*G[-1, -1, x]*G[0, 0, z] + 10*G[-1, 0, x]*G[0, 0, z] + 10*G[0, -1, x]*G[0, 0, z] - 5*G[0, 0, x]*G[0, 0, z] - 
			 (Pi^2*G[0, 1, x])/3 - (Pi^2*G[0, 1, z])/6 + (Pi^2*G[0, -x^(-1), z])/2 + 6*G[0, -1, x]*G[0, -x^(-1), z] - 
			 3*G[0, 0, x]*G[0, -x^(-1), z] + (3*Pi^2*G[0, -x, z])/2 - 6*G[0, -1, x]*G[0, -x, z] + 3*G[0, 0, x]*G[0, -x, z] - 
			 (Pi^2*G[1, 0, z])/3 - 8*G[-1, -1, x]*G[1, 0, z] + 4*G[-1, 0, x]*G[1, 0, z] + 4*G[0, -1, x]*G[1, 0, z] - 
			 2*G[0, 0, x]*G[1, 0, z] - (2*Pi^2*G[1, 1, z])/3 + (Pi^2*G[1, -x^(-1), z])/3 + 4*G[0, -1, x]*G[1, -x^(-1), z] - 
			 2*G[0, 0, x]*G[1, -x^(-1), z] + Pi^2*G[1, -x, z] - 4*G[0, -1, x]*G[1, -x, z] + 2*G[0, 0, x]*G[1, -x, z] + 
			 (4*Pi^2*G[-x^(-1), 0, z])/3 + 12*G[-1, -1, x]*G[-x^(-1), 0, z] - 6*G[-1, 0, x]*G[-x^(-1), 0, z] - 
			 6*G[0, -1, x]*G[-x^(-1), 0, z] + 3*G[0, 0, x]*G[-x^(-1), 0, z] - (Pi^2*G[-x^(-1), -x^(-1), z])/6 - 
			 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] + G[0, 0, x]*G[-x^(-1), -x^(-1), z] - (Pi^2*G[-x^(-1), -x, z])/2 + 
			 2*G[0, -1, x]*G[-x^(-1), -x, z] - G[0, 0, x]*G[-x^(-1), -x, z] + (4*Pi^2*G[-x, 0, z])/3 + 12*G[-1, -1, x]*G[-x, 0, z] - 
			 6*G[-1, 0, x]*G[-x, 0, z] - 6*G[0, -1, x]*G[-x, 0, z] + 3*G[0, 0, x]*G[-x, 0, z] - (Pi^2*G[-x, -x^(-1), z])/6 - 
			 2*G[0, -1, x]*G[-x, -x^(-1), z] + G[0, 0, x]*G[-x, -x^(-1), z] - (Pi^2*G[-x, -x, z])/2 + 2*G[0, -1, x]*G[-x, -x, z] - 
			 G[0, 0, x]*G[-x, -x, z] - 24*G[0, z]*G[-1, -1, -1, x] + 12*G[0, z]*G[-1, -1, 0, x] + 12*G[0, z]*G[-1, 0, -1, x] + 
			 4*G[-x^(-1), z]*G[-1, 0, -1, x] - 4*G[-x, z]*G[-1, 0, -1, x] - 6*G[0, z]*G[-1, 0, 0, x] - 2*G[-x^(-1), z]*G[-1, 0, 0, x] + 
			 2*G[-x, z]*G[-1, 0, 0, x] + 12*G[0, z]*G[0, -1, -1, x] + 12*G[-x^(-1), z]*G[0, -1, -1, x] - 12*G[-x, z]*G[0, -1, -1, x] - 
			 6*G[0, z]*G[0, -1, 0, x] - 6*G[-x^(-1), z]*G[0, -1, 0, x] + 6*G[-x, z]*G[0, -1, 0, x] - 6*G[0, z]*G[0, 0, -1, x] - 
			 4*G[1, z]*G[0, 0, -1, x] - 10*G[-x^(-1), z]*G[0, 0, -1, x] + 2*G[-x, z]*G[0, 0, -1, x] + 3*G[0, z]*G[0, 0, 0, x] + 
			 2*G[1, z]*G[0, 0, 0, x] + 5*G[-x^(-1), z]*G[0, 0, 0, x] - G[-x, z]*G[0, 0, 0, x] - 14*G[-1, x]*G[0, 0, 0, z] + 
			 7*G[0, x]*G[0, 0, 0, z] + 4*G[-1, x]*G[0, 1, 0, z] - 2*G[0, x]*G[0, 1, 0, z] + 6*G[-1, x]*G[0, -x^(-1), 0, z] - 
			 3*G[0, x]*G[0, -x^(-1), 0, z] + 6*G[-1, x]*G[0, -x, 0, z] - 3*G[0, x]*G[0, -x, 0, z] - 4*G[-x^(-1), z]*G[1, 0, -1, x] + 
			 4*G[-x, z]*G[1, 0, -1, x] + 2*G[-x^(-1), z]*G[1, 0, 0, x] - 2*G[-x, z]*G[1, 0, 0, x] - 4*G[-1, x]*G[1, 0, 0, z] + 
			 2*G[0, x]*G[1, 0, 0, z] + 4*G[-1, x]*G[1, -x^(-1), 0, z] - 2*G[0, x]*G[1, -x^(-1), 0, z] + 4*G[-1, x]*G[1, -x, 0, z] - 
			 2*G[0, x]*G[1, -x, 0, z] + 10*G[-1, x]*G[-x^(-1), 0, 0, z] - 5*G[0, x]*G[-x^(-1), 0, 0, z] - 
			 4*G[-1, x]*G[-x^(-1), 1, 0, z] + 2*G[0, x]*G[-x^(-1), 1, 0, z] - 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 G[0, x]*G[-x^(-1), -x^(-1), 0, z] - 2*G[-1, x]*G[-x^(-1), -x, 0, z] + G[0, x]*G[-x^(-1), -x, 0, z] + 
			 10*G[-1, x]*G[-x, 0, 0, z] - 5*G[0, x]*G[-x, 0, 0, z] - 4*G[-1, x]*G[-x, 1, 0, z] + 2*G[0, x]*G[-x, 1, 0, z] - 
			 2*G[-1, x]*G[-x, -x^(-1), 0, z] + G[0, x]*G[-x, -x^(-1), 0, z] - 2*G[-1, x]*G[-x, -x, 0, z] + G[0, x]*G[-x, -x, 0, z] + 
			 8*G[-1, 0, 0, -1, x] - 4*G[-1, 0, 0, 0, x] - 4*G[0, -1, 0, -1, x] + 2*G[0, -1, 0, 0, x] - 12*G[0, 0, -1, -1, x] + 
			 6*G[0, 0, -1, 0, x] + 2*G[0, 0, 0, -1, x] - G[0, 0, 0, 0, x] - 5*G[0, 0, 0, 0, z] + 10*G[0, 0, 1, 0, z] + 
			 4*G[0, 1, 0, -1, x] - 2*G[0, 1, 0, 0, x] + 4*G[0, 1, 0, 0, z] + G[0, 1, 1, 0, z] + 3*G[0, -x^(-1), 0, 0, z] - 
			 6*G[0, -x^(-1), 1, 0, z] + 3*G[0, -x, 0, 0, z] - 6*G[0, -x, 1, 0, z] + 2*G[1, 0, 0, 0, z] + 2*G[1, 0, 1, 0, z] + 
			 4*G[1, 1, 0, 0, z] + 4*G[1, 1, 1, 0, z] + 2*G[1, -x^(-1), 0, 0, z] - 4*G[1, -x^(-1), 1, 0, z] + 2*G[1, -x, 0, 0, z] - 
			 4*G[1, -x, 1, 0, z] + 7*G[-x^(-1), 0, 0, 0, z] - 8*G[-x^(-1), 0, 1, 0, z] - 6*G[-x^(-1), 1, 0, 0, z] - 
			 G[-x^(-1), -x^(-1), 0, 0, z] + 2*G[-x^(-1), -x^(-1), 1, 0, z] - G[-x^(-1), -x, 0, 0, z] + 2*G[-x^(-1), -x, 1, 0, z] + 
			 7*G[-x, 0, 0, 0, z] - 8*G[-x, 0, 1, 0, z] - 6*G[-x, 1, 0, 0, z] - G[-x, -x^(-1), 0, 0, z] + 2*G[-x, -x^(-1), 1, 0, z] - 
			 G[-x, -x, 0, 0, z] + 2*G[-x, -x, 1, 0, z] - G[0, x]*Zeta[3] - 2*G[0, z]*Zeta[3] + 4*G[1, z]*Zeta[3] + 
			 G[-x^(-1), z]*Zeta[3] - G[-x, z]*Zeta[3]
			),
Int[A, 227, x] -> 
	+x/(e*m2*(1 - x)*(1 + x))*(
			Pi^2/3 - 4*G[0, -1, x] + 2*G[0, 0, x]
			)
	+x/(m2*(1 - x)*(1 + x))*(
			(2*Pi^2)/3 - (2*Pi^2*G[-1, x])/3 + (2*Pi^2*G[1, x])/3 - 8*G[0, -1, x] + 4*G[0, 0, x] + 8*G[-1, 0, -1, x] - 
			 4*G[-1, 0, 0, x] + 24*G[0, -1, -1, x] - 12*G[0, -1, 0, x] - 12*G[0, 0, -1, x] + 6*G[0, 0, 0, x] - 8*G[1, 0, -1, x] + 
			 4*G[1, 0, 0, x] + 2*Zeta[3]
			)
	+(e*x)/(m2*(1 - x)*(1 + x))*(
			(4*Pi^2)/3 + Pi^4/10 - (4*Pi^2*G[-1, x])/3 + (4*Pi^2*G[1, x])/3 + (4*Pi^2*G[-1, -1, x])/3 - (4*Pi^2*G[-1, 1, x])/3 - 
			 16*G[0, -1, x] + 8*G[0, 0, x] - (4*Pi^2*G[1, -1, x])/3 + (4*Pi^2*G[1, 1, x])/3 + 16*G[-1, 0, -1, x] - 8*G[-1, 0, 0, x] + 
			 48*G[0, -1, -1, x] - 24*G[0, -1, 0, x] - 24*G[0, 0, -1, x] + 12*G[0, 0, 0, x] - 16*G[1, 0, -1, x] + 8*G[1, 0, 0, x] - 
			 16*G[-1, -1, 0, -1, x] + 8*G[-1, -1, 0, 0, x] - 48*G[-1, 0, -1, -1, x] + 24*G[-1, 0, -1, 0, x] + 24*G[-1, 0, 0, -1, x] - 
			 12*G[-1, 0, 0, 0, x] + 16*G[-1, 1, 0, -1, x] - 8*G[-1, 1, 0, 0, x] - 112*G[0, -1, -1, -1, x] + 56*G[0, -1, -1, 0, x] + 
			 56*G[0, -1, 0, -1, x] - 28*G[0, -1, 0, 0, x] + 56*G[0, 0, -1, -1, x] - 28*G[0, 0, -1, 0, x] - 28*G[0, 0, 0, -1, x] + 
			 14*G[0, 0, 0, 0, x] + 16*G[1, -1, 0, -1, x] - 8*G[1, -1, 0, 0, x] + 48*G[1, 0, -1, -1, x] - 24*G[1, 0, -1, 0, x] - 
			 24*G[1, 0, 0, -1, x] + 12*G[1, 0, 0, 0, x] - 16*G[1, 1, 0, -1, x] + 8*G[1, 1, 0, 0, x] + 4*Zeta[3] - 4*G[-1, x]*Zeta[3] + 
			 4*G[1, x]*Zeta[3]
			),
Int[A, 247, 1, x, z] -> 
	+x^2/(4*e^4*m2^3*(1 + x)^4*z)*(
			1
			)
	+x^2/(e^3*m2^3*(1 + x)^4*z)*(
			-G[-1, x] + G[0, x]/2 - G[0, z]
			)
	+x^2/(e^2*m2^3*(1 + x)^4*z)*(
			(7*Pi^2)/12 + 4*G[-1, x]*G[0, z] - 2*G[0, x]*G[0, z] + 4*G[-1, -1, x] - 2*G[-1, 0, x] - 2*G[0, -1, x] + G[0, 0, x] + 
			 4*G[0, 0, z] - 2*G[1, 0, z]
			)
	+x^2/(e*m2^3*(1 + x)^4*z)*(
			(-7*Pi^2*G[-1, x])/3 + (7*Pi^2*G[0, x])/6 - (7*Pi^2*G[0, z])/3 - (2*Pi^2*G[1, z])/3 + (Pi^2*G[-x^(-1), z])/3 + 
			 Pi^2*G[-x, z] - 16*G[0, z]*G[-1, -1, x] + 8*G[0, z]*G[-1, 0, x] + 8*G[0, z]*G[0, -1, x] + 4*G[-x^(-1), z]*G[0, -1, x] - 
			 4*G[-x, z]*G[0, -1, x] - 4*G[0, z]*G[0, 0, x] - 2*G[-x^(-1), z]*G[0, 0, x] + 2*G[-x, z]*G[0, 0, x] - 
			 16*G[-1, x]*G[0, 0, z] + 8*G[0, x]*G[0, 0, z] + 4*G[-1, x]*G[-x^(-1), 0, z] - 2*G[0, x]*G[-x^(-1), 0, z] + 
			 4*G[-1, x]*G[-x, 0, z] - 2*G[0, x]*G[-x, 0, z] - 16*G[-1, -1, -1, x] + 8*G[-1, -1, 0, x] + 8*G[-1, 0, -1, x] - 
			 4*G[-1, 0, 0, x] + 8*G[0, -1, -1, x] - 4*G[0, -1, 0, x] - 4*G[0, 0, -1, x] + 2*G[0, 0, 0, x] - 16*G[0, 0, 0, z] + 
			 10*G[0, 1, 0, z] + 4*G[1, 0, 0, z] + 4*G[1, 1, 0, z] + 2*G[-x^(-1), 0, 0, z] - 4*G[-x^(-1), 1, 0, z] + 2*G[-x, 0, 0, z] - 
			 4*G[-x, 1, 0, z] - 2*Zeta[3]
			)
	+x^2/(m2^3*(1 + x)^4*z)*(
			(14*Pi^4)/15 + (28*Pi^2*G[-1, x]*G[0, z])/3 - (14*Pi^2*G[0, x]*G[0, z])/3 + (8*Pi^2*G[-1, x]*G[1, z])/3 - 
			 2*Pi^2*G[0, x]*G[1, z] - (8*Pi^2*G[-1, x]*G[-x^(-1), z])/3 + (8*Pi^2*G[0, x]*G[-x^(-1), z])/3 - 
			 2*Pi^2*G[1, x]*G[-x^(-1), z] - (8*Pi^2*G[-1, x]*G[-x, z])/3 + (2*Pi^2*G[0, x]*G[-x, z])/3 + 2*Pi^2*G[1, x]*G[-x, z] + 
			 (28*Pi^2*G[-1, -1, x])/3 - (14*Pi^2*G[-1, 0, x])/3 - (14*Pi^2*G[0, -1, x])/3 + (7*Pi^2*G[0, 0, x])/3 + 
			 (28*Pi^2*G[0, 0, z])/3 + 64*G[-1, -1, x]*G[0, 0, z] - 32*G[-1, 0, x]*G[0, 0, z] - 32*G[0, -1, x]*G[0, 0, z] + 
			 16*G[0, 0, x]*G[0, 0, z] + Pi^2*G[0, 1, z] - (4*Pi^2*G[0, -x^(-1), z])/3 - 16*G[0, -1, x]*G[0, -x^(-1), z] + 
			 8*G[0, 0, x]*G[0, -x^(-1), z] - 4*Pi^2*G[0, -x, z] + 16*G[0, -1, x]*G[0, -x, z] - 8*G[0, 0, x]*G[0, -x, z] + 
			 (2*Pi^2*G[1, 0, z])/3 + 16*G[-1, -1, x]*G[1, 0, z] - 8*G[-1, 0, x]*G[1, 0, z] - 8*G[0, -1, x]*G[1, 0, z] + 
			 4*G[0, 0, x]*G[1, 0, z] + (4*Pi^2*G[1, 1, z])/3 - (2*Pi^2*G[1, -x^(-1), z])/3 - 8*G[0, -1, x]*G[1, -x^(-1), z] + 
			 4*G[0, 0, x]*G[1, -x^(-1), z] - 2*Pi^2*G[1, -x, z] + 8*G[0, -1, x]*G[1, -x, z] - 4*G[0, 0, x]*G[1, -x, z] - 
			 (8*Pi^2*G[-x^(-1), 0, z])/3 - 24*G[-1, -1, x]*G[-x^(-1), 0, z] + 12*G[-1, 0, x]*G[-x^(-1), 0, z] + 
			 12*G[0, -1, x]*G[-x^(-1), 0, z] - 6*G[0, 0, x]*G[-x^(-1), 0, z] - (4*Pi^2*G[-x^(-1), 1, z])/3 + 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/3 + 4*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - 2*G[0, 0, x]*G[-x^(-1), -x^(-1), z] + 
			 3*Pi^2*G[-x^(-1), -x, z] - 12*G[0, -1, x]*G[-x^(-1), -x, z] + 6*G[0, 0, x]*G[-x^(-1), -x, z] - (8*Pi^2*G[-x, 0, z])/3 - 
			 24*G[-1, -1, x]*G[-x, 0, z] + 12*G[-1, 0, x]*G[-x, 0, z] + 12*G[0, -1, x]*G[-x, 0, z] - 6*G[0, 0, x]*G[-x, 0, z] - 
			 (4*Pi^2*G[-x, 1, z])/3 + Pi^2*G[-x, -x^(-1), z] + 12*G[0, -1, x]*G[-x, -x^(-1), z] - 6*G[0, 0, x]*G[-x, -x^(-1), z] + 
			 Pi^2*G[-x, -x, z] - 4*G[0, -1, x]*G[-x, -x, z] + 2*G[0, 0, x]*G[-x, -x, z] + 64*G[0, z]*G[-1, -1, -1, x] - 
			 32*G[0, z]*G[-1, -1, 0, x] - 32*G[0, z]*G[-1, 0, -1, x] + 16*G[0, z]*G[-1, 0, 0, x] - 32*G[0, z]*G[0, -1, -1, x] - 
			 24*G[-x^(-1), z]*G[0, -1, -1, x] + 24*G[-x, z]*G[0, -1, -1, x] + 16*G[0, z]*G[0, -1, 0, x] + 
			 12*G[-x^(-1), z]*G[0, -1, 0, x] - 12*G[-x, z]*G[0, -1, 0, x] + 16*G[0, z]*G[0, 0, -1, x] + 8*G[1, z]*G[0, 0, -1, x] - 
			 4*G[-x^(-1), z]*G[0, 0, -1, x] - 4*G[-x, z]*G[0, 0, -1, x] - 8*G[0, z]*G[0, 0, 0, x] - 4*G[1, z]*G[0, 0, 0, x] + 
			 2*G[-x^(-1), z]*G[0, 0, 0, x] + 2*G[-x, z]*G[0, 0, 0, x] + 64*G[-1, x]*G[0, 0, 0, z] - 32*G[0, x]*G[0, 0, 0, z] - 
			 8*G[-1, x]*G[0, 1, 0, z] + 4*G[0, x]*G[0, 1, 0, z] - 16*G[-1, x]*G[0, -x^(-1), 0, z] + 8*G[0, x]*G[0, -x^(-1), 0, z] - 
			 16*G[-1, x]*G[0, -x, 0, z] + 8*G[0, x]*G[0, -x, 0, z] + 24*G[-x^(-1), z]*G[1, 0, -1, x] - 24*G[-x, z]*G[1, 0, -1, x] - 
			 12*G[-x^(-1), z]*G[1, 0, 0, x] + 12*G[-x, z]*G[1, 0, 0, x] + 8*G[-1, x]*G[1, 0, 0, z] - 4*G[0, x]*G[1, 0, 0, z] - 
			 8*G[-1, x]*G[1, -x^(-1), 0, z] + 4*G[0, x]*G[1, -x^(-1), 0, z] - 8*G[-1, x]*G[1, -x, 0, z] + 4*G[0, x]*G[1, -x, 0, z] - 
			 20*G[-1, x]*G[-x^(-1), 0, 0, z] + 10*G[0, x]*G[-x^(-1), 0, 0, z] + 4*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - 
			 2*G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 12*G[-1, x]*G[-x^(-1), -x, 0, z] - 6*G[0, x]*G[-x^(-1), -x, 0, z] - 
			 20*G[-1, x]*G[-x, 0, 0, z] + 10*G[0, x]*G[-x, 0, 0, z] + 12*G[-1, x]*G[-x, -x^(-1), 0, z] - 
			 6*G[0, x]*G[-x, -x^(-1), 0, z] + 4*G[-1, x]*G[-x, -x, 0, z] - 2*G[0, x]*G[-x, -x, 0, z] + 64*G[-1, -1, -1, -1, x] - 
			 32*G[-1, -1, -1, 0, x] - 32*G[-1, -1, 0, -1, x] + 16*G[-1, -1, 0, 0, x] - 32*G[-1, 0, -1, -1, x] + 16*G[-1, 0, -1, 0, x] + 
			 16*G[-1, 0, 0, -1, x] - 8*G[-1, 0, 0, 0, x] - 32*G[0, -1, -1, -1, x] + 16*G[0, -1, -1, 0, x] + 16*G[0, -1, 0, -1, x] - 
			 8*G[0, -1, 0, 0, x] + 16*G[0, 0, -1, -1, x] - 8*G[0, 0, -1, 0, x] - 8*G[0, 0, 0, -1, x] + 4*G[0, 0, 0, 0, x] + 
			 64*G[0, 0, 0, 0, z] - 48*G[0, 0, 1, 0, z] - 24*G[0, 1, 0, 0, z] - 6*G[0, 1, 1, 0, z] - 8*G[0, -x^(-1), 0, 0, z] + 
			 16*G[0, -x^(-1), 1, 0, z] - 8*G[0, -x, 0, 0, z] + 16*G[0, -x, 1, 0, z] - 4*G[1, 0, 0, 0, z] - 4*G[1, 0, 1, 0, z] - 
			 8*G[1, 1, 0, 0, z] - 8*G[1, 1, 1, 0, z] - 4*G[1, -x^(-1), 0, 0, z] + 8*G[1, -x^(-1), 1, 0, z] - 4*G[1, -x, 0, 0, z] + 
			 8*G[1, -x, 1, 0, z] - 14*G[-x^(-1), 0, 0, 0, z] + 12*G[-x^(-1), 0, 1, 0, z] + 8*G[-x^(-1), 1, 0, 0, z] + 
			 8*G[-x^(-1), 1, 1, 0, z] + 2*G[-x^(-1), -x^(-1), 0, 0, z] - 4*G[-x^(-1), -x^(-1), 1, 0, z] + 6*G[-x^(-1), -x, 0, 0, z] - 
			 12*G[-x^(-1), -x, 1, 0, z] - 14*G[-x, 0, 0, 0, z] + 12*G[-x, 0, 1, 0, z] + 8*G[-x, 1, 0, 0, z] + 8*G[-x, 1, 1, 0, z] + 
			 6*G[-x, -x^(-1), 0, 0, z] - 12*G[-x, -x^(-1), 1, 0, z] + 2*G[-x, -x, 0, 0, z] - 4*G[-x, -x, 1, 0, z] + 8*G[-1, x]*Zeta[3] - 
			 4*G[0, x]*Zeta[3] + 8*G[0, z]*Zeta[3] - 8*G[1, z]*Zeta[3] - 10*G[-x^(-1), z]*Zeta[3] + 2*G[-x, z]*Zeta[3]
			),
Int[A, 247, 2, x, z] -> 
	+x^2/(e^2*m2^2*(1 - x)*(1 + x)^3)*(
			-Pi^2/3 + 4*G[0, -1, x] - 2*G[0, 0, x]
			)
	+x^2/(e*m2^2*(1 - x)*(1 + x)^3)*(
			Pi^2*G[0, x] - 2*Pi^2*G[1, x] - (Pi^2*G[-x^(-1), z])/3 + Pi^2*G[-x, z] - 4*G[-x^(-1), z]*G[0, -1, x] - 
			 4*G[-x, z]*G[0, -1, x] + 2*G[-x^(-1), z]*G[0, 0, x] + 2*G[-x, z]*G[0, 0, x] - 4*G[-1, x]*G[-x^(-1), 0, z] + 
			 2*G[0, x]*G[-x^(-1), 0, z] + 4*G[-1, x]*G[-x, 0, z] - 2*G[0, x]*G[-x, 0, z] - 24*G[0, -1, -1, x] + 12*G[0, -1, 0, x] + 
			 24*G[1, 0, -1, x] - 12*G[1, 0, 0, x] - 2*G[-x^(-1), 0, 0, z] + 4*G[-x^(-1), 1, 0, z] + 2*G[-x, 0, 0, z] - 
			 4*G[-x, 1, 0, z] - 6*Zeta[3]
			)
	+x^2/(m2^2*(1 - x)*(1 + x)^3)*(
			(-61*Pi^4)/60 + 2*Pi^2*G[-1, x]*G[-x^(-1), z] - (2*Pi^2*G[0, x]*G[-x^(-1), z])/3 + (2*Pi^2*G[1, x]*G[-x^(-1), z])/3 - 
			 (10*Pi^2*G[-1, x]*G[-x, z])/3 + (2*Pi^2*G[0, x]*G[-x, z])/3 + (2*Pi^2*G[1, x]*G[-x, z])/3 + (4*Pi^2*G[-1, -1, x])/3 - 
			 2*Pi^2*G[-1, 0, x] + (8*Pi^2*G[-1, 1, x])/3 + 2*Pi^2*G[0, -1, x] - 4*Pi^2*G[0, 0, x] + 2*Pi^2*G[0, 1, x] + 
			 (8*Pi^2*G[1, -1, x])/3 + 2*Pi^2*G[1, 0, x] - (20*Pi^2*G[1, 1, x])/3 + (8*Pi^2*G[-x^(-1), 0, z])/3 + 
			 24*G[-1, -1, x]*G[-x^(-1), 0, z] - 12*G[-1, 0, x]*G[-x^(-1), 0, z] - 12*G[0, -1, x]*G[-x^(-1), 0, z] + 
			 6*G[0, 0, x]*G[-x^(-1), 0, z] - (Pi^2*G[-x^(-1), -x^(-1), z])/3 - 4*G[0, -1, x]*G[-x^(-1), -x^(-1), z] + 
			 2*G[0, 0, x]*G[-x^(-1), -x^(-1), z] - Pi^2*G[-x^(-1), -x, z] + 4*G[0, -1, x]*G[-x^(-1), -x, z] - 
			 2*G[0, 0, x]*G[-x^(-1), -x, z] - (8*Pi^2*G[-x, 0, z])/3 - 24*G[-1, -1, x]*G[-x, 0, z] + 12*G[-1, 0, x]*G[-x, 0, z] + 
			 12*G[0, -1, x]*G[-x, 0, z] - 6*G[0, 0, x]*G[-x, 0, z] + (Pi^2*G[-x, -x^(-1), z])/3 + 4*G[0, -1, x]*G[-x, -x^(-1), z] - 
			 2*G[0, 0, x]*G[-x, -x^(-1), z] + Pi^2*G[-x, -x, z] - 4*G[0, -1, x]*G[-x, -x, z] + 2*G[0, 0, x]*G[-x, -x, z] + 
			 8*G[-x^(-1), z]*G[-1, 0, -1, x] + 8*G[-x, z]*G[-1, 0, -1, x] - 4*G[-x^(-1), z]*G[-1, 0, 0, x] - 4*G[-x, z]*G[-1, 0, 0, x] + 
			 24*G[-x^(-1), z]*G[0, -1, -1, x] + 24*G[-x, z]*G[0, -1, -1, x] - 12*G[-x^(-1), z]*G[0, -1, 0, x] - 
			 12*G[-x, z]*G[0, -1, 0, x] - 20*G[-x^(-1), z]*G[0, 0, -1, x] - 4*G[-x, z]*G[0, 0, -1, x] + 10*G[-x^(-1), z]*G[0, 0, 0, x] + 
			 2*G[-x, z]*G[0, 0, 0, x] - 8*G[-x^(-1), z]*G[1, 0, -1, x] - 8*G[-x, z]*G[1, 0, -1, x] + 4*G[-x^(-1), z]*G[1, 0, 0, x] + 
			 4*G[-x, z]*G[1, 0, 0, x] + 20*G[-1, x]*G[-x^(-1), 0, 0, z] - 10*G[0, x]*G[-x^(-1), 0, 0, z] - 
			 8*G[-1, x]*G[-x^(-1), 1, 0, z] + 4*G[0, x]*G[-x^(-1), 1, 0, z] - 4*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 2*G[0, x]*G[-x^(-1), -x^(-1), 0, z] - 4*G[-1, x]*G[-x^(-1), -x, 0, z] + 2*G[0, x]*G[-x^(-1), -x, 0, z] - 
			 20*G[-1, x]*G[-x, 0, 0, z] + 10*G[0, x]*G[-x, 0, 0, z] + 8*G[-1, x]*G[-x, 1, 0, z] - 4*G[0, x]*G[-x, 1, 0, z] + 
			 4*G[-1, x]*G[-x, -x^(-1), 0, z] - 2*G[0, x]*G[-x, -x^(-1), 0, z] + 4*G[-1, x]*G[-x, -x, 0, z] - 2*G[0, x]*G[-x, -x, 0, z] - 
			 16*G[-1, -1, 0, -1, x] + 8*G[-1, -1, 0, 0, x] + 24*G[-1, 0, 0, -1, x] - 12*G[-1, 0, 0, 0, x] - 32*G[-1, 1, 0, -1, x] + 
			 16*G[-1, 1, 0, 0, x] + 112*G[0, -1, -1, -1, x] - 56*G[0, -1, -1, 0, x] - 32*G[0, -1, 0, -1, x] + 16*G[0, -1, 0, 0, x] + 
			 16*G[0, 0, -1, -1, x] - 8*G[0, 0, -1, 0, x] + 16*G[0, 0, 0, -1, x] - 8*G[0, 0, 0, 0, x] - 24*G[0, 1, 0, -1, x] + 
			 12*G[0, 1, 0, 0, x] - 32*G[1, -1, 0, -1, x] + 16*G[1, -1, 0, 0, x] - 144*G[1, 0, -1, -1, x] + 72*G[1, 0, -1, 0, x] + 
			 48*G[1, 0, 0, -1, x] - 24*G[1, 0, 0, 0, x] + 80*G[1, 1, 0, -1, x] - 40*G[1, 1, 0, 0, x] + 14*G[-x^(-1), 0, 0, 0, z] - 
			 16*G[-x^(-1), 0, 1, 0, z] - 12*G[-x^(-1), 1, 0, 0, z] - 2*G[-x^(-1), -x^(-1), 0, 0, z] + 4*G[-x^(-1), -x^(-1), 1, 0, z] - 
			 2*G[-x^(-1), -x, 0, 0, z] + 4*G[-x^(-1), -x, 1, 0, z] - 14*G[-x, 0, 0, 0, z] + 16*G[-x, 0, 1, 0, z] + 
			 12*G[-x, 1, 0, 0, z] + 2*G[-x, -x^(-1), 0, 0, z] - 4*G[-x, -x^(-1), 1, 0, z] + 2*G[-x, -x, 0, 0, z] - 
			 4*G[-x, -x, 1, 0, z] + 8*G[-1, x]*Zeta[3] + 2*G[0, x]*Zeta[3] - 20*G[1, x]*Zeta[3] + 2*G[-x^(-1), z]*Zeta[3] + 
			 2*G[-x, z]*Zeta[3]
			),
Int[A, 247, 3, x, z] -> 
	-x^2/(4*e^4*m2^2*(1 + x)^4)*(
			1
			)
	+x^2/(e^3*m2^2*(1 + x)^4)*(
			G[-1, x] - G[0, x]/2 + G[0, z]
			)
	-(x^2/(e^2*m2^2*(1 + x)^4*z))*(
			G[1, 0, z]
			)
	+x^2/(e^2*m2^2*(1 + x)^4)*(
			(-7*Pi^2)/12 - 4*G[-1, x]*G[0, z] + 2*G[0, x]*G[0, z] - 4*G[-1, -1, x] + 2*G[-1, 0, x] + 2*G[0, -1, x] - G[0, 0, x] - 
			 4*G[0, 0, z] + 3*G[1, 0, z]
			)
	+x^2/(e*m2^2*(1 + x)^4*z)*(
			(5*Pi^2*G[1, z])/6 + 4*G[-1, x]*G[1, 0, z] - 2*G[0, x]*G[1, 0, z] + 4*G[0, 1, 0, z] + 4*G[1, 0, 0, z] - 5*G[1, 1, 0, z]
			)
	+x^2/(e*m2^2*(1 + x)^4)*(
			(7*Pi^2*G[-1, x])/3 - (7*Pi^2*G[0, x])/6 + (7*Pi^2*G[0, z])/3 - (Pi^2*G[1, z])/6 - (Pi^2*G[-x^(-1), z])/3 - Pi^2*G[-x, z] + 
			 16*G[0, z]*G[-1, -1, x] - 8*G[0, z]*G[-1, 0, x] - 8*G[0, z]*G[0, -1, x] - 4*G[-x^(-1), z]*G[0, -1, x] + 
			 4*G[-x, z]*G[0, -1, x] + 4*G[0, z]*G[0, 0, x] + 2*G[-x^(-1), z]*G[0, 0, x] - 2*G[-x, z]*G[0, 0, x] + 
			 16*G[-1, x]*G[0, 0, z] - 8*G[0, x]*G[0, 0, z] - 4*G[-1, x]*G[1, 0, z] + 2*G[0, x]*G[1, 0, z] - 
			 4*G[-1, x]*G[-x^(-1), 0, z] + 2*G[0, x]*G[-x^(-1), 0, z] - 4*G[-1, x]*G[-x, 0, z] + 2*G[0, x]*G[-x, 0, z] + 
			 16*G[-1, -1, -1, x] - 8*G[-1, -1, 0, x] - 8*G[-1, 0, -1, x] + 4*G[-1, 0, 0, x] - 8*G[0, -1, -1, x] + 4*G[0, -1, 0, x] + 
			 4*G[0, 0, -1, x] - 2*G[0, 0, 0, x] + 16*G[0, 0, 0, z] - 14*G[0, 1, 0, z] - 8*G[1, 0, 0, z] + G[1, 1, 0, z] - 
			 2*G[-x^(-1), 0, 0, z] + 4*G[-x^(-1), 1, 0, z] - 2*G[-x, 0, 0, z] + 4*G[-x, 1, 0, z] + 2*Zeta[3]
			)
	+x^2/(m2^2*(1 + x)^4*z)*(
			(-10*Pi^2*G[-1, x]*G[1, z])/3 + (8*Pi^2*G[0, x]*G[1, z])/3 + Pi^2*G[-1, x]*G[-x^(-1), z] - 3*Pi^2*G[0, x]*G[-x^(-1), z] + 
			 2*Pi^2*G[1, x]*G[-x^(-1), z] - Pi^2*G[-1, x]*G[-x, z] - 2*Pi^2*G[1, x]*G[-x, z] - (10*Pi^2*G[0, 1, z])/3 - 
			 (7*Pi^2*G[1, 0, z])/3 - 16*G[-1, -1, x]*G[1, 0, z] + 8*G[-1, 0, x]*G[1, 0, z] + 8*G[0, -1, x]*G[1, 0, z] - 
			 4*G[0, 0, x]*G[1, 0, z] - (5*Pi^2*G[1, 1, z])/6 + Pi^2*G[1, -x^(-1), z] + 12*G[0, -1, x]*G[1, -x^(-1), z] - 
			 6*G[0, 0, x]*G[1, -x^(-1), z] + 3*Pi^2*G[1, -x, z] - 12*G[0, -1, x]*G[1, -x, z] + 6*G[0, 0, x]*G[1, -x, z] + 
			 2*Pi^2*G[-x^(-1), 1, z] - 3*Pi^2*G[-x^(-1), -x, z] + 12*G[0, -1, x]*G[-x^(-1), -x, z] - 6*G[0, 0, x]*G[-x^(-1), -x, z] + 
			 2*Pi^2*G[-x, 1, z] - Pi^2*G[-x, -x^(-1), z] - 12*G[0, -1, x]*G[-x, -x^(-1), z] + 6*G[0, 0, x]*G[-x, -x^(-1), z] - 
			 12*G[-x^(-1), z]*G[-1, 0, -1, x] + 12*G[-x, z]*G[-1, 0, -1, x] + 6*G[-x^(-1), z]*G[-1, 0, 0, x] - 
			 6*G[-x, z]*G[-1, 0, 0, x] - 12*G[1, z]*G[0, 0, -1, x] + 36*G[-x^(-1), z]*G[0, 0, -1, x] + 6*G[1, z]*G[0, 0, 0, x] - 
			 18*G[-x^(-1), z]*G[0, 0, 0, x] - 16*G[-1, x]*G[0, 1, 0, z] + 8*G[0, x]*G[0, 1, 0, z] - 24*G[-x^(-1), z]*G[1, 0, -1, x] + 
			 24*G[-x, z]*G[1, 0, -1, x] + 12*G[-x^(-1), z]*G[1, 0, 0, x] - 12*G[-x, z]*G[1, 0, 0, x] - 16*G[-1, x]*G[1, 0, 0, z] + 
			 8*G[0, x]*G[1, 0, 0, z] - 4*G[-1, x]*G[1, 1, 0, z] + 2*G[0, x]*G[1, 1, 0, z] + 12*G[-1, x]*G[1, -x^(-1), 0, z] - 
			 6*G[0, x]*G[1, -x^(-1), 0, z] + 12*G[-1, x]*G[1, -x, 0, z] - 6*G[0, x]*G[1, -x, 0, z] + 12*G[-1, x]*G[-x^(-1), 1, 0, z] - 
			 6*G[0, x]*G[-x^(-1), 1, 0, z] - 12*G[-1, x]*G[-x^(-1), -x, 0, z] + 6*G[0, x]*G[-x^(-1), -x, 0, z] + 
			 12*G[-1, x]*G[-x, 1, 0, z] - 6*G[0, x]*G[-x, 1, 0, z] - 12*G[-1, x]*G[-x, -x^(-1), 0, z] + 6*G[0, x]*G[-x, -x^(-1), 0, z] - 
			 16*G[0, 0, 1, 0, z] - 16*G[0, 1, 0, 0, z] + 20*G[0, 1, 1, 0, z] - 16*G[1, 0, 0, 0, z] + 14*G[1, 0, 1, 0, z] + 
			 8*G[1, 1, 0, 0, z] + 5*G[1, 1, 1, 0, z] + 6*G[1, -x^(-1), 0, 0, z] - 12*G[1, -x^(-1), 1, 0, z] + 6*G[1, -x, 0, 0, z] - 
			 12*G[1, -x, 1, 0, z] + 6*G[-x^(-1), 0, 1, 0, z] + 6*G[-x^(-1), 1, 0, 0, z] - 12*G[-x^(-1), 1, 1, 0, z] - 
			 6*G[-x^(-1), -x, 0, 0, z] + 12*G[-x^(-1), -x, 1, 0, z] + 6*G[-x, 0, 1, 0, z] + 6*G[-x, 1, 0, 0, z] - 12*G[-x, 1, 1, 0, z] - 
			 6*G[-x, -x^(-1), 0, 0, z] + 12*G[-x, -x^(-1), 1, 0, z] - G[1, z]*Zeta[3] + 12*G[-x^(-1), z]*Zeta[3]
			)
	+x^2/(m2^2*(1 + x)^4)*(
			(-59*Pi^4)/60 - (28*Pi^2*G[-1, x]*G[0, z])/3 + (14*Pi^2*G[0, x]*G[0, z])/3 + (2*Pi^2*G[-1, x]*G[1, z])/3 - 
			 (2*Pi^2*G[0, x]*G[1, z])/3 + (5*Pi^2*G[-1, x]*G[-x^(-1), z])/3 + (Pi^2*G[0, x]*G[-x^(-1), z])/3 + 
			 (11*Pi^2*G[-1, x]*G[-x, z])/3 - (2*Pi^2*G[0, x]*G[-x, z])/3 - (28*Pi^2*G[-1, -1, x])/3 + (14*Pi^2*G[-1, 0, x])/3 + 
			 (16*Pi^2*G[0, -1, x])/3 - (10*Pi^2*G[0, 0, x])/3 - (28*Pi^2*G[0, 0, z])/3 - 64*G[-1, -1, x]*G[0, 0, z] + 
			 32*G[-1, 0, x]*G[0, 0, z] + 32*G[0, -1, x]*G[0, 0, z] - 16*G[0, 0, x]*G[0, 0, z] + (4*Pi^2*G[0, 1, x])/3 + 
			 Pi^2*G[0, 1, z] + (5*Pi^2*G[0, -x^(-1), z])/3 + 20*G[0, -1, x]*G[0, -x^(-1), z] - 10*G[0, 0, x]*G[0, -x^(-1), z] + 
			 5*Pi^2*G[0, -x, z] - 20*G[0, -1, x]*G[0, -x, z] + 10*G[0, 0, x]*G[0, -x, z] + (5*Pi^2*G[1, 0, z])/3 - (Pi^2*G[1, 1, z])/2 - 
			 (Pi^2*G[1, -x^(-1), z])/3 - 4*G[0, -1, x]*G[1, -x^(-1), z] + 2*G[0, 0, x]*G[1, -x^(-1), z] - Pi^2*G[1, -x, z] + 
			 4*G[0, -1, x]*G[1, -x, z] - 2*G[0, 0, x]*G[1, -x, z] + (8*Pi^2*G[-x^(-1), 0, z])/3 + 24*G[-1, -1, x]*G[-x^(-1), 0, z] - 
			 12*G[-1, 0, x]*G[-x^(-1), 0, z] - 12*G[0, -1, x]*G[-x^(-1), 0, z] + 6*G[0, 0, x]*G[-x^(-1), 0, z] - 
			 (2*Pi^2*G[-x^(-1), 1, z])/3 - (Pi^2*G[-x^(-1), -x^(-1), z])/3 - 4*G[0, -1, x]*G[-x^(-1), -x^(-1), z] + 
			 2*G[0, 0, x]*G[-x^(-1), -x^(-1), z] + (8*Pi^2*G[-x, 0, z])/3 + 24*G[-1, -1, x]*G[-x, 0, z] - 12*G[-1, 0, x]*G[-x, 0, z] - 
			 12*G[0, -1, x]*G[-x, 0, z] + 6*G[0, 0, x]*G[-x, 0, z] - (2*Pi^2*G[-x, 1, z])/3 - Pi^2*G[-x, -x, z] + 
			 4*G[0, -1, x]*G[-x, -x, z] - 2*G[0, 0, x]*G[-x, -x, z] - 64*G[0, z]*G[-1, -1, -1, x] + 32*G[0, z]*G[-1, -1, 0, x] + 
			 32*G[0, z]*G[-1, 0, -1, x] + 12*G[-x^(-1), z]*G[-1, 0, -1, x] - 12*G[-x, z]*G[-1, 0, -1, x] - 16*G[0, z]*G[-1, 0, 0, x] - 
			 6*G[-x^(-1), z]*G[-1, 0, 0, x] + 6*G[-x, z]*G[-1, 0, 0, x] + 32*G[0, z]*G[0, -1, -1, x] + 
			 24*G[-x^(-1), z]*G[0, -1, -1, x] - 24*G[-x, z]*G[0, -1, -1, x] - 16*G[0, z]*G[0, -1, 0, x] - 
			 12*G[-x^(-1), z]*G[0, -1, 0, x] + 12*G[-x, z]*G[0, -1, 0, x] - 16*G[0, z]*G[0, 0, -1, x] + 4*G[1, z]*G[0, 0, -1, x] - 
			 32*G[-x^(-1), z]*G[0, 0, -1, x] + 4*G[-x, z]*G[0, 0, -1, x] + 8*G[0, z]*G[0, 0, 0, x] - 2*G[1, z]*G[0, 0, 0, x] + 
			 16*G[-x^(-1), z]*G[0, 0, 0, x] - 2*G[-x, z]*G[0, 0, 0, x] - 64*G[-1, x]*G[0, 0, 0, z] + 32*G[0, x]*G[0, 0, 0, z] + 
			 16*G[-1, x]*G[0, 1, 0, z] - 8*G[0, x]*G[0, 1, 0, z] + 20*G[-1, x]*G[0, -x^(-1), 0, z] - 10*G[0, x]*G[0, -x^(-1), 0, z] + 
			 20*G[-1, x]*G[0, -x, 0, z] - 10*G[0, x]*G[0, -x, 0, z] + 8*G[-1, x]*G[1, 0, 0, z] - 4*G[0, x]*G[1, 0, 0, z] + 
			 4*G[-1, x]*G[1, 1, 0, z] - 2*G[0, x]*G[1, 1, 0, z] - 4*G[-1, x]*G[1, -x^(-1), 0, z] + 2*G[0, x]*G[1, -x^(-1), 0, z] - 
			 4*G[-1, x]*G[1, -x, 0, z] + 2*G[0, x]*G[1, -x, 0, z] + 20*G[-1, x]*G[-x^(-1), 0, 0, z] - 10*G[0, x]*G[-x^(-1), 0, 0, z] - 
			 12*G[-1, x]*G[-x^(-1), 1, 0, z] + 6*G[0, x]*G[-x^(-1), 1, 0, z] - 4*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 2*G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 20*G[-1, x]*G[-x, 0, 0, z] - 10*G[0, x]*G[-x, 0, 0, z] - 12*G[-1, x]*G[-x, 1, 0, z] + 
			 6*G[0, x]*G[-x, 1, 0, z] - 4*G[-1, x]*G[-x, -x, 0, z] + 2*G[0, x]*G[-x, -x, 0, z] - 64*G[-1, -1, -1, -1, x] + 
			 32*G[-1, -1, -1, 0, x] + 32*G[-1, -1, 0, -1, x] - 16*G[-1, -1, 0, 0, x] + 32*G[-1, 0, -1, -1, x] - 16*G[-1, 0, -1, 0, x] - 
			 16*G[-1, 0, 0, -1, x] + 8*G[-1, 0, 0, 0, x] + 32*G[0, -1, -1, -1, x] - 16*G[0, -1, -1, 0, x] - 24*G[0, -1, 0, -1, x] + 
			 12*G[0, -1, 0, 0, x] - 16*G[0, 0, -1, -1, x] + 8*G[0, 0, -1, 0, x] + 20*G[0, 0, 0, -1, x] - 10*G[0, 0, 0, 0, x] - 
			 64*G[0, 0, 0, 0, z] + 60*G[0, 0, 1, 0, z] - 16*G[0, 1, 0, -1, x] + 8*G[0, 1, 0, 0, x] + 36*G[0, 1, 0, 0, z] - 
			 6*G[0, 1, 1, 0, z] + 10*G[0, -x^(-1), 0, 0, z] - 20*G[0, -x^(-1), 1, 0, z] + 10*G[0, -x, 0, 0, z] - 20*G[0, -x, 1, 0, z] + 
			 20*G[1, 0, 0, 0, z] - 10*G[1, 0, 1, 0, z] + 3*G[1, 1, 1, 0, z] - 2*G[1, -x^(-1), 0, 0, z] + 4*G[1, -x^(-1), 1, 0, z] - 
			 2*G[1, -x, 0, 0, z] + 4*G[1, -x, 1, 0, z] + 14*G[-x^(-1), 0, 0, 0, z] - 18*G[-x^(-1), 0, 1, 0, z] - 
			 14*G[-x^(-1), 1, 0, 0, z] + 4*G[-x^(-1), 1, 1, 0, z] - 2*G[-x^(-1), -x^(-1), 0, 0, z] + 4*G[-x^(-1), -x^(-1), 1, 0, z] + 
			 14*G[-x, 0, 0, 0, z] - 18*G[-x, 0, 1, 0, z] - 14*G[-x, 1, 0, 0, z] + 4*G[-x, 1, 1, 0, z] - 2*G[-x, -x, 0, 0, z] + 
			 4*G[-x, -x, 1, 0, z] - 8*G[-1, x]*Zeta[3] + 8*G[0, x]*Zeta[3] - 12*G[0, z]*Zeta[3] + 9*G[1, z]*Zeta[3] - 
			 2*G[-x^(-1), z]*Zeta[3] - 2*G[-x, z]*Zeta[3]
			),
Int[A, 387] -> 
	-12*(
			1
			)
	-e^(-2)*(
			1
			)
	-4/e*(
			1
			)
	-32*e*(
			1
			)
	-80*e^2*(
			1
			),
Int[A, 394, z] -> 
	-12*(
			1
			)
	-e^(-2)*(
			1
			)
	+e^(-1)*(
			-4 + G[0, z]
			)
	+4*(
			G[0, z]
			)
	-1*(
			G[0, 0, z]
			)
	+e*(
			-32 + 12*G[0, z] - 4*G[0, 0, z] + G[0, 0, 0, z]
			)
	+e^2*(
			-80 + 32*G[0, z] - 12*G[0, 0, z] + 4*G[0, 0, 0, z] - G[0, 0, 0, 0, z]
			),
Int[A, 398, z] -> 
	+1/(m2*(1 - z))*(
			Pi^4/15 + (Pi^2*G[0, 0, z])/6 - G[0, 0, 1, 0, z] + G[0, 1, 0, 0, z] - 3*G[0, z]*Zeta[3]
			),
Int[A, 408, z] -> 
	-12*(
			1
			)
	-e^(-2)*(
			1
			)
	+8*(
			G[0, z]
			)
	+e^(-1)*(
			-4 + 2*G[0, z]
			)
	-4*(
			G[0, 0, z]
			)
	+e*(
			-32 + 24*G[0, z] - 16*G[0, 0, z] + 8*G[0, 0, 0, z]
			)
	+e^2*(
			-80 + 64*G[0, z] - 48*G[0, 0, z] + 32*G[0, 0, 0, z] - 16*G[0, 0, 0, 0, z]
			),
Int[A, 418] -> 
	-12*(
			1
			)
	-e^(-2)*(
			1
			)
	-4/e*(
			1
			)
	-32*e*(
			1
			)
	-80*e^2*(
			1
			),
Int[A, 419, x] -> 
	+x/(e*m2*(1 - x)*(1 + x))*(
			Pi^2/3 - 4*G[0, -1, x] + 2*G[0, 0, x]
			)
	+x/(m2*(1 - x)*(1 + x))*(
			(2*Pi^2)/3 - (Pi^2*G[0, x])/3 + (2*Pi^2*G[1, x])/3 - 8*G[0, -1, x] + 4*G[0, 0, x] + 8*G[0, -1, -1, x] - 4*G[0, -1, 0, x] - 
			 8*G[1, 0, -1, x] + 4*G[1, 0, 0, x] + 2*Zeta[3]
			)
	+(e*x)/(m2*(1 - x)*(1 + x))*(
			(4*Pi^2)/3 + Pi^4/10 - (2*Pi^2*G[0, x])/3 + (4*Pi^2*G[1, x])/3 - 16*G[0, -1, x] + 8*G[0, 0, x] + (Pi^2*G[0, 0, x])/3 - 
			 (2*Pi^2*G[0, 1, x])/3 - (2*Pi^2*G[1, 0, x])/3 + (4*Pi^2*G[1, 1, x])/3 + 16*G[0, -1, -1, x] - 8*G[0, -1, 0, x] - 
			 16*G[1, 0, -1, x] + 8*G[1, 0, 0, x] - 16*G[0, -1, -1, -1, x] + 8*G[0, -1, -1, 0, x] + 8*G[0, -1, 0, -1, x] - 
			 4*G[0, -1, 0, 0, x] - 4*G[0, 0, 0, -1, x] + 2*G[0, 0, 0, 0, x] + 8*G[0, 1, 0, -1, x] - 4*G[0, 1, 0, 0, x] + 
			 16*G[1, 0, -1, -1, x] - 8*G[1, 0, -1, 0, x] - 16*G[1, 1, 0, -1, x] + 8*G[1, 1, 0, 0, x] + 4*Zeta[3] - 2*G[0, x]*Zeta[3] + 
			 4*G[1, x]*Zeta[3]
			),
Int[A, 422, x] -> 
	+x/(m2*(1 - x)*(1 + x))*(
			(7*Pi^4)/60 + Pi^2*G[0, 0, x] - 12*G[0, 0, 0, -1, x] + 6*G[0, 0, 0, 0, x]
			),
Int[A, 427, x, z] -> 
	-(x/(e^3*m2^2*(1 + x)^2*z))*(
			1
			)
	+x/(e^2*m2^2*(1 + x)^2*z)*(
			-2 + 2*G[-1, x] - G[0, x] + 2*G[0, z]
			)
	+x/(e*m2^2*(1 + x)^2*z)*(
			-4 - (2*Pi^2)/3 + 4*G[-1, x] - 2*G[0, x] + 4*G[0, z] - 4*G[-1, x]*G[0, z] + 2*G[0, x]*G[0, z] - 4*G[-1, -1, x] + 
			 2*G[-1, 0, x] + 2*G[0, -1, x] - G[0, 0, x] - 4*G[0, 0, z] + 4*G[1, 0, z]
			)
	+x/(m2^2*(1 + x)^2*z)*(
			-8 - (4*Pi^2)/3 + 8*G[-1, x] + (4*Pi^2*G[-1, x])/3 - 4*G[0, x] - (2*Pi^2*G[0, x])/3 + 8*G[0, z] + (4*Pi^2*G[0, z])/3 - 
			 8*G[-1, x]*G[0, z] + 4*G[0, x]*G[0, z] - (Pi^2*G[-x^(-1), z])/3 - Pi^2*G[-x, z] - 8*G[-1, -1, x] + 8*G[0, z]*G[-1, -1, x] + 
			 4*G[-1, 0, x] - 4*G[0, z]*G[-1, 0, x] + 4*G[0, -1, x] - 4*G[0, z]*G[0, -1, x] - 4*G[-x^(-1), z]*G[0, -1, x] + 
			 4*G[-x, z]*G[0, -1, x] - 2*G[0, 0, x] + 2*G[0, z]*G[0, 0, x] + 2*G[-x^(-1), z]*G[0, 0, x] - 2*G[-x, z]*G[0, 0, x] - 
			 8*G[0, 0, z] + 8*G[-1, x]*G[0, 0, z] - 4*G[0, x]*G[0, 0, z] + 8*G[1, 0, z] - 4*G[-1, x]*G[-x^(-1), 0, z] + 
			 2*G[0, x]*G[-x^(-1), 0, z] - 4*G[-1, x]*G[-x, 0, z] + 2*G[0, x]*G[-x, 0, z] + 8*G[-1, -1, -1, x] - 4*G[-1, -1, 0, x] - 
			 4*G[-1, 0, -1, x] + 2*G[-1, 0, 0, x] - 4*G[0, -1, -1, x] + 2*G[0, -1, 0, x] + 2*G[0, 0, -1, x] - G[0, 0, 0, x] + 
			 8*G[0, 0, 0, z] - 8*G[0, 1, 0, z] - 4*G[1, 0, 0, z] - 2*G[-x^(-1), 0, 0, z] + 4*G[-x^(-1), 1, 0, z] - 2*G[-x, 0, 0, z] + 
			 4*G[-x, 1, 0, z]
			)
	+(e*x)/(m2^2*(1 + x)^2*z)*(
			-16 - (8*Pi^2)/3 - (14*Pi^4)/45 + 16*G[-1, x] + (8*Pi^2*G[-1, x])/3 - 8*G[0, x] - (4*Pi^2*G[0, x])/3 + 16*G[0, z] + 
			 (8*Pi^2*G[0, z])/3 - 16*G[-1, x]*G[0, z] - (8*Pi^2*G[-1, x]*G[0, z])/3 + 8*G[0, x]*G[0, z] + (4*Pi^2*G[0, x]*G[0, z])/3 - 
			 (2*Pi^2*G[-x^(-1), z])/3 + (4*Pi^2*G[-1, x]*G[-x^(-1), z])/3 - Pi^2*G[0, x]*G[-x^(-1), z] + 
			 (2*Pi^2*G[1, x]*G[-x^(-1), z])/3 - 2*Pi^2*G[-x, z] + (4*Pi^2*G[-1, x]*G[-x, z])/3 - (Pi^2*G[0, x]*G[-x, z])/3 - 
			 (2*Pi^2*G[1, x]*G[-x, z])/3 - 16*G[-1, -1, x] - (8*Pi^2*G[-1, -1, x])/3 + 16*G[0, z]*G[-1, -1, x] + 8*G[-1, 0, x] + 
			 (4*Pi^2*G[-1, 0, x])/3 - 8*G[0, z]*G[-1, 0, x] + 8*G[0, -1, x] + (4*Pi^2*G[0, -1, x])/3 - 8*G[0, z]*G[0, -1, x] - 
			 8*G[-x^(-1), z]*G[0, -1, x] + 8*G[-x, z]*G[0, -1, x] - 4*G[0, 0, x] - (2*Pi^2*G[0, 0, x])/3 + 4*G[0, z]*G[0, 0, x] + 
			 4*G[-x^(-1), z]*G[0, 0, x] - 4*G[-x, z]*G[0, 0, x] - 16*G[0, 0, z] - (8*Pi^2*G[0, 0, z])/3 + 16*G[-1, x]*G[0, 0, z] - 
			 8*G[0, x]*G[0, 0, z] - 16*G[-1, -1, x]*G[0, 0, z] + 8*G[-1, 0, x]*G[0, 0, z] + 8*G[0, -1, x]*G[0, 0, z] - 
			 4*G[0, 0, x]*G[0, 0, z] + (2*Pi^2*G[0, -x^(-1), z])/3 + 8*G[0, -1, x]*G[0, -x^(-1), z] - 4*G[0, 0, x]*G[0, -x^(-1), z] + 
			 2*Pi^2*G[0, -x, z] - 8*G[0, -1, x]*G[0, -x, z] + 4*G[0, 0, x]*G[0, -x, z] + 16*G[1, 0, z] + (4*Pi^2*G[-x^(-1), 0, z])/3 - 
			 8*G[-1, x]*G[-x^(-1), 0, z] + 4*G[0, x]*G[-x^(-1), 0, z] + 8*G[-1, -1, x]*G[-x^(-1), 0, z] - 
			 4*G[-1, 0, x]*G[-x^(-1), 0, z] - 4*G[0, -1, x]*G[-x^(-1), 0, z] + 2*G[0, 0, x]*G[-x^(-1), 0, z] - 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/3 - 4*G[0, -1, x]*G[-x^(-1), -x^(-1), z] + 2*G[0, 0, x]*G[-x^(-1), -x^(-1), z] - 
			 Pi^2*G[-x^(-1), -x, z] + 4*G[0, -1, x]*G[-x^(-1), -x, z] - 2*G[0, 0, x]*G[-x^(-1), -x, z] + (4*Pi^2*G[-x, 0, z])/3 - 
			 8*G[-1, x]*G[-x, 0, z] + 4*G[0, x]*G[-x, 0, z] + 8*G[-1, -1, x]*G[-x, 0, z] - 4*G[-1, 0, x]*G[-x, 0, z] - 
			 4*G[0, -1, x]*G[-x, 0, z] + 2*G[0, 0, x]*G[-x, 0, z] - (Pi^2*G[-x, -x^(-1), z])/3 - 4*G[0, -1, x]*G[-x, -x^(-1), z] + 
			 2*G[0, 0, x]*G[-x, -x^(-1), z] - Pi^2*G[-x, -x, z] + 4*G[0, -1, x]*G[-x, -x, z] - 2*G[0, 0, x]*G[-x, -x, z] + 
			 16*G[-1, -1, -1, x] - 16*G[0, z]*G[-1, -1, -1, x] - 8*G[-1, -1, 0, x] + 8*G[0, z]*G[-1, -1, 0, x] - 8*G[-1, 0, -1, x] + 
			 8*G[0, z]*G[-1, 0, -1, x] + 4*G[-1, 0, 0, x] - 4*G[0, z]*G[-1, 0, 0, x] - 8*G[0, -1, -1, x] + 8*G[0, z]*G[0, -1, -1, x] + 
			 8*G[-x^(-1), z]*G[0, -1, -1, x] - 8*G[-x, z]*G[0, -1, -1, x] + 4*G[0, -1, 0, x] - 4*G[0, z]*G[0, -1, 0, x] - 
			 4*G[-x^(-1), z]*G[0, -1, 0, x] + 4*G[-x, z]*G[0, -1, 0, x] + 4*G[0, 0, -1, x] - 4*G[0, z]*G[0, 0, -1, x] - 
			 2*G[0, 0, 0, x] + 2*G[0, z]*G[0, 0, 0, x] + 16*G[0, 0, 0, z] - 16*G[-1, x]*G[0, 0, 0, z] + 8*G[0, x]*G[0, 0, 0, z] - 
			 16*G[0, 1, 0, z] + 8*G[-1, x]*G[0, -x^(-1), 0, z] - 4*G[0, x]*G[0, -x^(-1), 0, z] + 8*G[-1, x]*G[0, -x, 0, z] - 
			 4*G[0, x]*G[0, -x, 0, z] - 8*G[-x^(-1), z]*G[1, 0, -1, x] + 8*G[-x, z]*G[1, 0, -1, x] + 4*G[-x^(-1), z]*G[1, 0, 0, x] - 
			 4*G[-x, z]*G[1, 0, 0, x] - 8*G[1, 0, 0, z] - 4*G[-x^(-1), 0, 0, z] + 8*G[-1, x]*G[-x^(-1), 0, 0, z] - 
			 4*G[0, x]*G[-x^(-1), 0, 0, z] + 8*G[-x^(-1), 1, 0, z] - 4*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 2*G[0, x]*G[-x^(-1), -x^(-1), 0, z] - 4*G[-1, x]*G[-x^(-1), -x, 0, z] + 2*G[0, x]*G[-x^(-1), -x, 0, z] - 4*G[-x, 0, 0, z] + 
			 8*G[-1, x]*G[-x, 0, 0, z] - 4*G[0, x]*G[-x, 0, 0, z] + 8*G[-x, 1, 0, z] - 4*G[-1, x]*G[-x, -x^(-1), 0, z] + 
			 2*G[0, x]*G[-x, -x^(-1), 0, z] - 4*G[-1, x]*G[-x, -x, 0, z] + 2*G[0, x]*G[-x, -x, 0, z] - 16*G[-1, -1, -1, -1, x] + 
			 8*G[-1, -1, -1, 0, x] + 8*G[-1, -1, 0, -1, x] - 4*G[-1, -1, 0, 0, x] + 8*G[-1, 0, -1, -1, x] - 4*G[-1, 0, -1, 0, x] - 
			 4*G[-1, 0, 0, -1, x] + 2*G[-1, 0, 0, 0, x] + 8*G[0, -1, -1, -1, x] - 4*G[0, -1, -1, 0, x] - 4*G[0, -1, 0, -1, x] + 
			 2*G[0, -1, 0, 0, x] - 4*G[0, 0, -1, -1, x] + 2*G[0, 0, -1, 0, x] + 2*G[0, 0, 0, -1, x] - G[0, 0, 0, 0, x] - 
			 16*G[0, 0, 0, 0, z] + 16*G[0, 0, 1, 0, z] + 8*G[0, 1, 0, 0, z] + 4*G[0, -x^(-1), 0, 0, z] - 8*G[0, -x^(-1), 1, 0, z] + 
			 4*G[0, -x, 0, 0, z] - 8*G[0, -x, 1, 0, z] + 4*G[1, 0, 0, 0, z] + 6*G[-x^(-1), 0, 0, 0, z] - 8*G[-x^(-1), 0, 1, 0, z] - 
			 4*G[-x^(-1), 1, 0, 0, z] - 2*G[-x^(-1), -x^(-1), 0, 0, z] + 4*G[-x^(-1), -x^(-1), 1, 0, z] - 2*G[-x^(-1), -x, 0, 0, z] + 
			 4*G[-x^(-1), -x, 1, 0, z] + 6*G[-x, 0, 0, 0, z] - 8*G[-x, 0, 1, 0, z] - 4*G[-x, 1, 0, 0, z] - 2*G[-x, -x^(-1), 0, 0, z] + 
			 4*G[-x, -x^(-1), 1, 0, z] - 2*G[-x, -x, 0, 0, z] + 4*G[-x, -x, 1, 0, z] + 2*G[-x^(-1), z]*Zeta[3] - 2*G[-x, z]*Zeta[3]
			),
Int[A, 430, x, z] -> 
	+x/(e*m2^2*(x + (1 + x + x^2)*z))*(
			-(Pi^2*G[-1, x])/3 - (Pi^2*G[0, z])/2 - (Pi^2*G[1, z])/6 + (Pi^2*G[-x^(-1), z])/6 + (Pi^2*G[-x, z])/2 + 
			 2*G[-x^(-1), z]*G[0, -1, x] - 2*G[-x, z]*G[0, -1, x] - G[-x^(-1), z]*G[0, 0, x] + G[-x, z]*G[0, 0, x] - 
			 2*G[-1, x]*G[0, 0, z] + G[0, x]*G[0, 0, z] - 2*G[-1, x]*G[1, 0, z] + G[0, x]*G[1, 0, z] + 2*G[-1, x]*G[-x^(-1), 0, z] - 
			 G[0, x]*G[-x^(-1), 0, z] + 2*G[-1, x]*G[-x, 0, z] - G[0, x]*G[-x, 0, z] + 2*G[0, 0, -1, x] - G[0, 0, 0, x] - 
			 2*G[0, 0, 0, z] + 3*G[0, 1, 0, z] + G[1, 1, 0, z] + G[-x^(-1), 0, 0, z] - 2*G[-x^(-1), 1, 0, z] + G[-x, 0, 0, z] - 
			 2*G[-x, 1, 0, z] + Zeta[3]
			)
	+x/(m2^2*(x + (1 + x + x^2)*z))*(
			(7*Pi^4)/30 + (5*Pi^2*G[-1, x]*G[0, z])/3 - (5*Pi^2*G[0, x]*G[0, z])/6 - (Pi^2*G[-1, x]*G[1, z])/3 + 
			 (2*Pi^2*G[0, x]*G[1, z])/3 + (2*Pi^2*G[-1, x]*G[-Ix, z])/3 - (5*Pi^2*G[-1, x]*G[-x^(-1), z])/6 + 
			 (Pi^2*G[0, x]*G[-x^(-1), z])/6 - (Pi^2*G[1, x]*G[-x^(-1), z])/3 - (7*Pi^2*G[-1, x]*G[-x, z])/6 + 
			 (Pi^2*G[1, x]*G[-x, z])/3 + (4*Pi^2*G[-1, -1, x])/3 - (3*Pi^2*G[-1, 0, x])/2 - (Pi^2*G[0, -1, x])/2 + 
			 (5*Pi^2*G[0, 0, x])/6 + (7*Pi^2*G[0, 0, z])/3 + 8*G[-1, -1, x]*G[0, 0, z] - 4*G[-1, 0, x]*G[0, 0, z] - 
			 4*G[0, -1, x]*G[0, 0, z] + 2*G[0, 0, x]*G[0, 0, z] - (Pi^2*G[0, 1, x])/3 + (Pi^2*G[0, 1, z])/2 - 
			 (Pi^2*G[0, -x^(-1), z])/2 - 6*G[0, -1, x]*G[0, -x^(-1), z] + 3*G[0, 0, x]*G[0, -x^(-1), z] - (3*Pi^2*G[0, -x, z])/2 + 
			 6*G[0, -1, x]*G[0, -x, z] - 3*G[0, 0, x]*G[0, -x, z] - (Pi^2*G[1, 0, z])/3 + 8*G[-1, -1, x]*G[1, 0, z] - 
			 4*G[-1, 0, x]*G[1, 0, z] - 4*G[0, -1, x]*G[1, 0, z] + 2*G[0, 0, x]*G[1, 0, z] - (5*Pi^2*G[1, 1, z])/6 + 
			 (Pi^2*G[1, -x^(-1), z])/2 + 6*G[0, -1, x]*G[1, -x^(-1), z] - 3*G[0, 0, x]*G[1, -x^(-1), z] + (3*Pi^2*G[1, -x, z])/2 - 
			 6*G[0, -1, x]*G[1, -x, z] + 3*G[0, 0, x]*G[1, -x, z] + Pi^2*G[-Ix, 0, z] + (Pi^2*G[-Ix, 1, z])/3 - 
			 (Pi^2*G[-Ix, -x^(-1), z])/3 - 4*G[0, -1, x]*G[-Ix, -x^(-1), z] + 2*G[0, 0, x]*G[-Ix, -x^(-1), z] - Pi^2*G[-Ix, -x, z] + 
			 4*G[0, -1, x]*G[-Ix, -x, z] - 2*G[0, 0, x]*G[-Ix, -x, z] - (3*Pi^2*G[-x^(-1), 0, z])/2 - 8*G[-1, -1, x]*G[-x^(-1), 0, z] + 
			 4*G[-1, 0, x]*G[-x^(-1), 0, z] + 4*G[0, -1, x]*G[-x^(-1), 0, z] - 2*G[0, 0, x]*G[-x^(-1), 0, z] + 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - G[0, 0, x]*G[-x^(-1), -x^(-1), z] + 
			 (Pi^2*G[-x^(-1), -x, z])/2 - 2*G[0, -1, x]*G[-x^(-1), -x, z] + G[0, 0, x]*G[-x^(-1), -x, z] - (3*Pi^2*G[-x, 0, z])/2 - 
			 8*G[-1, -1, x]*G[-x, 0, z] + 4*G[-1, 0, x]*G[-x, 0, z] + 4*G[0, -1, x]*G[-x, 0, z] - 2*G[0, 0, x]*G[-x, 0, z] + 
			 (Pi^2*G[-x, -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x, -x^(-1), z] - G[0, 0, x]*G[-x, -x^(-1), z] + (Pi^2*G[-x, -x, z])/2 - 
			 2*G[0, -1, x]*G[-x, -x, z] + G[0, 0, x]*G[-x, -x, z] - 2*G[-x^(-1), z]*G[-1, 0, -1, x] + 2*G[-x, z]*G[-1, 0, -1, x] + 
			 G[-x^(-1), z]*G[-1, 0, 0, x] - G[-x, z]*G[-1, 0, 0, x] - 8*G[-x^(-1), z]*G[0, -1, -1, x] + 8*G[-x, z]*G[0, -1, -1, x] + 
			 4*G[-x^(-1), z]*G[0, -1, 0, x] - 4*G[-x, z]*G[0, -1, 0, x] - 6*G[1, z]*G[0, 0, -1, x] - 4*G[-Ix, z]*G[0, 0, -1, x] + 
			 8*G[-x^(-1), z]*G[0, 0, -1, x] + 2*G[-x, z]*G[0, 0, -1, x] + 3*G[1, z]*G[0, 0, 0, x] + 2*G[-Ix, z]*G[0, 0, 0, x] - 
			 4*G[-x^(-1), z]*G[0, 0, 0, x] - G[-x, z]*G[0, 0, 0, x] + 14*G[-1, x]*G[0, 0, 0, z] - 7*G[0, x]*G[0, 0, 0, z] + 
			 2*G[-1, x]*G[0, 1, 0, z] - G[0, x]*G[0, 1, 0, z] - 6*G[-1, x]*G[0, -x^(-1), 0, z] + 3*G[0, x]*G[0, -x^(-1), 0, z] - 
			 6*G[-1, x]*G[0, -x, 0, z] + 3*G[0, x]*G[0, -x, 0, z] + 4*G[-x^(-1), z]*G[1, 0, -1, x] - 4*G[-x, z]*G[1, 0, -1, x] - 
			 2*G[-x^(-1), z]*G[1, 0, 0, x] + 2*G[-x, z]*G[1, 0, 0, x] + 2*G[-1, x]*G[1, 0, 0, z] - G[0, x]*G[1, 0, 0, z] - 
			 10*G[-1, x]*G[1, 1, 0, z] + 5*G[0, x]*G[1, 1, 0, z] + 6*G[-1, x]*G[1, -x^(-1), 0, z] - 3*G[0, x]*G[1, -x^(-1), 0, z] + 
			 6*G[-1, x]*G[1, -x, 0, z] - 3*G[0, x]*G[1, -x, 0, z] + 4*G[-1, x]*G[-Ix, 0, 0, z] - 2*G[0, x]*G[-Ix, 0, 0, z] + 
			 4*G[-1, x]*G[-Ix, 1, 0, z] - 2*G[0, x]*G[-Ix, 1, 0, z] - 4*G[-1, x]*G[-Ix, -x^(-1), 0, z] + 
			 2*G[0, x]*G[-Ix, -x^(-1), 0, z] - 4*G[-1, x]*G[-Ix, -x, 0, z] + 2*G[0, x]*G[-Ix, -x, 0, z] - 
			 10*G[-1, x]*G[-x^(-1), 0, 0, z] + 5*G[0, x]*G[-x^(-1), 0, 0, z] + 2*G[-1, x]*G[-x^(-1), 1, 0, z] - 
			 G[0, x]*G[-x^(-1), 1, 0, z] + 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 2*G[-1, x]*G[-x^(-1), -x, 0, z] - G[0, x]*G[-x^(-1), -x, 0, z] - 10*G[-1, x]*G[-x, 0, 0, z] + 5*G[0, x]*G[-x, 0, 0, z] + 
			 2*G[-1, x]*G[-x, 1, 0, z] - G[0, x]*G[-x, 1, 0, z] + 2*G[-1, x]*G[-x, -x^(-1), 0, z] - G[0, x]*G[-x, -x^(-1), 0, z] + 
			 2*G[-1, x]*G[-x, -x, 0, z] - G[0, x]*G[-x, -x, 0, z] + 10*G[-1, 0, 0, -1, x] - 5*G[-1, 0, 0, 0, x] - 2*G[0, -1, 0, -1, x] + 
			 G[0, -1, 0, 0, x] - 8*G[0, 0, -1, -1, x] + 4*G[0, 0, -1, 0, x] - 2*G[0, 0, 0, -1, x] + G[0, 0, 0, 0, x] + 
			 15*G[0, 0, 0, 0, z] - 14*G[0, 0, 1, 0, z] + 4*G[0, 1, 0, -1, x] - 2*G[0, 1, 0, 0, x] - 10*G[0, 1, 0, 0, z] - 
			 3*G[0, 1, 1, 0, z] - 3*G[0, -x^(-1), 0, 0, z] + 6*G[0, -x^(-1), 1, 0, z] - 3*G[0, -x, 0, 0, z] + 6*G[0, -x, 1, 0, z] - 
			 3*G[1, 0, 0, 0, z] + 2*G[1, 0, 1, 0, z] - 4*G[1, 1, 0, 0, z] + 5*G[1, 1, 1, 0, z] + 3*G[1, -x^(-1), 0, 0, z] - 
			 6*G[1, -x^(-1), 1, 0, z] + 3*G[1, -x, 0, 0, z] - 6*G[1, -x, 1, 0, z] + 4*G[-Ix, 0, 0, 0, z] - 6*G[-Ix, 0, 1, 0, z] - 
			 2*G[-Ix, 1, 1, 0, z] - 2*G[-Ix, -x^(-1), 0, 0, z] + 4*G[-Ix, -x^(-1), 1, 0, z] - 2*G[-Ix, -x, 0, 0, z] + 
			 4*G[-Ix, -x, 1, 0, z] - 8*G[-x^(-1), 0, 0, 0, z] + 9*G[-x^(-1), 0, 1, 0, z] + 7*G[-x^(-1), 1, 0, 0, z] + 
			 G[-x^(-1), -x^(-1), 0, 0, z] - 2*G[-x^(-1), -x^(-1), 1, 0, z] + G[-x^(-1), -x, 0, 0, z] - 2*G[-x^(-1), -x, 1, 0, z] - 
			 8*G[-x, 0, 0, 0, z] + 9*G[-x, 0, 1, 0, z] + 7*G[-x, 1, 0, 0, z] + G[-x, -x^(-1), 0, 0, z] - 2*G[-x, -x^(-1), 1, 0, z] + 
			 G[-x, -x, 0, 0, z] - 2*G[-x, -x, 1, 0, z] + 6*G[-1, x]*Zeta[3] - 4*G[0, x]*Zeta[3] + 3*G[0, z]*Zeta[3] - G[1, z]*Zeta[3] - 
			 2*G[-Ix, z]*Zeta[3] - G[-x^(-1), z]*Zeta[3] + G[-x, z]*Zeta[3]
			),
Int[A, 446, 1, x, z] -> 
	+x/(4*e^4*m2^3*(1 + x)^2*z^2)*(
			1
			)
	+x/(e^3*m2^3*(1 + x)^2*z^2)*(
			-G[-1, x] + G[0, x]/2 - G[0, z]
			)
	+x/(e^2*m2^3*(1 + x)^2*z^2)*(
			Pi^2/3 + 4*G[-1, x]*G[0, z] - 2*G[0, x]*G[0, z] + 4*G[-1, -1, x] - 2*G[-1, 0, x] - 2*G[0, -1, x] + G[0, 0, x] + 
			 4*G[0, 0, z] - 2*G[1, 0, z]
			)
	+x/(e*m2^3*(1 + x)^2*z^2)*(
			(-4*Pi^2*G[-1, x])/3 + (2*Pi^2*G[0, x])/3 - (4*Pi^2*G[0, z])/3 + (2*Pi^2*G[1, z])/3 - 16*G[0, z]*G[-1, -1, x] + 
			 8*G[0, z]*G[-1, 0, x] + 8*G[0, z]*G[0, -1, x] - 4*G[0, z]*G[0, 0, x] - 16*G[-1, x]*G[0, 0, z] + 8*G[0, x]*G[0, 0, z] + 
			 8*G[-1, x]*G[1, 0, z] - 4*G[0, x]*G[1, 0, z] - 16*G[-1, -1, -1, x] + 8*G[-1, -1, 0, x] + 8*G[-1, 0, -1, x] - 
			 4*G[-1, 0, 0, x] + 8*G[0, -1, -1, x] - 4*G[0, -1, 0, x] - 4*G[0, 0, -1, x] + 2*G[0, 0, 0, x] - 16*G[0, 0, 0, z] + 
			 8*G[0, 1, 0, z] + 14*G[1, 0, 0, z] - 4*G[1, 1, 0, z] + Zeta[3]/2
			)
	+x/(m2^3*(1 + x)^2*z^2)*(
			(37*Pi^4)/120 + (16*Pi^2*G[-1, x]*G[0, z])/3 - (8*Pi^2*G[0, x]*G[0, z])/3 - 4*Pi^2*G[-1, x]*G[1, z] + 
			 (8*Pi^2*G[0, x]*G[1, z])/3 + (4*Pi^2*G[-1, x]*G[-Ix, z])/3 - (2*Pi^2*G[0, x]*G[-x^(-1), z])/3 - 
			 (2*Pi^2*G[0, x]*G[-x, z])/3 + (16*Pi^2*G[-1, -1, x])/3 - (8*Pi^2*G[-1, 0, x])/3 - (8*Pi^2*G[0, -1, x])/3 + 
			 (4*Pi^2*G[0, 0, x])/3 + (16*Pi^2*G[0, 0, z])/3 + 64*G[-1, -1, x]*G[0, 0, z] - 32*G[-1, 0, x]*G[0, 0, z] - 
			 32*G[0, -1, x]*G[0, 0, z] + 16*G[0, 0, x]*G[0, 0, z] - (8*Pi^2*G[0, 1, z])/3 - 5*Pi^2*G[1, 0, z] - 
			 32*G[-1, -1, x]*G[1, 0, z] + 16*G[-1, 0, x]*G[1, 0, z] + 16*G[0, -1, x]*G[1, 0, z] - 8*G[0, 0, x]*G[1, 0, z] + 
			 (2*Pi^2*G[1, 1, z])/3 + (2*Pi^2*G[1, -x^(-1), z])/3 + 8*G[0, -1, x]*G[1, -x^(-1), z] - 4*G[0, 0, x]*G[1, -x^(-1), z] + 
			 2*Pi^2*G[1, -x, z] - 8*G[0, -1, x]*G[1, -x, z] + 4*G[0, 0, x]*G[1, -x, z] + 2*Pi^2*G[-Ix, 0, z] + (2*Pi^2*G[-Ix, 1, z])/3 - 
			 (2*Pi^2*G[-Ix, -x^(-1), z])/3 - 8*G[0, -1, x]*G[-Ix, -x^(-1), z] + 4*G[0, 0, x]*G[-Ix, -x^(-1), z] - 2*Pi^2*G[-Ix, -x, z] + 
			 8*G[0, -1, x]*G[-Ix, -x, z] - 4*G[0, 0, x]*G[-Ix, -x, z] - (4*Pi^2*G[-x^(-1), 0, z])/3 - (4*Pi^2*G[-x, 0, z])/3 + 
			 64*G[0, z]*G[-1, -1, -1, x] - 32*G[0, z]*G[-1, -1, 0, x] - 32*G[0, z]*G[-1, 0, -1, x] + 16*G[0, z]*G[-1, 0, 0, x] - 
			 32*G[0, z]*G[0, -1, -1, x] + 16*G[0, z]*G[0, -1, 0, x] + 16*G[0, z]*G[0, 0, -1, x] - 8*G[1, z]*G[0, 0, -1, x] - 
			 8*G[-Ix, z]*G[0, 0, -1, x] + 8*G[-x^(-1), z]*G[0, 0, -1, x] + 8*G[-x, z]*G[0, 0, -1, x] - 8*G[0, z]*G[0, 0, 0, x] + 
			 4*G[1, z]*G[0, 0, 0, x] + 4*G[-Ix, z]*G[0, 0, 0, x] - 4*G[-x^(-1), z]*G[0, 0, 0, x] - 4*G[-x, z]*G[0, 0, 0, x] + 
			 64*G[-1, x]*G[0, 0, 0, z] - 32*G[0, x]*G[0, 0, 0, z] - 32*G[-1, x]*G[0, 1, 0, z] + 16*G[0, x]*G[0, 1, 0, z] - 
			 48*G[-1, x]*G[1, 0, 0, z] + 24*G[0, x]*G[1, 0, 0, z] + 8*G[-1, x]*G[1, 1, 0, z] - 4*G[0, x]*G[1, 1, 0, z] + 
			 8*G[-1, x]*G[1, -x^(-1), 0, z] - 4*G[0, x]*G[1, -x^(-1), 0, z] + 8*G[-1, x]*G[1, -x, 0, z] - 4*G[0, x]*G[1, -x, 0, z] + 
			 8*G[-1, x]*G[-Ix, 0, 0, z] - 4*G[0, x]*G[-Ix, 0, 0, z] + 8*G[-1, x]*G[-Ix, 1, 0, z] - 4*G[0, x]*G[-Ix, 1, 0, z] - 
			 8*G[-1, x]*G[-Ix, -x^(-1), 0, z] + 4*G[0, x]*G[-Ix, -x^(-1), 0, z] - 8*G[-1, x]*G[-Ix, -x, 0, z] + 
			 4*G[0, x]*G[-Ix, -x, 0, z] - 8*G[-1, x]*G[-x^(-1), 0, 0, z] + 4*G[0, x]*G[-x^(-1), 0, 0, z] - 8*G[-1, x]*G[-x, 0, 0, z] + 
			 4*G[0, x]*G[-x, 0, 0, z] + 64*G[-1, -1, -1, -1, x] - 32*G[-1, -1, -1, 0, x] - 32*G[-1, -1, 0, -1, x] + 
			 16*G[-1, -1, 0, 0, x] - 32*G[-1, 0, -1, -1, x] + 16*G[-1, 0, -1, 0, x] + 16*G[-1, 0, 0, -1, x] - 8*G[-1, 0, 0, 0, x] - 
			 32*G[0, -1, -1, -1, x] + 16*G[0, -1, -1, 0, x] + 16*G[0, -1, 0, -1, x] - 8*G[0, -1, 0, 0, x] + 16*G[0, 0, -1, -1, x] - 
			 8*G[0, 0, -1, 0, x] - 8*G[0, 0, 0, -1, x] + 4*G[0, 0, 0, 0, x] + 64*G[0, 0, 0, 0, z] - 32*G[0, 0, 1, 0, z] - 
			 56*G[0, 1, 0, 0, z] + 16*G[0, 1, 1, 0, z] - 66*G[1, 0, 0, 0, z] + 30*G[1, 0, 1, 0, z] + 42*G[1, 1, 0, 0, z] - 
			 4*G[1, 1, 1, 0, z] + 4*G[1, -x^(-1), 0, 0, z] - 8*G[1, -x^(-1), 1, 0, z] + 4*G[1, -x, 0, 0, z] - 8*G[1, -x, 1, 0, z] + 
			 8*G[-Ix, 0, 0, 0, z] - 12*G[-Ix, 0, 1, 0, z] - 4*G[-Ix, 1, 1, 0, z] - 4*G[-Ix, -x^(-1), 0, 0, z] + 
			 8*G[-Ix, -x^(-1), 1, 0, z] - 4*G[-Ix, -x, 0, 0, z] + 8*G[-Ix, -x, 1, 0, z] - 8*G[-x^(-1), 0, 0, 0, z] + 
			 8*G[-x^(-1), 0, 1, 0, z] + 8*G[-x^(-1), 1, 0, 0, z] - 8*G[-x, 0, 0, 0, z] + 8*G[-x, 0, 1, 0, z] + 8*G[-x, 1, 0, 0, z] - 
			 2*G[-1, x]*Zeta[3] + G[0, x]*Zeta[3] - 2*G[0, z]*Zeta[3] + 2*G[1, z]*Zeta[3] - 4*G[-Ix, z]*Zeta[3]
			),
Int[A, 446, 2, x, z] -> 
	-1/(2*e^3*m2^2*(1 - z)*z)*(
			G[0, z]
			)
	+1/(e^2*m2^2*(1 - z)*z)*(
			Pi^2/4 + 2*G[-1, x]*G[0, z] - G[0, x]*G[0, z] + (7*G[0, 0, z])/2 - (3*G[1, 0, z])/2
			)
	+1/(e*m2^2*(1 - z)*z)*(
			-(Pi^2*G[-1, x]) + (2*Pi^2*G[0, x])/3 - (17*Pi^2*G[0, z])/12 + (Pi^2*G[1, z])/12 + (Pi^2*G[-x^(-1), z])/6 + 
			 (Pi^2*G[-x, z])/2 - 8*G[0, z]*G[-1, -1, x] + 4*G[0, z]*G[-1, 0, x] + 4*G[0, z]*G[0, -1, x] + 2*G[-x^(-1), z]*G[0, -1, x] - 
			 2*G[-x, z]*G[0, -1, x] - 2*G[0, z]*G[0, 0, x] - G[-x^(-1), z]*G[0, 0, x] + G[-x, z]*G[0, 0, x] - 12*G[-1, x]*G[0, 0, z] + 
			 6*G[0, x]*G[0, 0, z] + 2*G[-1, x]*G[1, 0, z] - G[0, x]*G[1, 0, z] + 2*G[-1, x]*G[-x^(-1), 0, z] - 
			 G[0, x]*G[-x^(-1), 0, z] + 2*G[-1, x]*G[-x, 0, z] - G[0, x]*G[-x, 0, z] - 2*G[0, 0, -1, x] + G[0, 0, 0, x] - 
			 (33*G[0, 0, 0, z])/2 + (17*G[0, 1, 0, z])/2 + (21*G[1, 0, 0, z])/2 - G[1, 1, 0, z]/2 + G[-x^(-1), 0, 0, z] - 
			 2*G[-x^(-1), 1, 0, z] + G[-x, 0, 0, z] - 2*G[-x, 1, 0, z] - 2*Zeta[3]
			)
	+(1 + x + x^2)/(e*m2^2*(x + (1 + x + x^2)*z))*(
			(Pi^2*G[-1, x])/3 + (Pi^2*G[0, z])/2 + (Pi^2*G[1, z])/6 - (Pi^2*G[-x^(-1), z])/6 - (Pi^2*G[-x, z])/2 - 
			 2*G[-x^(-1), z]*G[0, -1, x] + 2*G[-x, z]*G[0, -1, x] + G[-x^(-1), z]*G[0, 0, x] - G[-x, z]*G[0, 0, x] + 
			 2*G[-1, x]*G[0, 0, z] - G[0, x]*G[0, 0, z] + 2*G[-1, x]*G[1, 0, z] - G[0, x]*G[1, 0, z] - 2*G[-1, x]*G[-x^(-1), 0, z] + 
			 G[0, x]*G[-x^(-1), 0, z] - 2*G[-1, x]*G[-x, 0, z] + G[0, x]*G[-x, 0, z] - 2*G[0, 0, -1, x] + G[0, 0, 0, x] + 
			 2*G[0, 0, 0, z] - 3*G[0, 1, 0, z] - G[1, 1, 0, z] - G[-x^(-1), 0, 0, z] + 2*G[-x^(-1), 1, 0, z] - G[-x, 0, 0, z] + 
			 2*G[-x, 1, 0, z] - Zeta[3]
			)
	+1/(e*m2^2*z)*(
			-(Pi^2*G[-1, x])/3 - (Pi^2*G[0, z])/2 - (Pi^2*G[1, z])/6 + (Pi^2*G[-x^(-1), z])/6 + (Pi^2*G[-x, z])/2 + 
			 2*G[-x^(-1), z]*G[0, -1, x] - 2*G[-x, z]*G[0, -1, x] - G[-x^(-1), z]*G[0, 0, x] + G[-x, z]*G[0, 0, x] - 
			 2*G[-1, x]*G[0, 0, z] + G[0, x]*G[0, 0, z] - 2*G[-1, x]*G[1, 0, z] + G[0, x]*G[1, 0, z] + 2*G[-1, x]*G[-x^(-1), 0, z] - 
			 G[0, x]*G[-x^(-1), 0, z] + 2*G[-1, x]*G[-x, 0, z] - G[0, x]*G[-x, 0, z] + 2*G[0, 0, -1, x] - G[0, 0, 0, x] - 
			 2*G[0, 0, 0, z] + 3*G[0, 1, 0, z] + G[1, 1, 0, z] + G[-x^(-1), 0, 0, z] - 2*G[-x^(-1), 1, 0, z] + G[-x, 0, 0, z] - 
			 2*G[-x, 1, 0, z] + Zeta[3]
			)
	+(1 + x + x^2)/(m2^2*(x + (1 + x + x^2)*z))*(
			(-7*Pi^4)/30 - (5*Pi^2*G[-1, x]*G[0, z])/3 + (5*Pi^2*G[0, x]*G[0, z])/6 + (Pi^2*G[-1, x]*G[1, z])/3 - 
			 (2*Pi^2*G[0, x]*G[1, z])/3 - (2*Pi^2*G[-1, x]*G[-Ix, z])/3 + (5*Pi^2*G[-1, x]*G[-x^(-1), z])/6 - 
			 (Pi^2*G[0, x]*G[-x^(-1), z])/6 + (Pi^2*G[1, x]*G[-x^(-1), z])/3 + (7*Pi^2*G[-1, x]*G[-x, z])/6 - 
			 (Pi^2*G[1, x]*G[-x, z])/3 - (4*Pi^2*G[-1, -1, x])/3 + (3*Pi^2*G[-1, 0, x])/2 + (Pi^2*G[0, -1, x])/2 - 
			 (5*Pi^2*G[0, 0, x])/6 - (7*Pi^2*G[0, 0, z])/3 - 8*G[-1, -1, x]*G[0, 0, z] + 4*G[-1, 0, x]*G[0, 0, z] + 
			 4*G[0, -1, x]*G[0, 0, z] - 2*G[0, 0, x]*G[0, 0, z] + (Pi^2*G[0, 1, x])/3 - (Pi^2*G[0, 1, z])/2 + 
			 (Pi^2*G[0, -x^(-1), z])/2 + 6*G[0, -1, x]*G[0, -x^(-1), z] - 3*G[0, 0, x]*G[0, -x^(-1), z] + (3*Pi^2*G[0, -x, z])/2 - 
			 6*G[0, -1, x]*G[0, -x, z] + 3*G[0, 0, x]*G[0, -x, z] + (Pi^2*G[1, 0, z])/3 - 8*G[-1, -1, x]*G[1, 0, z] + 
			 4*G[-1, 0, x]*G[1, 0, z] + 4*G[0, -1, x]*G[1, 0, z] - 2*G[0, 0, x]*G[1, 0, z] + (5*Pi^2*G[1, 1, z])/6 - 
			 (Pi^2*G[1, -x^(-1), z])/2 - 6*G[0, -1, x]*G[1, -x^(-1), z] + 3*G[0, 0, x]*G[1, -x^(-1), z] - (3*Pi^2*G[1, -x, z])/2 + 
			 6*G[0, -1, x]*G[1, -x, z] - 3*G[0, 0, x]*G[1, -x, z] - Pi^2*G[-Ix, 0, z] - (Pi^2*G[-Ix, 1, z])/3 + 
			 (Pi^2*G[-Ix, -x^(-1), z])/3 + 4*G[0, -1, x]*G[-Ix, -x^(-1), z] - 2*G[0, 0, x]*G[-Ix, -x^(-1), z] + Pi^2*G[-Ix, -x, z] - 
			 4*G[0, -1, x]*G[-Ix, -x, z] + 2*G[0, 0, x]*G[-Ix, -x, z] + (3*Pi^2*G[-x^(-1), 0, z])/2 + 8*G[-1, -1, x]*G[-x^(-1), 0, z] - 
			 4*G[-1, 0, x]*G[-x^(-1), 0, z] - 4*G[0, -1, x]*G[-x^(-1), 0, z] + 2*G[0, 0, x]*G[-x^(-1), 0, z] - 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/6 - 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] + G[0, 0, x]*G[-x^(-1), -x^(-1), z] - 
			 (Pi^2*G[-x^(-1), -x, z])/2 + 2*G[0, -1, x]*G[-x^(-1), -x, z] - G[0, 0, x]*G[-x^(-1), -x, z] + (3*Pi^2*G[-x, 0, z])/2 + 
			 8*G[-1, -1, x]*G[-x, 0, z] - 4*G[-1, 0, x]*G[-x, 0, z] - 4*G[0, -1, x]*G[-x, 0, z] + 2*G[0, 0, x]*G[-x, 0, z] - 
			 (Pi^2*G[-x, -x^(-1), z])/6 - 2*G[0, -1, x]*G[-x, -x^(-1), z] + G[0, 0, x]*G[-x, -x^(-1), z] - (Pi^2*G[-x, -x, z])/2 + 
			 2*G[0, -1, x]*G[-x, -x, z] - G[0, 0, x]*G[-x, -x, z] + 2*G[-x^(-1), z]*G[-1, 0, -1, x] - 2*G[-x, z]*G[-1, 0, -1, x] - 
			 G[-x^(-1), z]*G[-1, 0, 0, x] + G[-x, z]*G[-1, 0, 0, x] + 8*G[-x^(-1), z]*G[0, -1, -1, x] - 8*G[-x, z]*G[0, -1, -1, x] - 
			 4*G[-x^(-1), z]*G[0, -1, 0, x] + 4*G[-x, z]*G[0, -1, 0, x] + 6*G[1, z]*G[0, 0, -1, x] + 4*G[-Ix, z]*G[0, 0, -1, x] - 
			 8*G[-x^(-1), z]*G[0, 0, -1, x] - 2*G[-x, z]*G[0, 0, -1, x] - 3*G[1, z]*G[0, 0, 0, x] - 2*G[-Ix, z]*G[0, 0, 0, x] + 
			 4*G[-x^(-1), z]*G[0, 0, 0, x] + G[-x, z]*G[0, 0, 0, x] - 14*G[-1, x]*G[0, 0, 0, z] + 7*G[0, x]*G[0, 0, 0, z] - 
			 2*G[-1, x]*G[0, 1, 0, z] + G[0, x]*G[0, 1, 0, z] + 6*G[-1, x]*G[0, -x^(-1), 0, z] - 3*G[0, x]*G[0, -x^(-1), 0, z] + 
			 6*G[-1, x]*G[0, -x, 0, z] - 3*G[0, x]*G[0, -x, 0, z] - 4*G[-x^(-1), z]*G[1, 0, -1, x] + 4*G[-x, z]*G[1, 0, -1, x] + 
			 2*G[-x^(-1), z]*G[1, 0, 0, x] - 2*G[-x, z]*G[1, 0, 0, x] - 2*G[-1, x]*G[1, 0, 0, z] + G[0, x]*G[1, 0, 0, z] + 
			 10*G[-1, x]*G[1, 1, 0, z] - 5*G[0, x]*G[1, 1, 0, z] - 6*G[-1, x]*G[1, -x^(-1), 0, z] + 3*G[0, x]*G[1, -x^(-1), 0, z] - 
			 6*G[-1, x]*G[1, -x, 0, z] + 3*G[0, x]*G[1, -x, 0, z] - 4*G[-1, x]*G[-Ix, 0, 0, z] + 2*G[0, x]*G[-Ix, 0, 0, z] - 
			 4*G[-1, x]*G[-Ix, 1, 0, z] + 2*G[0, x]*G[-Ix, 1, 0, z] + 4*G[-1, x]*G[-Ix, -x^(-1), 0, z] - 
			 2*G[0, x]*G[-Ix, -x^(-1), 0, z] + 4*G[-1, x]*G[-Ix, -x, 0, z] - 2*G[0, x]*G[-Ix, -x, 0, z] + 
			 10*G[-1, x]*G[-x^(-1), 0, 0, z] - 5*G[0, x]*G[-x^(-1), 0, 0, z] - 2*G[-1, x]*G[-x^(-1), 1, 0, z] + 
			 G[0, x]*G[-x^(-1), 1, 0, z] - 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] + G[0, x]*G[-x^(-1), -x^(-1), 0, z] - 
			 2*G[-1, x]*G[-x^(-1), -x, 0, z] + G[0, x]*G[-x^(-1), -x, 0, z] + 10*G[-1, x]*G[-x, 0, 0, z] - 5*G[0, x]*G[-x, 0, 0, z] - 
			 2*G[-1, x]*G[-x, 1, 0, z] + G[0, x]*G[-x, 1, 0, z] - 2*G[-1, x]*G[-x, -x^(-1), 0, z] + G[0, x]*G[-x, -x^(-1), 0, z] - 
			 2*G[-1, x]*G[-x, -x, 0, z] + G[0, x]*G[-x, -x, 0, z] - 10*G[-1, 0, 0, -1, x] + 5*G[-1, 0, 0, 0, x] + 2*G[0, -1, 0, -1, x] - 
			 G[0, -1, 0, 0, x] + 8*G[0, 0, -1, -1, x] - 4*G[0, 0, -1, 0, x] + 2*G[0, 0, 0, -1, x] - G[0, 0, 0, 0, x] - 
			 15*G[0, 0, 0, 0, z] + 14*G[0, 0, 1, 0, z] - 4*G[0, 1, 0, -1, x] + 2*G[0, 1, 0, 0, x] + 10*G[0, 1, 0, 0, z] + 
			 3*G[0, 1, 1, 0, z] + 3*G[0, -x^(-1), 0, 0, z] - 6*G[0, -x^(-1), 1, 0, z] + 3*G[0, -x, 0, 0, z] - 6*G[0, -x, 1, 0, z] + 
			 3*G[1, 0, 0, 0, z] - 2*G[1, 0, 1, 0, z] + 4*G[1, 1, 0, 0, z] - 5*G[1, 1, 1, 0, z] - 3*G[1, -x^(-1), 0, 0, z] + 
			 6*G[1, -x^(-1), 1, 0, z] - 3*G[1, -x, 0, 0, z] + 6*G[1, -x, 1, 0, z] - 4*G[-Ix, 0, 0, 0, z] + 6*G[-Ix, 0, 1, 0, z] + 
			 2*G[-Ix, 1, 1, 0, z] + 2*G[-Ix, -x^(-1), 0, 0, z] - 4*G[-Ix, -x^(-1), 1, 0, z] + 2*G[-Ix, -x, 0, 0, z] - 
			 4*G[-Ix, -x, 1, 0, z] + 8*G[-x^(-1), 0, 0, 0, z] - 9*G[-x^(-1), 0, 1, 0, z] - 7*G[-x^(-1), 1, 0, 0, z] - 
			 G[-x^(-1), -x^(-1), 0, 0, z] + 2*G[-x^(-1), -x^(-1), 1, 0, z] - G[-x^(-1), -x, 0, 0, z] + 2*G[-x^(-1), -x, 1, 0, z] + 
			 8*G[-x, 0, 0, 0, z] - 9*G[-x, 0, 1, 0, z] - 7*G[-x, 1, 0, 0, z] - G[-x, -x^(-1), 0, 0, z] + 2*G[-x, -x^(-1), 1, 0, z] - 
			 G[-x, -x, 0, 0, z] + 2*G[-x, -x, 1, 0, z] - 6*G[-1, x]*Zeta[3] + 4*G[0, x]*Zeta[3] - 3*G[0, z]*Zeta[3] + G[1, z]*Zeta[3] + 
			 2*G[-Ix, z]*Zeta[3] + G[-x^(-1), z]*Zeta[3] - G[-x, z]*Zeta[3]
			)
	+1/(m2^2*(1 - z)*z)*(
			(407*Pi^4)/720 + (20*Pi^2*G[-1, x]*G[0, z])/3 - (10*Pi^2*G[0, x]*G[0, z])/3 - (5*Pi^2*G[-1, x]*G[1, z])/3 + 
			 (4*Pi^2*G[0, x]*G[1, z])/3 + (2*Pi^2*G[-1, x]*G[-Ix, z])/3 - (5*Pi^2*G[-1, x]*G[-x^(-1), z])/6 - 
			 (2*Pi^2*G[0, x]*G[-x^(-1), z])/3 - (Pi^2*G[1, x]*G[-x^(-1), z])/3 - (7*Pi^2*G[-1, x]*G[-x, z])/6 - 
			 (5*Pi^2*G[0, x]*G[-x, z])/6 + (Pi^2*G[1, x]*G[-x, z])/3 + 4*Pi^2*G[-1, -1, x] - (7*Pi^2*G[-1, 0, x])/6 - 
			 (13*Pi^2*G[0, -1, x])/6 + (Pi^2*G[0, 0, x])/2 + (95*Pi^2*G[0, 0, z])/12 + 48*G[-1, -1, x]*G[0, 0, z] - 
			 24*G[-1, 0, x]*G[0, 0, z] - 24*G[0, -1, x]*G[0, 0, z] + 12*G[0, 0, x]*G[0, 0, z] + (Pi^2*G[0, 1, x])/3 - 
			 (Pi^2*G[0, 1, z])/4 - (4*Pi^2*G[0, -x^(-1), z])/3 - 16*G[0, -1, x]*G[0, -x^(-1), z] + 8*G[0, 0, x]*G[0, -x^(-1), z] - 
			 4*Pi^2*G[0, -x, z] + 16*G[0, -1, x]*G[0, -x, z] - 8*G[0, 0, x]*G[0, -x, z] - (5*Pi^2*G[1, 0, z])/4 - 
			 8*G[-1, -1, x]*G[1, 0, z] + 4*G[-1, 0, x]*G[1, 0, z] + 4*G[0, -1, x]*G[1, 0, z] - 2*G[0, 0, x]*G[1, 0, z] - 
			 (Pi^2*G[1, 1, z])/12 + (Pi^2*G[1, -x^(-1), z])/2 + 6*G[0, -1, x]*G[1, -x^(-1), z] - 3*G[0, 0, x]*G[1, -x^(-1), z] + 
			 (3*Pi^2*G[1, -x, z])/2 - 6*G[0, -1, x]*G[1, -x, z] + 3*G[0, 0, x]*G[1, -x, z] + Pi^2*G[-Ix, 0, z] + (Pi^2*G[-Ix, 1, z])/3 - 
			 (Pi^2*G[-Ix, -x^(-1), z])/3 - 4*G[0, -1, x]*G[-Ix, -x^(-1), z] + 2*G[0, 0, x]*G[-Ix, -x^(-1), z] - Pi^2*G[-Ix, -x, z] + 
			 4*G[0, -1, x]*G[-Ix, -x, z] - 2*G[0, 0, x]*G[-Ix, -x, z] - (19*Pi^2*G[-x^(-1), 0, z])/6 - 8*G[-1, -1, x]*G[-x^(-1), 0, z] + 
			 4*G[-1, 0, x]*G[-x^(-1), 0, z] + 4*G[0, -1, x]*G[-x^(-1), 0, z] - 2*G[0, 0, x]*G[-x^(-1), 0, z] + 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - G[0, 0, x]*G[-x^(-1), -x^(-1), z] + 
			 (Pi^2*G[-x^(-1), -x, z])/2 - 2*G[0, -1, x]*G[-x^(-1), -x, z] + G[0, 0, x]*G[-x^(-1), -x, z] - (19*Pi^2*G[-x, 0, z])/6 - 
			 8*G[-1, -1, x]*G[-x, 0, z] + 4*G[-1, 0, x]*G[-x, 0, z] + 4*G[0, -1, x]*G[-x, 0, z] - 2*G[0, 0, x]*G[-x, 0, z] + 
			 (Pi^2*G[-x, -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x, -x^(-1), z] - G[0, 0, x]*G[-x, -x^(-1), z] + (Pi^2*G[-x, -x, z])/2 - 
			 2*G[0, -1, x]*G[-x, -x, z] + G[0, 0, x]*G[-x, -x, z] + 32*G[0, z]*G[-1, -1, -1, x] - 16*G[0, z]*G[-1, -1, 0, x] - 
			 16*G[0, z]*G[-1, 0, -1, x] - 2*G[-x^(-1), z]*G[-1, 0, -1, x] + 2*G[-x, z]*G[-1, 0, -1, x] + 8*G[0, z]*G[-1, 0, 0, x] + 
			 G[-x^(-1), z]*G[-1, 0, 0, x] - G[-x, z]*G[-1, 0, 0, x] - 16*G[0, z]*G[0, -1, -1, x] - 8*G[-x^(-1), z]*G[0, -1, -1, x] + 
			 8*G[-x, z]*G[0, -1, -1, x] + 8*G[0, z]*G[0, -1, 0, x] + 4*G[-x^(-1), z]*G[0, -1, 0, x] - 4*G[-x, z]*G[0, -1, 0, x] + 
			 8*G[0, z]*G[0, 0, -1, x] - 6*G[1, z]*G[0, 0, -1, x] - 4*G[-Ix, z]*G[0, 0, -1, x] + 18*G[-x^(-1), z]*G[0, 0, -1, x] + 
			 12*G[-x, z]*G[0, 0, -1, x] - 4*G[0, z]*G[0, 0, 0, x] + 3*G[1, z]*G[0, 0, 0, x] + 2*G[-Ix, z]*G[0, 0, 0, x] - 
			 9*G[-x^(-1), z]*G[0, 0, 0, x] - 6*G[-x, z]*G[0, 0, 0, x] + 60*G[-1, x]*G[0, 0, 0, z] - 30*G[0, x]*G[0, 0, 0, z] - 
			 8*G[-1, x]*G[0, 1, 0, z] + 4*G[0, x]*G[0, 1, 0, z] - 16*G[-1, x]*G[0, -x^(-1), 0, z] + 8*G[0, x]*G[0, -x^(-1), 0, z] - 
			 16*G[-1, x]*G[0, -x, 0, z] + 8*G[0, x]*G[0, -x, 0, z] + 4*G[-x^(-1), z]*G[1, 0, -1, x] - 4*G[-x, z]*G[1, 0, -1, x] - 
			 2*G[-x^(-1), z]*G[1, 0, 0, x] + 2*G[-x, z]*G[1, 0, 0, x] - 8*G[-1, x]*G[1, 0, 0, z] + 4*G[0, x]*G[1, 0, 0, z] - 
			 2*G[-1, x]*G[1, 1, 0, z] + G[0, x]*G[1, 1, 0, z] + 6*G[-1, x]*G[1, -x^(-1), 0, z] - 3*G[0, x]*G[1, -x^(-1), 0, z] + 
			 6*G[-1, x]*G[1, -x, 0, z] - 3*G[0, x]*G[1, -x, 0, z] + 4*G[-1, x]*G[-Ix, 0, 0, z] - 2*G[0, x]*G[-Ix, 0, 0, z] + 
			 4*G[-1, x]*G[-Ix, 1, 0, z] - 2*G[0, x]*G[-Ix, 1, 0, z] - 4*G[-1, x]*G[-Ix, -x^(-1), 0, z] + 
			 2*G[0, x]*G[-Ix, -x^(-1), 0, z] - 4*G[-1, x]*G[-Ix, -x, 0, z] + 2*G[0, x]*G[-Ix, -x, 0, z] - 
			 20*G[-1, x]*G[-x^(-1), 0, 0, z] + 10*G[0, x]*G[-x^(-1), 0, 0, z] + 2*G[-1, x]*G[-x^(-1), 1, 0, z] - 
			 G[0, x]*G[-x^(-1), 1, 0, z] + 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 2*G[-1, x]*G[-x^(-1), -x, 0, z] - G[0, x]*G[-x^(-1), -x, 0, z] - 20*G[-1, x]*G[-x, 0, 0, z] + 10*G[0, x]*G[-x, 0, 0, z] + 
			 2*G[-1, x]*G[-x, 1, 0, z] - G[0, x]*G[-x, 1, 0, z] + 2*G[-1, x]*G[-x, -x^(-1), 0, z] - G[0, x]*G[-x, -x^(-1), 0, z] + 
			 2*G[-1, x]*G[-x, -x, 0, z] - G[0, x]*G[-x, -x, 0, z] - 10*G[-1, 0, 0, -1, x] + 5*G[-1, 0, 0, 0, x] + 2*G[0, -1, 0, -1, x] - 
			 G[0, -1, 0, 0, x] + 8*G[0, 0, -1, -1, x] - 4*G[0, 0, -1, 0, x] + 2*G[0, 0, 0, -1, x] - G[0, 0, 0, 0, x] + 
			 (145*G[0, 0, 0, 0, z])/2 - (95*G[0, 0, 1, 0, z])/2 - 4*G[0, 1, 0, -1, x] + 2*G[0, 1, 0, 0, x] - (79*G[0, 1, 0, 0, z])/2 + 
			 (3*G[0, 1, 1, 0, z])/2 - 8*G[0, -x^(-1), 0, 0, z] + 16*G[0, -x^(-1), 1, 0, z] - 8*G[0, -x, 0, 0, z] + 
			 16*G[0, -x, 1, 0, z] - (63*G[1, 0, 0, 0, z])/2 + (15*G[1, 0, 1, 0, z])/2 - G[1, 1, 0, 0, z]/2 + G[1, 1, 1, 0, z]/2 + 
			 3*G[1, -x^(-1), 0, 0, z] - 6*G[1, -x^(-1), 1, 0, z] + 3*G[1, -x, 0, 0, z] - 6*G[1, -x, 1, 0, z] + 4*G[-Ix, 0, 0, 0, z] - 
			 6*G[-Ix, 0, 1, 0, z] - 2*G[-Ix, 1, 1, 0, z] - 2*G[-Ix, -x^(-1), 0, 0, z] + 4*G[-Ix, -x^(-1), 1, 0, z] - 
			 2*G[-Ix, -x, 0, 0, z] + 4*G[-Ix, -x, 1, 0, z] - 18*G[-x^(-1), 0, 0, 0, z] + 19*G[-x^(-1), 0, 1, 0, z] + 
			 17*G[-x^(-1), 1, 0, 0, z] + G[-x^(-1), -x^(-1), 0, 0, z] - 2*G[-x^(-1), -x^(-1), 1, 0, z] + G[-x^(-1), -x, 0, 0, z] - 
			 2*G[-x^(-1), -x, 1, 0, z] - 18*G[-x, 0, 0, 0, z] + 19*G[-x, 0, 1, 0, z] + 17*G[-x, 1, 0, 0, z] + G[-x, -x^(-1), 0, 0, z] - 
			 2*G[-x, -x^(-1), 1, 0, z] + G[-x, -x, 0, 0, z] - 2*G[-x, -x, 1, 0, z] + 8*G[-1, x]*Zeta[3] - 3*G[0, x]*Zeta[3] + 
			 9*G[0, z]*Zeta[3] - 4*G[1, z]*Zeta[3] - 2*G[-Ix, z]*Zeta[3] - G[-x^(-1), z]*Zeta[3] + G[-x, z]*Zeta[3]
			)
	+1/(m2^2*z)*(
			(7*Pi^4)/30 + (5*Pi^2*G[-1, x]*G[0, z])/3 - (5*Pi^2*G[0, x]*G[0, z])/6 - (Pi^2*G[-1, x]*G[1, z])/3 + 
			 (2*Pi^2*G[0, x]*G[1, z])/3 + (2*Pi^2*G[-1, x]*G[-Ix, z])/3 - (5*Pi^2*G[-1, x]*G[-x^(-1), z])/6 + 
			 (Pi^2*G[0, x]*G[-x^(-1), z])/6 - (Pi^2*G[1, x]*G[-x^(-1), z])/3 - (7*Pi^2*G[-1, x]*G[-x, z])/6 + 
			 (Pi^2*G[1, x]*G[-x, z])/3 + (4*Pi^2*G[-1, -1, x])/3 - (3*Pi^2*G[-1, 0, x])/2 - (Pi^2*G[0, -1, x])/2 + 
			 (5*Pi^2*G[0, 0, x])/6 + (7*Pi^2*G[0, 0, z])/3 + 8*G[-1, -1, x]*G[0, 0, z] - 4*G[-1, 0, x]*G[0, 0, z] - 
			 4*G[0, -1, x]*G[0, 0, z] + 2*G[0, 0, x]*G[0, 0, z] - (Pi^2*G[0, 1, x])/3 + (Pi^2*G[0, 1, z])/2 - 
			 (Pi^2*G[0, -x^(-1), z])/2 - 6*G[0, -1, x]*G[0, -x^(-1), z] + 3*G[0, 0, x]*G[0, -x^(-1), z] - (3*Pi^2*G[0, -x, z])/2 + 
			 6*G[0, -1, x]*G[0, -x, z] - 3*G[0, 0, x]*G[0, -x, z] - (Pi^2*G[1, 0, z])/3 + 8*G[-1, -1, x]*G[1, 0, z] - 
			 4*G[-1, 0, x]*G[1, 0, z] - 4*G[0, -1, x]*G[1, 0, z] + 2*G[0, 0, x]*G[1, 0, z] - (5*Pi^2*G[1, 1, z])/6 + 
			 (Pi^2*G[1, -x^(-1), z])/2 + 6*G[0, -1, x]*G[1, -x^(-1), z] - 3*G[0, 0, x]*G[1, -x^(-1), z] + (3*Pi^2*G[1, -x, z])/2 - 
			 6*G[0, -1, x]*G[1, -x, z] + 3*G[0, 0, x]*G[1, -x, z] + Pi^2*G[-Ix, 0, z] + (Pi^2*G[-Ix, 1, z])/3 - 
			 (Pi^2*G[-Ix, -x^(-1), z])/3 - 4*G[0, -1, x]*G[-Ix, -x^(-1), z] + 2*G[0, 0, x]*G[-Ix, -x^(-1), z] - Pi^2*G[-Ix, -x, z] + 
			 4*G[0, -1, x]*G[-Ix, -x, z] - 2*G[0, 0, x]*G[-Ix, -x, z] - (3*Pi^2*G[-x^(-1), 0, z])/2 - 8*G[-1, -1, x]*G[-x^(-1), 0, z] + 
			 4*G[-1, 0, x]*G[-x^(-1), 0, z] + 4*G[0, -1, x]*G[-x^(-1), 0, z] - 2*G[0, 0, x]*G[-x^(-1), 0, z] + 
			 (Pi^2*G[-x^(-1), -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x^(-1), -x^(-1), z] - G[0, 0, x]*G[-x^(-1), -x^(-1), z] + 
			 (Pi^2*G[-x^(-1), -x, z])/2 - 2*G[0, -1, x]*G[-x^(-1), -x, z] + G[0, 0, x]*G[-x^(-1), -x, z] - (3*Pi^2*G[-x, 0, z])/2 - 
			 8*G[-1, -1, x]*G[-x, 0, z] + 4*G[-1, 0, x]*G[-x, 0, z] + 4*G[0, -1, x]*G[-x, 0, z] - 2*G[0, 0, x]*G[-x, 0, z] + 
			 (Pi^2*G[-x, -x^(-1), z])/6 + 2*G[0, -1, x]*G[-x, -x^(-1), z] - G[0, 0, x]*G[-x, -x^(-1), z] + (Pi^2*G[-x, -x, z])/2 - 
			 2*G[0, -1, x]*G[-x, -x, z] + G[0, 0, x]*G[-x, -x, z] - 2*G[-x^(-1), z]*G[-1, 0, -1, x] + 2*G[-x, z]*G[-1, 0, -1, x] + 
			 G[-x^(-1), z]*G[-1, 0, 0, x] - G[-x, z]*G[-1, 0, 0, x] - 8*G[-x^(-1), z]*G[0, -1, -1, x] + 8*G[-x, z]*G[0, -1, -1, x] + 
			 4*G[-x^(-1), z]*G[0, -1, 0, x] - 4*G[-x, z]*G[0, -1, 0, x] - 6*G[1, z]*G[0, 0, -1, x] - 4*G[-Ix, z]*G[0, 0, -1, x] + 
			 8*G[-x^(-1), z]*G[0, 0, -1, x] + 2*G[-x, z]*G[0, 0, -1, x] + 3*G[1, z]*G[0, 0, 0, x] + 2*G[-Ix, z]*G[0, 0, 0, x] - 
			 4*G[-x^(-1), z]*G[0, 0, 0, x] - G[-x, z]*G[0, 0, 0, x] + 14*G[-1, x]*G[0, 0, 0, z] - 7*G[0, x]*G[0, 0, 0, z] + 
			 2*G[-1, x]*G[0, 1, 0, z] - G[0, x]*G[0, 1, 0, z] - 6*G[-1, x]*G[0, -x^(-1), 0, z] + 3*G[0, x]*G[0, -x^(-1), 0, z] - 
			 6*G[-1, x]*G[0, -x, 0, z] + 3*G[0, x]*G[0, -x, 0, z] + 4*G[-x^(-1), z]*G[1, 0, -1, x] - 4*G[-x, z]*G[1, 0, -1, x] - 
			 2*G[-x^(-1), z]*G[1, 0, 0, x] + 2*G[-x, z]*G[1, 0, 0, x] + 2*G[-1, x]*G[1, 0, 0, z] - G[0, x]*G[1, 0, 0, z] - 
			 10*G[-1, x]*G[1, 1, 0, z] + 5*G[0, x]*G[1, 1, 0, z] + 6*G[-1, x]*G[1, -x^(-1), 0, z] - 3*G[0, x]*G[1, -x^(-1), 0, z] + 
			 6*G[-1, x]*G[1, -x, 0, z] - 3*G[0, x]*G[1, -x, 0, z] + 4*G[-1, x]*G[-Ix, 0, 0, z] - 2*G[0, x]*G[-Ix, 0, 0, z] + 
			 4*G[-1, x]*G[-Ix, 1, 0, z] - 2*G[0, x]*G[-Ix, 1, 0, z] - 4*G[-1, x]*G[-Ix, -x^(-1), 0, z] + 
			 2*G[0, x]*G[-Ix, -x^(-1), 0, z] - 4*G[-1, x]*G[-Ix, -x, 0, z] + 2*G[0, x]*G[-Ix, -x, 0, z] - 
			 10*G[-1, x]*G[-x^(-1), 0, 0, z] + 5*G[0, x]*G[-x^(-1), 0, 0, z] + 2*G[-1, x]*G[-x^(-1), 1, 0, z] - 
			 G[0, x]*G[-x^(-1), 1, 0, z] + 2*G[-1, x]*G[-x^(-1), -x^(-1), 0, z] - G[0, x]*G[-x^(-1), -x^(-1), 0, z] + 
			 2*G[-1, x]*G[-x^(-1), -x, 0, z] - G[0, x]*G[-x^(-1), -x, 0, z] - 10*G[-1, x]*G[-x, 0, 0, z] + 5*G[0, x]*G[-x, 0, 0, z] + 
			 2*G[-1, x]*G[-x, 1, 0, z] - G[0, x]*G[-x, 1, 0, z] + 2*G[-1, x]*G[-x, -x^(-1), 0, z] - G[0, x]*G[-x, -x^(-1), 0, z] + 
			 2*G[-1, x]*G[-x, -x, 0, z] - G[0, x]*G[-x, -x, 0, z] + 10*G[-1, 0, 0, -1, x] - 5*G[-1, 0, 0, 0, x] - 2*G[0, -1, 0, -1, x] + 
			 G[0, -1, 0, 0, x] - 8*G[0, 0, -1, -1, x] + 4*G[0, 0, -1, 0, x] - 2*G[0, 0, 0, -1, x] + G[0, 0, 0, 0, x] + 
			 15*G[0, 0, 0, 0, z] - 14*G[0, 0, 1, 0, z] + 4*G[0, 1, 0, -1, x] - 2*G[0, 1, 0, 0, x] - 10*G[0, 1, 0, 0, z] - 
			 3*G[0, 1, 1, 0, z] - 3*G[0, -x^(-1), 0, 0, z] + 6*G[0, -x^(-1), 1, 0, z] - 3*G[0, -x, 0, 0, z] + 6*G[0, -x, 1, 0, z] - 
			 3*G[1, 0, 0, 0, z] + 2*G[1, 0, 1, 0, z] - 4*G[1, 1, 0, 0, z] + 5*G[1, 1, 1, 0, z] + 3*G[1, -x^(-1), 0, 0, z] - 
			 6*G[1, -x^(-1), 1, 0, z] + 3*G[1, -x, 0, 0, z] - 6*G[1, -x, 1, 0, z] + 4*G[-Ix, 0, 0, 0, z] - 6*G[-Ix, 0, 1, 0, z] - 
			 2*G[-Ix, 1, 1, 0, z] - 2*G[-Ix, -x^(-1), 0, 0, z] + 4*G[-Ix, -x^(-1), 1, 0, z] - 2*G[-Ix, -x, 0, 0, z] + 
			 4*G[-Ix, -x, 1, 0, z] - 8*G[-x^(-1), 0, 0, 0, z] + 9*G[-x^(-1), 0, 1, 0, z] + 7*G[-x^(-1), 1, 0, 0, z] + 
			 G[-x^(-1), -x^(-1), 0, 0, z] - 2*G[-x^(-1), -x^(-1), 1, 0, z] + G[-x^(-1), -x, 0, 0, z] - 2*G[-x^(-1), -x, 1, 0, z] - 
			 8*G[-x, 0, 0, 0, z] + 9*G[-x, 0, 1, 0, z] + 7*G[-x, 1, 0, 0, z] + G[-x, -x^(-1), 0, 0, z] - 2*G[-x, -x^(-1), 1, 0, z] + 
			 G[-x, -x, 0, 0, z] - 2*G[-x, -x, 1, 0, z] + 6*G[-1, x]*Zeta[3] - 4*G[0, x]*Zeta[3] + 3*G[0, z]*Zeta[3] - G[1, z]*Zeta[3] - 
			 2*G[-Ix, z]*Zeta[3] - G[-x^(-1), z]*Zeta[3] + G[-x, z]*Zeta[3]
			)};


==> TopoA_Physical_Mathematica.txt <==
(* Two loop four point functions with two legs off-shell
*  T. Gehrmann, L. Tancredi, E. Weihs
*  
*  This mathematica readable file contains the two-loop four point
*  functions (4.25) - (4.42) with two adjacent legs off-shell with 
*  mass^2 = M2 in the physical region defined in (2.5) as a 
*  replacement list named 'TopoAMIsPhysicalRegion'. 
*  
*  Furthermore, the One-loop x One-loop integrals required for the 
*  reduction are included as well. Their naming convention is 
*  explained in Section 2.1.
*  
*  The integrals are given as a function in xp and zp which are 
*  related to the Mandelstam invariants via eq. (2.10).
*  
*  The prefactor
*  
*  (Se/(16*Pi^2))^2(M2)^(2*e),
*  
*  where Se is defined in eq. (A.1), has been factored out.
*  e=(4-d)/2, where d is the number of space-time dimensions, 
*  is the expansion parameter of dimensional regularization.
*  
*  c  = Conjugate[cbar] = 1/2(1+I Sqrt[3]),
*  Ixp = xp/(1+xp+xp^2).
*)

TopoAMIsPhysicalRegion = {
Int[A, 38, xp] -> 
	+(M2*(1 + xp)^2)/(4*e*xp)*(
			1
			)
	+(M2*(1 + xp)^2)/(8*xp)*(
			13 + (4*I)*Pi - 8*G[-1, xp] + 4*G[0, xp]
			)
	-(e*M2*(1 + xp)^2)/(16*xp)*(
			-115 - (52*I)*Pi + 8*Pi^2 + 8*(13 + (4*I)*Pi)*G[-1, xp] + (-52 - (16*I)*Pi)*G[0, xp] - 64*G[-1, -1, xp] + 32*G[-1, 0, xp] + 
			 32*G[0, -1, xp] - 16*G[0, 0, xp]
			)
	+(e^2*M2*(1 + xp)^2)/(96*xp)*(
			2595 + (1380*I)*Pi - 312*Pi^2 - (32*I)*Pi^3 + 24*(-115 - (52*I)*Pi + 8*Pi^2)*G[-1, xp] + 
			 2*(690 + (312*I)*Pi - 48*Pi^2)*G[0, xp] + 96*(26 + (8*I)*Pi)*G[-1, -1, xp] + 48*(-26 - (8*I)*Pi)*G[-1, 0, xp] + 
			 48*(-26 - (8*I)*Pi)*G[0, -1, xp] + 48*(13 + (4*I)*Pi)*G[0, 0, xp] - 1536*G[-1, -1, -1, xp] + 768*G[-1, -1, 0, xp] + 
			 768*G[-1, 0, -1, xp] - 384*G[-1, 0, 0, xp] + 768*G[0, -1, -1, xp] - 384*G[0, -1, 0, xp] - 384*G[0, 0, -1, xp] + 
			 192*G[0, 0, 0, xp] - 144*Zeta[3]
			)
	+(e^3*M2*(1 + xp)^2)/(960*xp)*(
			89565 - 13800*Pi^2 - (2080*I)*Pi^3 + 136*Pi^4 + 960*(115 + (52*I)*Pi - 8*Pi^2)*G[-1, -1, xp] + 
			 480*(-115 - (52*I)*Pi + 8*Pi^2)*G[-1, 0, xp] + 480*(-115 - (52*I)*Pi + 8*Pi^2)*G[0, -1, xp] + 
			 240*(115 + (52*I)*Pi - 8*Pi^2)*G[0, 0, xp] - (7680*I)*(-13*I + 4*Pi)*G[-1, -1, -1, xp] + 
			 3840*(13 + (4*I)*Pi)*G[-1, -1, 0, xp] + 3840*(13 + (4*I)*Pi)*G[-1, 0, -1, xp] - (1920*I)*(-13*I + 4*Pi)*G[-1, 0, 0, xp] + 
			 3840*(13 + (4*I)*Pi)*G[0, -1, -1, xp] - (1920*I)*(-13*I + 4*Pi)*G[0, -1, 0, xp] - (1920*I)*(-13*I + 4*Pi)*G[0, 0, -1, xp] + 
			 960*(13 + (4*I)*Pi)*G[0, 0, 0, xp] + 61440*G[-1, -1, -1, -1, xp] - 30720*G[-1, -1, -1, 0, xp] - 
			 30720*G[-1, -1, 0, -1, xp] + 15360*G[-1, -1, 0, 0, xp] - 30720*G[-1, 0, -1, -1, xp] + 15360*G[-1, 0, -1, 0, xp] + 
			 15360*G[-1, 0, 0, -1, xp] - 7680*G[-1, 0, 0, 0, xp] - 30720*G[0, -1, -1, -1, xp] + 15360*G[0, -1, -1, 0, xp] + 
			 15360*G[0, -1, 0, -1, xp] - 7680*G[0, -1, 0, 0, xp] + 15360*G[0, 0, -1, -1, xp] - 7680*G[0, 0, -1, 0, xp] - 
			 7680*G[0, 0, 0, -1, xp] + 3840*G[0, 0, 0, 0, xp] + 20*G[0, xp]*(2595 + (1380*I)*Pi - 312*Pi^2 - (32*I)*Pi^3 - 
			   144*Zeta[3]) - 9360*Zeta[3] - (60*I)*Pi*(-865 + 48*Zeta[3]) + 
			 40*G[-1, xp]*(-2595 - (1380*I)*Pi + 312*Pi^2 + (32*I)*Pi^3 + 144*Zeta[3])
			),
Int[A, 53, xp] -> 
	-19/2*(
			1
			)
	-1/(2*e^2)*(
			1
			)
	+(-5*I)*Pi*(
			1
			)
	+(5*Pi^2)/6*(
			1
			)
	+2*(5 + (2*I)*Pi)*(
			G[-1, xp]
			)
	+e^(-1)*(
			-5/2 - I*Pi + 2*G[-1, xp] - G[0, xp]
			)
	+(-5 - (2*I)*Pi)*(
			G[0, xp]
			)
	-8*(
			G[-1, -1, xp]
			)
	+4*(
			G[-1, 0, xp]
			)
	+4*(
			G[0, -1, xp]
			)
	-2*(
			G[0, 0, xp]
			)
	+e*(
			-65/2 - (19*I)*Pi + (25*Pi^2)/6 + (I/3)*Pi^3 + (2*(57 + (30*I)*Pi - 5*Pi^2)*G[-1, xp])/3 + 
			 ((-57 - (30*I)*Pi + 5*Pi^2)*G[0, xp])/3 - (8*I)*(-5*I + 2*Pi)*G[-1, -1, xp] + 4*(5 + (2*I)*Pi)*G[-1, 0, xp] + 
			 4*(5 + (2*I)*Pi)*G[0, -1, xp] + (-10 - (4*I)*Pi)*G[0, 0, xp] + 32*G[-1, -1, -1, xp] - 16*G[-1, -1, 0, xp] - 
			 16*G[-1, 0, -1, xp] + 8*G[-1, 0, 0, xp] - 16*G[0, -1, -1, xp] + 8*G[0, -1, 0, xp] + 8*G[0, 0, -1, xp] - 4*G[0, 0, 0, xp] + 
			 2*Zeta[3]
			)
	+e^2*(
			(8*(-57 - (30*I)*Pi + 5*Pi^2)*G[-1, -1, xp])/3 + (76 + (40*I)*Pi - (20*Pi^2)/3)*G[-1, 0, xp] + 
			 (76 + (40*I)*Pi - (20*Pi^2)/3)*G[0, -1, xp] + (2*(-57 - (30*I)*Pi + 5*Pi^2)*G[0, 0, xp])/3 + 
			 32*(5 + (2*I)*Pi)*G[-1, -1, -1, xp] + 16*(-5 - (2*I)*Pi)*G[-1, -1, 0, xp] + 16*(-5 - (2*I)*Pi)*G[-1, 0, -1, xp] + 
			 8*(5 + (2*I)*Pi)*G[-1, 0, 0, xp] + 16*(-5 - (2*I)*Pi)*G[0, -1, -1, xp] + 8*(5 + (2*I)*Pi)*G[0, -1, 0, xp] + 
			 8*(5 + (2*I)*Pi)*G[0, 0, -1, xp] + 4*(-5 - (2*I)*Pi)*G[0, 0, 0, xp] - 128*G[-1, -1, -1, -1, xp] + 64*G[-1, -1, -1, 0, xp] + 
			 64*G[-1, -1, 0, -1, xp] - 32*G[-1, -1, 0, 0, xp] + 64*G[-1, 0, -1, -1, xp] - 32*G[-1, 0, -1, 0, xp] - 
			 32*G[-1, 0, 0, -1, xp] + 16*G[-1, 0, 0, 0, xp] + 64*G[0, -1, -1, -1, xp] - 32*G[0, -1, -1, 0, xp] - 
			 32*G[0, -1, 0, -1, xp] + 16*G[0, -1, 0, 0, xp] - 32*G[0, 0, -1, -1, xp] + 16*G[0, 0, -1, 0, xp] + 16*G[0, 0, 0, -1, xp] - 
			 8*G[0, 0, 0, 0, xp] + (2*G[-1, xp]*(195 + (114*I)*Pi - 25*Pi^2 - (2*I)*Pi^3 - 12*Zeta[3]))/3 + 
			 (G[0, xp]*(-195 - (114*I)*Pi + 25*Pi^2 + (2*I)*Pi^3 + 12*Zeta[3]))/3 + 
			 (-633 + 95*Pi^2 + (10*I)*Pi^3 + 60*Zeta[3] + (6*I)*Pi*(-65 + 4*Zeta[3]))/6
			),
Int[A, 99, xp] -> 
	-e^(-2)*(
			1
			)
	+e^(-1)*(
			-4 - (2*I)*Pi + 4*G[-1, xp] - 2*G[0, xp]
			)
	+2*(
			-6 - (4*I)*Pi + Pi^2 + (8 + (4*I)*Pi)*G[-1, xp] + (-4 - (2*I)*Pi)*G[0, xp] - 8*G[-1, -1, xp] + 4*G[-1, 0, xp] + 
			 4*G[0, -1, xp] - 2*G[0, 0, xp]
			)
	+(4*e)/3*(
			-24 - (18*I)*Pi + 6*Pi^2 + I*Pi^3 - 6*(-6 - (4*I)*Pi + Pi^2)*G[-1, xp] + 3*(-6 - (4*I)*Pi + Pi^2)*G[0, xp] - 
			 (24*I)*(-2*I + Pi)*G[-1, -1, xp] + 6*(4 + (2*I)*Pi)*G[-1, 0, xp] + 6*(4 + (2*I)*Pi)*G[0, -1, xp] - 
			 (6*I)*(-2*I + Pi)*G[0, 0, xp] + 48*G[-1, -1, -1, xp] - 24*G[-1, -1, 0, xp] - 24*G[-1, 0, -1, xp] + 12*G[-1, 0, 0, xp] - 
			 24*G[0, -1, -1, xp] + 12*G[0, -1, 0, xp] + 12*G[0, 0, -1, xp] - 6*G[0, 0, 0, xp]
			)
	+(2*e^2)/3*(
			-120 - (96*I)*Pi + 36*Pi^2 + (8*I)*Pi^3 - Pi^4 + 8*(24 + (18*I)*Pi - 6*Pi^2 - I*Pi^3)*G[-1, xp] + 
			 4*(-24 - (18*I)*Pi + 6*Pi^2 + I*Pi^3)*G[0, xp] + 48*(-6 - (4*I)*Pi + Pi^2)*G[-1, -1, xp] - 
			 24*(-6 - (4*I)*Pi + Pi^2)*G[-1, 0, xp] - 24*(-6 - (4*I)*Pi + Pi^2)*G[0, -1, xp] + 12*(-6 - (4*I)*Pi + Pi^2)*G[0, 0, xp] + 
			 96*(4 + (2*I)*Pi)*G[-1, -1, -1, xp] - (96*I)*(-2*I + Pi)*G[-1, -1, 0, xp] - (96*I)*(-2*I + Pi)*G[-1, 0, -1, xp] + 
			 48*(2 + I*Pi)*G[-1, 0, 0, xp] - (96*I)*(-2*I + Pi)*G[0, -1, -1, xp] + 48*(2 + I*Pi)*G[0, -1, 0, xp] + 
			 48*(2 + I*Pi)*G[0, 0, -1, xp] - (24*I)*(-2*I + Pi)*G[0, 0, 0, xp] - 384*G[-1, -1, -1, -1, xp] + 192*G[-1, -1, -1, 0, xp] + 
			 192*G[-1, -1, 0, -1, xp] - 96*G[-1, -1, 0, 0, xp] + 192*G[-1, 0, -1, -1, xp] - 96*G[-1, 0, -1, 0, xp] - 
			 96*G[-1, 0, 0, -1, xp] + 48*G[-1, 0, 0, 0, xp] + 192*G[0, -1, -1, -1, xp] - 96*G[0, -1, -1, 0, xp] - 
			 96*G[0, -1, 0, -1, xp] + 48*G[0, -1, 0, 0, xp] - 96*G[0, 0, -1, -1, xp] + 48*G[0, 0, -1, 0, xp] + 48*G[0, 0, 0, -1, xp] - 
			 24*G[0, 0, 0, 0, xp]
			),
Int[A, 134] -> 
	+M2/(4*e)*(
			1
			)
	+(M2*(13 + (4*I)*Pi))/8*(
			1
			)
	+(e*M2*(115 + (52*I)*Pi - 8*Pi^2))/16*(
			1
			)
	+(e^2*M2*(2595 + (1380*I)*Pi - 312*Pi^2 - (32*I)*Pi^3 - 144*Zeta[3]))/96*(
			1
			)
	+(e^3*M2*(89565 - 13800*Pi^2 - (2080*I)*Pi^3 + 136*Pi^4 - 9360*Zeta[3] - (60*I)*Pi*(-865 + 48*Zeta[3])))/960*(
			1
			),
Int[A, 142, zp] -> 
	-1/(2*e^2)*(
			1
			)
	+e^(-1)*(
			-5/2 + G[0, zp]
			)
	+1/6*(
			-57 - 2*Pi^2 - (6*I)*Pi*G[-1, zp] + 6*(5 + I*Pi)*G[0, zp] - 3*G[0, zp]^2 - 6*G[-1, 0, zp]
			)
	+e/6*(
			-195 - 10*Pi^2 - (2*I)*Pi^3 + 2*Pi*(-15*I + 4*Pi)*G[-1, zp] + (114 + (30*I)*Pi - 4*Pi^2)*G[0, zp] - 
			 (3*I)*(-5*I + Pi)*G[0, zp]^2 + G[0, zp]^3 + (6*I)*Pi*G[-1, -1, zp] - 30*G[-1, 0, zp] - (6*I)*Pi*G[-1, 0, zp] + 
			 (6*I)*Pi*G[0, -1, zp] + 6*G[-1, -1, 0, zp] + 6*G[-1, 0, 0, zp] + 6*G[0, -1, 0, zp] + 6*Zeta[3]
			)
	+e^2*(
			-211/2 - (19*Pi^2)/3 - ((5*I)/3)*Pi^3 + (17*Pi^4)/60 - (19*I)*Pi*G[-1, zp] + (20*Pi^2*G[-1, zp])/3 + I*Pi^3*G[-1, zp] + 
			 ((-57 - (15*I)*Pi + 2*Pi^2)*G[0, zp]^2)/6 + ((5 + I*Pi)*G[0, zp]^3)/6 - G[0, zp]^4/24 + 
			 ((15*I - 4*Pi)*Pi*G[-1, -1, zp])/3 + (-19 - (5*I)*Pi + (2*Pi^2)/3)*G[-1, 0, zp] + ((15*I - 4*Pi)*Pi*G[0, -1, zp])/3 - 
			 I*Pi*G[-1, -1, -1, zp] + (5 + I*Pi)*G[-1, -1, 0, zp] - I*Pi*G[-1, 0, -1, zp] + (5 + I*Pi)*G[-1, 0, 0, zp] - 
			 I*Pi*G[0, -1, -1, zp] + (5 + I*Pi)*G[0, -1, 0, zp] - I*Pi*G[0, 0, -1, zp] - G[-1, -1, -1, 0, zp] - G[-1, -1, 0, 0, zp] - 
			 G[-1, 0, -1, 0, zp] - G[-1, 0, 0, 0, zp] - G[0, -1, -1, 0, zp] - G[0, -1, 0, 0, zp] - G[0, 0, -1, 0, zp] + 
			 (G[0, zp]*(195 + (57*I)*Pi - 10*Pi^2 - I*Pi^3 - 12*Zeta[3]))/3 + 5*Zeta[3] - (2*I)*Pi*Zeta[3] + 2*G[-1, zp]*Zeta[3]
			),
Int[A, 148, zp] -> 
	-(M2*zp)/(4*e)*(
			1
			)
	+(M2*zp)/8*(
			-13 + 4*G[0, zp]
			)
	-(e*M2*zp)/16*(
			115 - 52*G[0, zp] + 8*G[0, zp]^2
			)
	+(e^2*M2*zp)/96*(
			-2595 + 1380*G[0, zp] - 312*G[0, zp]^2 + 32*G[0, zp]^3 + 144*Zeta[3]
			)
	+(e^3*M2*zp)/960*(
			-89565 + 24*Pi^4 - 13800*G[0, zp]^2 + 2080*G[0, zp]^3 - 160*G[0, zp]^4 + 9360*Zeta[3] - 60*G[0, zp]*(-865 + 48*Zeta[3])
			),
Int[A, 149, zp] -> 
	-19/2*(
			1
			)
	-1/(2*e^2)*(
			1
			)
	+(-5/2 - I*Pi)/e*(
			1
			)
	+(-5*I)*Pi*(
			1
			)
	+(5*Pi^2)/6*(
			1
			)
	+I*Pi*(
			G[-1, zp]
			)
	+1*(
			G[-1, 0, zp]
			)
	+e*(
			-65/2 - (19*I)*Pi + (25*Pi^2)/6 + (I/3)*Pi^3 - (5*Pi*(-6*I + Pi)*G[-1, zp])/6 - I*Pi*G[-1, -1, zp] + 5*G[-1, 0, zp] - 
			 G[-1, -1, 0, zp] - 2*G[-1, 0, 0, zp] + 2*Zeta[3]
			)
	+e^2*(
			-211/2 - (65*I)*Pi + (95*Pi^2)/6 + ((5*I)/3)*Pi^3 + (5*Pi*(-6*I + Pi)*G[-1, -1, zp])/6 + 19*G[-1, 0, zp] + 
			 I*Pi*G[-1, -1, -1, zp] - 5*G[-1, -1, 0, zp] - 10*G[-1, 0, 0, zp] + G[-1, -1, -1, 0, zp] + 2*G[-1, -1, 0, 0, zp] + 
			 4*G[-1, 0, 0, 0, zp] + 10*Zeta[3] + (4*I)*Pi*Zeta[3] + G[-1, zp]*((19*I)*Pi - (25*Pi^2)/6 - (I/3)*Pi^3 + Zeta[3])
			),
Int[A, 166, 1, xp] -> 
	+(-1 + xp)/(2*e^2*(1 - xp))*(
			1
			)
	+((5 + (2*I)*Pi)*(-1 + xp))/(2*e*(1 - xp))*(
			1
			)
	+(1 - xp)^(-1)*(
			(Pi^2*(7 - 5*xp) + 57*(-1 + xp) + (30*I)*Pi*(-1 + xp))/6 - 2*(1 + xp)*G[0, -1, xp] + (1 + xp)*G[0, 0, xp]
			)
	+e/(6*(1 - xp))*(
			(-2*I)*Pi^3*(-3 + xp) + (114*I)*Pi*(-1 + xp) - 5*Pi^2*(-7 + 5*xp) - Pi^2*(1 + xp)*G[-1, xp] - Pi^2*(-1 + 2*xp)*G[0, xp] + 
			 2*Pi^2*(1 + xp)*G[1, xp] - 12*(5 + (2*I)*Pi)*(1 + xp)*G[0, -1, xp] + 6*(5 + (2*I)*Pi)*(1 + xp)*G[0, 0, xp] + 
			 12*(1 + xp)*G[-1, 0, -1, xp] - 6*(1 + xp)*G[-1, 0, 0, xp] + 48*(1 + xp)*G[0, -1, -1, xp] - 24*(1 + xp)*G[0, -1, 0, xp] - 
			 36*G[0, 0, -1, xp] + 18*G[0, 0, 0, xp] - 24*(1 + xp)*G[1, 0, -1, xp] + 12*(1 + xp)*G[1, 0, 0, xp] + 
			 3*(-65 + 2*Zeta[3] + xp*(65 + 2*Zeta[3]))
			)
	+e^2/(1 - xp)*(
			(-5*Pi^2*(1 + xp)*G[-1, xp])/6 - (I/3)*Pi^3*(1 + xp)*G[-1, xp] - (5*Pi^2*(-1 + 2*xp)*G[0, xp])/6 - 
			 (I/3)*Pi^3*(-1 + 2*xp)*G[0, xp] + (5*Pi^2*(1 + xp)*G[1, xp])/3 + ((2*I)/3)*Pi^3*(1 + xp)*G[1, xp] + 
			 (Pi^2*(1 + xp)*G[-1, -1, xp])/6 + (Pi^2*(-1 + 2*xp)*G[-1, 0, xp])/6 - (Pi^2*(1 + xp)*G[-1, 1, xp])/3 + 
			 ((-228*(1 + xp) - (120*I)*Pi*(1 + xp) + Pi^2*(23 + 26*xp))*G[0, -1, xp])/6 + 
			 ((114 + (60*I)*Pi - 11*Pi^2)*(1 + xp)*G[0, 0, xp])/6 - (Pi^2*(-1 + 2*xp)*G[0, 1, xp])/3 - (Pi^2*(1 + xp)*G[1, -1, xp])/3 - 
			 (Pi^2*(1 + xp)*G[1, 0, xp])/6 + (2*Pi^2*(1 + xp)*G[1, 1, xp])/3 + 2*(5 + (2*I)*Pi)*(1 + xp)*G[-1, 0, -1, xp] + 
			 (-5 - (2*I)*Pi)*(1 + xp)*G[-1, 0, 0, xp] + 8*(5 + (2*I)*Pi)*(1 + xp)*G[0, -1, -1, xp] - 
			 4*(5 + (2*I)*Pi)*(1 + xp)*G[0, -1, 0, xp] - 6*(5 + (2*I)*Pi)*G[0, 0, -1, xp] + 3*(5 + (2*I)*Pi)*G[0, 0, 0, xp] - 
			 4*(5 + (2*I)*Pi)*(1 + xp)*G[1, 0, -1, xp] + 2*(5 + (2*I)*Pi)*(1 + xp)*G[1, 0, 0, xp] - 2*(1 + xp)*G[-1, -1, 0, -1, xp] + 
			 (1 + xp)*G[-1, -1, 0, 0, xp] - 8*(1 + xp)*G[-1, 0, -1, -1, xp] + 4*(1 + xp)*G[-1, 0, -1, 0, xp] + 6*G[-1, 0, 0, -1, xp] - 
			 3*G[-1, 0, 0, 0, xp] + 4*(1 + xp)*G[-1, 1, 0, -1, xp] - 2*(1 + xp)*G[-1, 1, 0, 0, xp] - 32*(1 + xp)*G[0, -1, -1, -1, xp] + 
			 16*(1 + xp)*G[0, -1, -1, 0, xp] + 6*(3 + 2*xp)*G[0, -1, 0, -1, xp] - 3*(3 + 2*xp)*G[0, -1, 0, 0, xp] + 
			 24*G[0, 0, -1, -1, xp] - 12*G[0, 0, -1, 0, xp] - 2*(7 + xp)*G[0, 0, 0, -1, xp] + (7 + xp)*G[0, 0, 0, 0, xp] + 
			 4*(-1 + 2*xp)*G[0, 1, 0, -1, xp] - 2*(-1 + 2*xp)*G[0, 1, 0, 0, xp] + 4*(1 + xp)*G[1, -1, 0, -1, xp] - 
			 2*(1 + xp)*G[1, -1, 0, 0, xp] + 16*(1 + xp)*G[1, 0, -1, -1, xp] - 8*(1 + xp)*G[1, 0, -1, 0, xp] - 
			 6*(1 + xp)*G[1, 0, 0, -1, xp] + 3*(1 + xp)*G[1, 0, 0, 0, xp] - 8*(1 + xp)*G[1, 1, 0, -1, xp] + 
			 4*(1 + xp)*G[1, 1, 0, 0, xp] - 2*(-1 + 2*xp)*G[-1, xp]*Zeta[3] - 2*(1 + xp)*G[0, xp]*Zeta[3] + 
			 2*(1 + xp)*G[1, xp]*Zeta[3] + ((-200*I)*Pi^3*(-3 + xp) - 380*Pi^2*(-7 + 5*xp) + Pi^4*(-71 + 11*xp) + 
			   (120*I)*Pi*(-65 + 2*Zeta[3] + xp*(65 + 2*Zeta[3])) + 60*(-211 + 10*Zeta[3] + xp*(211 + 10*Zeta[3])))/120
			),
Int[A, 166, 2, xp] -> 
	+xp/(3*e*M2*(1 - xp^2))*(
			Pi^2 - 12*G[0, -1, xp] + 6*G[0, 0, xp]
			)
	+xp/(6*M2*(1 - xp^2))*(
			-2*Pi^2*G[-1, xp] - Pi^2*G[0, xp] + 2*((2*I)*Pi^3 + 2*Pi^2*G[1, xp] - (24*I)*Pi*G[0, -1, xp] + (12*I)*Pi*G[0, 0, xp] + 
			   12*G[-1, 0, -1, xp] - 6*G[-1, 0, 0, xp] + 48*G[0, -1, -1, xp] - 24*G[0, -1, 0, xp] - 18*G[0, 0, -1, xp] + 
			   9*G[0, 0, 0, xp] - 24*G[1, 0, -1, xp] + 12*G[1, 0, 0, xp] + 6*Zeta[3])
			)
	-(e*xp)/(6*M2*(1 - xp^2))*(
			3*Pi^4 - (8*I)*Pi^3*G[1, xp] - 2*Pi^2*G[-1, -1, xp] - Pi^2*G[-1, 0, xp] + 4*Pi^2*G[-1, 1, xp] - 49*Pi^2*G[0, -1, xp] + 
			 22*Pi^2*G[0, 0, xp] + 2*Pi^2*G[0, 1, xp] + 4*Pi^2*G[1, -1, xp] + 2*Pi^2*G[1, 0, xp] - 8*Pi^2*G[1, 1, xp] - 
			 (48*I)*Pi*G[-1, 0, -1, xp] + (24*I)*Pi*G[-1, 0, 0, xp] - (192*I)*Pi*G[0, -1, -1, xp] + (96*I)*Pi*G[0, -1, 0, xp] + 
			 (72*I)*Pi*G[0, 0, -1, xp] - (36*I)*Pi*G[0, 0, 0, xp] + (96*I)*Pi*G[1, 0, -1, xp] - (48*I)*Pi*G[1, 0, 0, xp] + 
			 24*G[-1, -1, 0, -1, xp] - 12*G[-1, -1, 0, 0, xp] + 96*G[-1, 0, -1, -1, xp] - 48*G[-1, 0, -1, 0, xp] - 
			 36*G[-1, 0, 0, -1, xp] + 18*G[-1, 0, 0, 0, xp] - 48*G[-1, 1, 0, -1, xp] + 24*G[-1, 1, 0, 0, xp] + 
			 384*G[0, -1, -1, -1, xp] - 192*G[0, -1, -1, 0, xp] - 180*G[0, -1, 0, -1, xp] + 90*G[0, -1, 0, 0, xp] - 
			 144*G[0, 0, -1, -1, xp] + 72*G[0, 0, -1, 0, xp] + 96*G[0, 0, 0, -1, xp] - 48*G[0, 0, 0, 0, xp] - 24*G[0, 1, 0, -1, xp] + 
			 12*G[0, 1, 0, 0, xp] - 48*G[1, -1, 0, -1, xp] + 24*G[1, -1, 0, 0, xp] - 192*G[1, 0, -1, -1, xp] + 96*G[1, 0, -1, 0, xp] + 
			 72*G[1, 0, 0, -1, xp] - 36*G[1, 0, 0, 0, xp] + 96*G[1, 1, 0, -1, xp] - 48*G[1, 1, 0, 0, xp] - (24*I)*Pi*Zeta[3] - 
			 24*G[1, xp]*Zeta[3] + 4*G[-1, xp]*(I*Pi^3 + 3*Zeta[3]) + G[0, xp]*((2*I)*Pi^3 + 24*Zeta[3])
			),
Int[A, 174, xp, zp] -> 
	+1/(e^2*M2*(1 + zp))*(
			(-I)*Pi - G[0, zp]
			)
	+1/(e*M2*(1 + zp))*(
			(-2*I)*Pi + (7*Pi^2)/6 - I*Pi*G[-1, zp] - I*Pi*G[0, xp] - 2*G[0, zp] - G[0, xp]*G[0, zp] + G[0, zp]^2 + 
			 2*G[-1, xp]*(I*Pi + G[0, zp]) - G[-1, 0, zp]
			)
	+1/(M2*(1 + zp))*(
			(-4*I)*Pi + (7*Pi^2)/3 + (I/2)*Pi^3 + (Pi*G[-1, zp]*(-12*I + 7*Pi - (6*I)*G[0, xp]))/6 - (2*I)*Pi*G[0, xp] + 
			 (7*Pi^2*G[0, xp])/6 - I*Pi*G[0, xp]^2 - 4*G[0, zp] - (Pi^2*G[0, zp])/6 - 2*G[0, xp]*G[0, zp] + I*Pi*G[0, xp]*G[0, zp] + 
			 2*G[0, zp]^2 - (I/2)*Pi*G[0, zp]^2 + (3*G[0, xp]*G[0, zp]^2)/2 - (5*G[0, zp]^3)/6 - (Pi^2*G[xp^(-1), zp])/3 - 
			 I*Pi*G[0, xp]*G[xp^(-1), zp] - I*Pi*G[0, xp]*G[xp, zp] - (8*I)*Pi*G[-1, -1, xp] - 8*G[0, zp]*G[-1, -1, xp] - 
			 I*Pi*G[-1, -1, zp] + 4*G[0, zp]*G[-1, 0, xp] - 2*G[-1, 0, zp] - G[0, xp]*G[-1, 0, zp] + 4*G[0, zp]*G[0, -1, xp] + 
			 2*G[xp^(-1), zp]*G[0, -1, xp] - 2*G[xp, zp]*G[0, -1, xp] + (4*I)*Pi*G[0, -1, zp] - 2*G[0, zp]*G[0, 0, xp] - 
			 G[xp^(-1), zp]*G[0, 0, xp] + G[xp, zp]*G[0, 0, xp] - (2*I)*Pi*G[xp^(-1), -1, zp] + I*Pi*G[xp^(-1), 0, zp] - 
			 G[0, xp]*G[xp^(-1), 0, zp] - (2*I)*Pi*G[xp, -1, zp] + I*Pi*G[xp, 0, zp] - G[0, xp]*G[xp, 0, zp] + 
			 G[-1, xp]*((4*I)*Pi - 2*Pi^2 + (2*I)*Pi*G[-1, zp] + (4*I)*Pi*G[0, xp] + 4*G[0, zp] - (2*I)*Pi*G[0, zp] - 3*G[0, zp]^2 + 
			   (2*I)*Pi*G[xp^(-1), zp] + (2*I)*Pi*G[xp, zp] + 2*G[-1, 0, zp] + 2*G[xp^(-1), 0, zp] + 2*G[xp, 0, zp]) - 
			 G[-1, -1, 0, zp] + 2*G[-1, 0, 0, zp] + 4*G[0, -1, 0, zp] - 2*G[0, 0, -1, xp] + G[0, 0, 0, xp] - 2*G[xp^(-1), -1, 0, zp] + 
			 G[xp^(-1), 0, 0, zp] - 2*G[xp, -1, 0, zp] + G[xp, 0, 0, zp] - Zeta[3]
			)
	+e/(M2*(1 + zp))*(
			(-8*I)*Pi + (14*Pi^2)/3 + I*Pi^3 - (13*Pi^4)/45 - (4*I)*Pi*G[0, xp] + (7*Pi^2*G[0, xp])/3 + (I/3)*Pi^3*G[0, xp] - 
			 (2*I)*Pi*G[0, xp]^2 + Pi^2*G[0, xp]^2 - ((4*I)/3)*Pi*G[0, xp]^3 - 8*G[0, zp] - (Pi^2*G[0, zp])/3 + 
			 ((5*I)/6)*Pi^3*G[0, zp] - 4*G[0, xp]*G[0, zp] + (2*I)*Pi*G[0, xp]*G[0, zp] - Pi^2*G[0, xp]*G[0, zp] + 
			 (3*I)*Pi*G[0, xp]^2*G[0, zp] + 4*G[0, zp]^2 - I*Pi*G[0, zp]^2 + (7*Pi^2*G[0, zp]^2)/12 + 3*G[0, xp]*G[0, zp]^2 - 
			 ((3*I)/2)*Pi*G[0, xp]*G[0, zp]^2 - (5*G[0, zp]^3)/3 + ((2*I)/3)*Pi*G[0, zp]^3 - (3*G[0, xp]*G[0, zp]^3)/2 + 
			 (7*G[0, zp]^4)/12 - (2*Pi^2*G[xp^(-1), zp])/3 - ((5*I)/6)*Pi^3*G[xp^(-1), zp] - (2*I)*Pi*G[0, xp]*G[xp^(-1), zp] + 
			 Pi^2*G[0, xp]*G[xp^(-1), zp] - I*Pi*G[0, xp]^2*G[xp^(-1), zp] - (Pi^2*G[1, xp]*G[xp^(-1), zp])/3 - (I/6)*Pi^3*G[xp, zp] - 
			 (2*I)*Pi*G[0, xp]*G[xp, zp] + (5*Pi^2*G[0, xp]*G[xp, zp])/6 - I*Pi*G[0, xp]^2*G[xp, zp] + (Pi^2*G[1, xp]*G[xp, zp])/3 - 
			 (16*I)*Pi*G[-1, -1, xp] + 8*Pi^2*G[-1, -1, xp] - (16*I)*Pi*G[0, xp]*G[-1, -1, xp] - 16*G[0, zp]*G[-1, -1, xp] + 
			 (8*I)*Pi*G[0, zp]*G[-1, -1, xp] + 12*G[0, zp]^2*G[-1, -1, xp] - (8*I)*Pi*G[xp^(-1), zp]*G[-1, -1, xp] - 
			 (8*I)*Pi*G[xp, zp]*G[-1, -1, xp] - (2*I)*Pi*G[-1, -1, zp] + (7*Pi^2*G[-1, -1, zp])/6 - I*Pi*G[0, xp]*G[-1, -1, zp] + 
			 (47*Pi^2*G[-1, 0, xp])/6 + (8*I)*Pi*G[0, xp]*G[-1, 0, xp] + 8*G[0, zp]*G[-1, 0, xp] + (8*I)*Pi*G[0, zp]*G[-1, 0, xp] - 
			 6*G[0, zp]^2*G[-1, 0, xp] - 4*G[-1, 0, zp] - (Pi^2*G[-1, 0, zp])/6 - 2*G[0, xp]*G[-1, 0, zp] + I*Pi*G[0, xp]*G[-1, 0, zp] - 
			 8*G[-1, -1, xp]*G[-1, 0, zp] + 4*G[-1, 0, xp]*G[-1, 0, zp] - (Pi^2*G[-1, xp^(-1), zp])/3 - 
			 I*Pi*G[0, xp]*G[-1, xp^(-1), zp] - I*Pi*G[0, xp]*G[-1, xp, zp] + (47*Pi^2*G[0, -1, xp])/6 + 
			 (2*I)*Pi*G[0, xp]*G[0, -1, xp] + 8*G[0, zp]*G[0, -1, xp] + (8*I)*Pi*G[0, zp]*G[0, -1, xp] - 6*G[0, zp]^2*G[0, -1, xp] + 
			 (8*I)*Pi*G[1, xp]*G[0, -1, xp] + 4*G[xp^(-1), zp]*G[0, -1, xp] + (4*I)*Pi*G[xp^(-1), zp]*G[0, -1, xp] - 
			 4*G[xp, zp]*G[0, -1, xp] - (4*I)*Pi*G[xp, zp]*G[0, -1, xp] + 4*G[-1, 0, zp]*G[0, -1, xp] + 
			 2*G[-1, xp^(-1), zp]*G[0, -1, xp] - 2*G[-1, xp, zp]*G[0, -1, xp] + (8*I)*Pi*G[0, -1, zp] - (29*Pi^2*G[0, -1, zp])/6 + 
			 (3*I)*Pi*G[0, xp]*G[0, -1, zp] + (2*I)*Pi*G[0, xp]*G[0, 0, xp] - 4*G[0, zp]*G[0, 0, xp] - (4*I)*Pi*G[0, zp]*G[0, 0, xp] + 
			 3*G[0, zp]^2*G[0, 0, xp] - (4*I)*Pi*G[1, xp]*G[0, 0, xp] - 2*G[xp^(-1), zp]*G[0, 0, xp] - 
			 (2*I)*Pi*G[xp^(-1), zp]*G[0, 0, xp] + 2*G[xp, zp]*G[0, 0, xp] + (2*I)*Pi*G[xp, zp]*G[0, 0, xp] - 
			 2*G[-1, 0, zp]*G[0, 0, xp] - G[-1, xp^(-1), zp]*G[0, 0, xp] + G[-1, xp, zp]*G[0, 0, xp] + (Pi^2*G[0, 1, xp])/3 + 
			 (4*I)*Pi*G[0, xp]*G[0, 1, xp] + Pi^2*G[0, xp^(-1), zp] + (3*I)*Pi*G[0, xp]*G[0, xp^(-1), zp] - 
			 6*G[0, -1, xp]*G[0, xp^(-1), zp] + 3*G[0, 0, xp]*G[0, xp^(-1), zp] + (3*I)*Pi*G[0, xp]*G[0, xp, zp] + 
			 6*G[0, -1, xp]*G[0, xp, zp] - 3*G[0, 0, xp]*G[0, xp, zp] - (4*I)*Pi*G[xp^(-1), -1, zp] + (5*Pi^2*G[xp^(-1), -1, zp])/2 - 
			 I*Pi*G[0, xp]*G[xp^(-1), -1, zp] + (2*I)*Pi*G[xp^(-1), 0, zp] - (5*Pi^2*G[xp^(-1), 0, zp])/6 - 
			 2*G[0, xp]*G[xp^(-1), 0, zp] + I*Pi*G[0, xp]*G[xp^(-1), 0, zp] - 8*G[-1, -1, xp]*G[xp^(-1), 0, zp] + 
			 4*G[-1, 0, xp]*G[xp^(-1), 0, zp] + 4*G[0, -1, xp]*G[xp^(-1), 0, zp] - 2*G[0, 0, xp]*G[xp^(-1), 0, zp] - 
			 (Pi^2*G[xp^(-1), xp^(-1), zp])/3 - I*Pi*G[0, xp]*G[xp^(-1), xp^(-1), zp] + 2*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] - 
			 G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] - I*Pi*G[0, xp]*G[xp^(-1), xp, zp] - 2*G[0, -1, xp]*G[xp^(-1), xp, zp] + 
			 G[0, 0, xp]*G[xp^(-1), xp, zp] - (4*I)*Pi*G[xp, -1, zp] + (5*Pi^2*G[xp, -1, zp])/2 - I*Pi*G[0, xp]*G[xp, -1, zp] + 
			 (2*I)*Pi*G[xp, 0, zp] - (5*Pi^2*G[xp, 0, zp])/6 - 2*G[0, xp]*G[xp, 0, zp] + I*Pi*G[0, xp]*G[xp, 0, zp] - 
			 8*G[-1, -1, xp]*G[xp, 0, zp] + 4*G[-1, 0, xp]*G[xp, 0, zp] + 4*G[0, -1, xp]*G[xp, 0, zp] - 2*G[0, 0, xp]*G[xp, 0, zp] - 
			 (Pi^2*G[xp, xp^(-1), zp])/3 - I*Pi*G[0, xp]*G[xp, xp^(-1), zp] + 2*G[0, -1, xp]*G[xp, xp^(-1), zp] - 
			 G[0, 0, xp]*G[xp, xp^(-1), zp] - I*Pi*G[0, xp]*G[xp, xp, zp] - 2*G[0, -1, xp]*G[xp, xp, zp] + G[0, 0, xp]*G[xp, xp, zp] + 
			 (32*I)*Pi*G[-1, -1, -1, xp] + 32*G[0, zp]*G[-1, -1, -1, xp] - I*Pi*G[-1, -1, -1, zp] - 16*G[0, zp]*G[-1, -1, 0, xp] - 
			 2*G[-1, -1, 0, zp] - G[0, xp]*G[-1, -1, 0, zp] - 16*G[0, zp]*G[-1, 0, -1, xp] - 2*G[xp^(-1), zp]*G[-1, 0, -1, xp] + 
			 2*G[xp, zp]*G[-1, 0, -1, xp] + (4*I)*Pi*G[-1, 0, -1, zp] - (14*I)*Pi*G[-1, 0, 0, xp] + 8*G[0, zp]*G[-1, 0, 0, xp] + 
			 G[xp^(-1), zp]*G[-1, 0, 0, xp] - G[xp, zp]*G[-1, 0, 0, xp] + 4*G[-1, 0, 0, zp] - I*Pi*G[-1, 0, 0, zp] + 
			 3*G[0, xp]*G[-1, 0, 0, zp] + (8*I)*Pi*G[-1, 0, 1, xp] - (2*I)*Pi*G[-1, xp^(-1), -1, zp] + I*Pi*G[-1, xp^(-1), 0, zp] - 
			 G[0, xp]*G[-1, xp^(-1), 0, zp] - (2*I)*Pi*G[-1, xp, -1, zp] + I*Pi*G[-1, xp, 0, zp] - G[0, xp]*G[-1, xp, 0, zp] - 
			 16*G[0, zp]*G[0, -1, -1, xp] - 8*G[xp^(-1), zp]*G[0, -1, -1, xp] + 8*G[xp, zp]*G[0, -1, -1, xp] + 
			 (2*I)*Pi*G[0, -1, -1, zp] - (8*I)*Pi*G[0, -1, 0, xp] + 8*G[0, zp]*G[0, -1, 0, xp] + 4*G[xp^(-1), zp]*G[0, -1, 0, xp] - 
			 4*G[xp, zp]*G[0, -1, 0, xp] + 8*G[0, -1, 0, zp] + I*Pi*G[0, -1, 0, zp] + 3*G[0, xp]*G[0, -1, 0, zp] - 4*G[0, 0, -1, xp] - 
			 (6*I)*Pi*G[0, 0, -1, xp] + 8*G[0, zp]*G[0, 0, -1, xp] + 4*G[xp^(-1), zp]*G[0, 0, -1, xp] - 2*G[xp, zp]*G[0, 0, -1, xp] - 
			 (13*I)*Pi*G[0, 0, -1, zp] + 2*G[0, 0, 0, xp] - 4*G[0, zp]*G[0, 0, 0, xp] - 2*G[xp^(-1), zp]*G[0, 0, 0, xp] + 
			 G[xp, zp]*G[0, 0, 0, xp] - (4*I)*Pi*G[0, 0, 1, xp] + (6*I)*Pi*G[0, xp^(-1), -1, zp] - (3*I)*Pi*G[0, xp^(-1), 0, zp] + 
			 3*G[0, xp]*G[0, xp^(-1), 0, zp] + (6*I)*Pi*G[0, xp, -1, zp] - (3*I)*Pi*G[0, xp, 0, zp] + 3*G[0, xp]*G[0, xp, 0, zp] - 
			 (8*I)*Pi*G[1, 0, -1, xp] + 4*G[xp^(-1), zp]*G[1, 0, -1, xp] - 4*G[xp, zp]*G[1, 0, -1, xp] + (4*I)*Pi*G[1, 0, 0, xp] - 
			 2*G[xp^(-1), zp]*G[1, 0, 0, xp] + 2*G[xp, zp]*G[1, 0, 0, xp] - 4*G[xp^(-1), -1, 0, zp] - I*Pi*G[xp^(-1), -1, 0, zp] - 
			 G[0, xp]*G[xp^(-1), -1, 0, zp] + (5*I)*Pi*G[xp^(-1), 0, -1, zp] + 2*G[xp^(-1), 0, 0, zp] - (2*I)*Pi*G[xp^(-1), 0, 0, zp] + 
			 3*G[0, xp]*G[xp^(-1), 0, 0, zp] - (2*I)*Pi*G[xp^(-1), xp^(-1), -1, zp] + I*Pi*G[xp^(-1), xp^(-1), 0, zp] - 
			 G[0, xp]*G[xp^(-1), xp^(-1), 0, zp] - (2*I)*Pi*G[xp^(-1), xp, -1, zp] + I*Pi*G[xp^(-1), xp, 0, zp] - 
			 G[0, xp]*G[xp^(-1), xp, 0, zp] - 4*G[xp, -1, 0, zp] - I*Pi*G[xp, -1, 0, zp] - G[0, xp]*G[xp, -1, 0, zp] + 
			 (5*I)*Pi*G[xp, 0, -1, zp] + 2*G[xp, 0, 0, zp] - (2*I)*Pi*G[xp, 0, 0, zp] + 3*G[0, xp]*G[xp, 0, 0, zp] - 
			 (2*I)*Pi*G[xp, xp^(-1), -1, zp] + I*Pi*G[xp, xp^(-1), 0, zp] - G[0, xp]*G[xp, xp^(-1), 0, zp] - 
			 (2*I)*Pi*G[xp, xp, -1, zp] + I*Pi*G[xp, xp, 0, zp] - G[0, xp]*G[xp, xp, 0, zp] - G[-1, -1, -1, 0, zp] + 
			 2*G[-1, -1, 0, 0, zp] + 4*G[-1, 0, -1, 0, zp] + 2*G[-1, 0, 0, -1, xp] - G[-1, 0, 0, 0, xp] - 5*G[-1, 0, 0, 0, zp] - 
			 2*G[-1, xp^(-1), -1, 0, zp] + G[-1, xp^(-1), 0, 0, zp] - 2*G[-1, xp, -1, 0, zp] + G[-1, xp, 0, 0, zp] + 
			 2*G[0, -1, -1, 0, zp] + 2*G[0, -1, 0, -1, xp] - G[0, -1, 0, 0, xp] - 7*G[0, -1, 0, 0, zp] + 8*G[0, 0, -1, -1, xp] - 
			 4*G[0, 0, -1, 0, xp] - 13*G[0, 0, -1, 0, zp] - 4*G[0, 0, 0, -1, xp] + 2*G[0, 0, 0, 0, xp] - 4*G[0, 1, 0, -1, xp] + 
			 2*G[0, 1, 0, 0, xp] + 6*G[0, xp^(-1), -1, 0, zp] - 3*G[0, xp^(-1), 0, 0, zp] + 6*G[0, xp, -1, 0, zp] - 
			 3*G[0, xp, 0, 0, zp] + 3*G[xp^(-1), -1, 0, 0, zp] + 5*G[xp^(-1), 0, -1, 0, zp] - 4*G[xp^(-1), 0, 0, 0, zp] - 
			 2*G[xp^(-1), xp^(-1), -1, 0, zp] + G[xp^(-1), xp^(-1), 0, 0, zp] - 2*G[xp^(-1), xp, -1, 0, zp] + G[xp^(-1), xp, 0, 0, zp] + 
			 3*G[xp, -1, 0, 0, zp] + 5*G[xp, 0, -1, 0, zp] - 4*G[xp, 0, 0, 0, zp] - 2*G[xp, xp^(-1), -1, 0, zp] + 
			 G[xp, xp^(-1), 0, 0, zp] - 2*G[xp, xp, -1, 0, zp] + G[xp, xp, 0, 0, zp] + 
			 G[-1, zp]*((-4*I)*Pi + (7*Pi^2)/3 + (I/2)*Pi^3 + (Pi*(-12*I + 7*Pi)*G[0, xp])/6 - I*Pi*G[0, xp]^2 - 
			   (8*I)*Pi*G[-1, -1, xp] - 2*G[0, 0, -1, xp] + G[0, 0, 0, xp] - Zeta[3]) - 2*Zeta[3] + (3*I)*Pi*Zeta[3] + 
			 5*G[0, zp]*Zeta[3] - G[xp^(-1), zp]*Zeta[3] + G[xp, zp]*Zeta[3] + 
			 G[-1, xp]*((8*I)*Pi - 4*Pi^2 - 2*Pi*G[-1, zp]*(-2*I + Pi - (2*I)*G[0, xp]) + (6*I)*Pi*G[0, xp]^2 + 8*G[0, zp] - 
			   (4*I)*Pi*G[0, zp] + 2*Pi^2*G[0, zp] - 6*G[0, zp]^2 + (3*I)*Pi*G[0, zp]^2 + 3*G[0, zp]^3 + (4*I)*Pi*G[xp^(-1), zp] - 
			   (11*Pi^2*G[xp^(-1), zp])/6 + 4*Pi*G[0, xp]*(2*I - 3*Pi - (3*I)*G[0, zp] + I*G[xp^(-1), zp] + I*G[xp, zp]) + 
			   (4*I)*Pi*G[xp, zp] - (13*Pi^2*G[xp, zp])/6 + (2*I)*Pi*G[-1, -1, zp] + 4*G[-1, 0, zp] - (2*I)*Pi*G[-1, 0, zp] + 
			   (2*I)*Pi*G[-1, xp^(-1), zp] + (2*I)*Pi*G[-1, xp, zp] - (6*I)*Pi*G[0, -1, zp] - (6*I)*Pi*G[0, 0, xp] - 
			   (8*I)*Pi*G[0, 1, xp] - (6*I)*Pi*G[0, xp^(-1), zp] - (6*I)*Pi*G[0, xp, zp] + (2*I)*Pi*G[xp^(-1), -1, zp] + 
			   4*G[xp^(-1), 0, zp] - (2*I)*Pi*G[xp^(-1), 0, zp] + (2*I)*Pi*G[xp^(-1), xp^(-1), zp] + (2*I)*Pi*G[xp^(-1), xp, zp] + 
			   (2*I)*Pi*G[xp, -1, zp] + 4*G[xp, 0, zp] - (2*I)*Pi*G[xp, 0, zp] + (2*I)*Pi*G[xp, xp^(-1), zp] + (2*I)*Pi*G[xp, xp, zp] + 
			   2*G[-1, -1, 0, zp] - 6*G[-1, 0, 0, zp] + 2*G[-1, xp^(-1), 0, zp] + 2*G[-1, xp, 0, zp] - 6*G[0, -1, 0, zp] - 
			   6*G[0, xp^(-1), 0, zp] - 6*G[0, xp, 0, zp] + 2*G[xp^(-1), -1, 0, zp] - 6*G[xp^(-1), 0, 0, zp] + 
			   2*G[xp^(-1), xp^(-1), 0, zp] + 2*G[xp^(-1), xp, 0, zp] + 2*G[xp, -1, 0, zp] - 6*G[xp, 0, 0, zp] + 
			   2*G[xp, xp^(-1), 0, zp] + 2*G[xp, xp, 0, zp] + 2*Zeta[3])
			),
Int[A, 181, 1, xp, zp] -> 
	-xp/(3*e*M2*(1 - xp)*(1 + xp))*(
			Pi^2 - 12*G[0, -1, xp] + 6*G[0, 0, xp]
			)
	+M2^(-1)*(
			(xp*(G[xp^(-1), zp]*(Pi^2 - 6*G[0, -1, xp] + 3*G[0, 0, xp]) + 
			    G[0, xp]*(2*Pi^2 + (12*I)*Pi*G[-1, xp] + (3*I)*Pi*G[xp^(-1), zp] + 3*G[xp^(-1), 0, zp] - 3*G[xp, 0, zp]) + 
			    3*(G[xp, zp]*(-2*G[0, -1, xp] + G[0, 0, xp]) + (2*I)*Pi*G[xp^(-1), -1, zp] - 2*G[-1, xp]*G[xp^(-1), 0, zp] + 
			      2*G[-1, xp]*G[xp, 0, zp] + 8*G[0, -1, 0, xp] + 16*G[1, 0, -1, xp] - 8*G[1, 0, 0, xp] + 2*G[xp^(-1), -1, 0, zp] - 
			      G[xp^(-1), 0, 0, zp] - 2*G[xp, -1, 0, zp] + G[xp, 0, 0, zp])))/(3*(1 - xp^2)) - 
			 ((I/3)*xp*((-2*I)*Pi^2 + 2*Pi^3 + 3*Pi*G[0, xp]^2 - (4*I)*Pi^2*G[1, xp] + 6*Pi*G[-1, xp]*G[xp^(-1), zp] - 
			    6*Pi*G[-1, xp]*G[xp, zp] + 3*Pi*G[0, xp]*G[xp, zp] + 12*Pi*G[-1, 0, xp] + (24*I)*G[0, -1, xp] - 12*Pi*G[0, -1, xp] - 
			    (12*I)*G[0, 0, xp] + 6*Pi*G[0, 0, xp] + 3*Pi*G[xp^(-1), 0, zp] + 6*Pi*G[xp, -1, zp] - 3*Pi*G[xp, 0, zp] - 
			    (48*I)*G[0, -1, -1, xp] - (12*I)*Zeta[3]))/((1 - xp)*(1 + xp))
			)
	+e/M2*(
			(xp*(-120*Pi^2 - (120*I)*Pi^3 + 14*Pi^4 + 90*Pi*(-2*I + Pi)*G[0, xp]^2 - 240*Pi^2*G[1, xp] - (240*I)*Pi^3*G[1, xp] + 
			    90*Pi*(-4*I + Pi)*G[-1, xp]*G[xp^(-1), zp] - 90*Pi*(-4*I + Pi)*G[-1, xp]*G[xp, zp] + 
			    15*Pi*(-12*I + Pi)*G[0, xp]*G[xp, zp] - 360*Pi*(2*I + 3*Pi)*G[-1, 0, xp] - 240*(-6 - (3*I)*Pi + 7*Pi^2)*G[0, -1, xp] - 
			    180*(4 + (2*I)*Pi)*G[0, 0, xp] + 15*Pi*(-12*I + Pi)*G[xp^(-1), 0, zp] + 30*Pi*(-12*I + 5*Pi)*G[xp, -1, zp] - 
			    15*Pi*(-12*I + Pi)*G[xp, 0, zp] - 1440*(2 + I*Pi)*G[0, -1, -1, xp] - 720*Zeta[3] - (720*I)*Pi*Zeta[3] - 
			    1440*G[1, xp]*Zeta[3]))/(90*(1 - xp)*(1 + xp)) + 
			 (xp*(-96*Pi^2*G[-1, xp]^2 + (12*I)*Pi*G[0, xp]^3 + 4*Pi^2*G[xp^(-1), zp] + (5*I)*Pi^3*G[xp^(-1), zp] + 
			    4*Pi^2*G[1, xp]*G[xp^(-1), zp] + (6*I)*Pi*G[0, xp]^2*(2*G[xp^(-1), zp] - G[xp, zp]) - I*Pi^3*G[xp, zp] + 
			    4*Pi^2*G[1, xp]*G[xp, zp] + 192*Pi^2*G[-1, -1, xp] + (48*I)*Pi*G[xp^(-1), zp]*G[-1, -1, xp] - 
			    (48*I)*Pi*G[xp, zp]*G[-1, -1, xp] + (24*I)*Pi*G[xp^(-1), zp]*G[-1, 0, xp] + 96*Pi^2*G[-1, 1, xp] - 
			    24*G[xp^(-1), zp]*G[0, -1, xp] - 24*G[xp, zp]*G[0, -1, xp] - (24*I)*Pi*G[xp, zp]*G[0, -1, xp] + 
			    12*G[xp^(-1), zp]*G[0, 0, xp] + 12*G[xp, zp]*G[0, 0, xp] + (12*I)*Pi*G[xp, zp]*G[0, 0, xp] - 32*Pi^2*G[0, 1, xp] + 
			    96*Pi^2*G[1, -1, xp] - 32*Pi^2*G[1, 0, xp] - 32*Pi^2*G[1, 1, xp] + (24*I)*Pi*G[xp^(-1), -1, zp] - 
			    10*Pi^2*G[xp^(-1), -1, zp] + 48*G[-1, -1, xp]*G[xp^(-1), 0, zp] - 24*G[-1, 0, xp]*G[xp^(-1), 0, zp] - 
			    24*G[0, -1, xp]*G[xp^(-1), 0, zp] + 12*G[0, 0, xp]*G[xp^(-1), 0, zp] + 2*Pi^2*G[xp^(-1), xp^(-1), zp] - 
			    12*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] + 6*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + 24*G[0, -1, xp]*G[xp^(-1), xp, zp] - 
			    12*G[0, 0, xp]*G[xp^(-1), xp, zp] - 48*G[-1, -1, xp]*G[xp, 0, zp] + 24*G[-1, 0, xp]*G[xp, 0, zp] + 
			    24*G[0, -1, xp]*G[xp, 0, zp] - 12*G[0, 0, xp]*G[xp, 0, zp] - 4*Pi^2*G[xp, xp^(-1), zp] + 
			    24*G[0, -1, xp]*G[xp, xp^(-1), zp] - 12*G[0, 0, xp]*G[xp, xp^(-1), zp] - 12*G[0, -1, xp]*G[xp, xp, zp] + 
			    6*G[0, 0, xp]*G[xp, xp, zp] - (96*I)*Pi*G[-1, -1, 0, xp] + (96*I)*Pi*G[-1, 0, 0, xp] - (96*I)*Pi*G[-1, 1, 0, xp] + 
			    48*G[xp^(-1), zp]*G[0, -1, -1, xp] + 48*G[xp, zp]*G[0, -1, -1, xp] + 96*G[0, -1, 0, xp] + (144*I)*Pi*G[0, -1, 0, xp] - 
			    24*G[xp^(-1), zp]*G[0, -1, 0, xp] - 24*G[xp, zp]*G[0, -1, 0, xp] + (48*I)*Pi*G[0, 1, 0, xp] - 
			    (96*I)*Pi*G[1, -1, 0, xp] + 192*G[1, 0, -1, xp] + (96*I)*Pi*G[1, 0, -1, xp] - 48*G[xp^(-1), zp]*G[1, 0, -1, xp] - 
			    48*G[xp, zp]*G[1, 0, -1, xp] - 96*G[1, 0, 0, xp] + 24*G[xp^(-1), zp]*G[1, 0, 0, xp] + 24*G[xp, zp]*G[1, 0, 0, xp] - 
			    (12*I)*Pi*G[xp^(-1), -1, -1, zp] + 24*G[xp^(-1), -1, 0, zp] - (36*I)*Pi*G[xp^(-1), 0, -1, zp] - 
			    12*G[xp^(-1), 0, 0, zp] + (24*I)*Pi*G[xp^(-1), 0, 0, zp] + (12*I)*Pi*G[xp^(-1), xp^(-1), -1, zp] - 
			    (6*I)*Pi*G[xp^(-1), xp^(-1), 0, zp] + (24*I)*Pi*G[xp^(-1), xp, -1, zp] - (12*I)*Pi*G[xp^(-1), xp, 0, zp] + 
			    (12*I)*Pi*G[xp, -1, -1, zp] - 24*G[xp, -1, 0, zp] + (36*I)*Pi*G[xp, 0, -1, zp] + 12*G[xp, 0, 0, zp] - 
			    (24*I)*Pi*G[xp, 0, 0, zp] - (24*I)*Pi*G[xp, xp^(-1), -1, zp] + (12*I)*Pi*G[xp, xp^(-1), 0, zp] - 
			    (12*I)*Pi*G[xp, xp, -1, zp] + (6*I)*Pi*G[xp, xp, 0, zp] + 12*G[-1, xp]*((-4*I)*Pi*G[0, xp]^2 - 8*Pi^2*G[1, xp] + 
			      2*Pi*G[0, xp]*(2*I + 3*Pi - (2*I)*G[xp^(-1), zp] + I*G[xp, zp]) + (8*I)*Pi*G[-1, 0, xp] + (8*I)*Pi*G[1, 0, xp] - 
			      2*G[xp^(-1), 0, zp] + (2*I)*Pi*G[xp^(-1), 0, zp] - I*Pi*G[xp^(-1), xp^(-1), zp] - (2*I)*Pi*G[xp^(-1), xp, zp] + 
			      2*G[xp, 0, zp] - (2*I)*Pi*G[xp, 0, zp] + (2*I)*Pi*G[xp, xp^(-1), zp] + I*Pi*G[xp, xp, zp] + 4*G[xp^(-1), 0, 0, zp] - 
			      G[xp^(-1), xp^(-1), 0, zp] - 2*G[xp^(-1), xp, 0, zp] - 4*G[xp, 0, 0, zp] + 2*G[xp, xp^(-1), 0, zp] + 
			      G[xp, xp, 0, zp]) + 384*G[0, -1, -1, -1, xp] - 192*G[0, -1, -1, 0, xp] - 192*G[0, -1, 0, -1, xp] + 
			    96*G[0, -1, 0, 0, xp] + 96*G[0, 0, 0, -1, xp] - 48*G[0, 0, 0, 0, xp] - 192*G[0, 1, 0, -1, xp] + 96*G[0, 1, 0, 0, xp] - 
			    384*G[1, 0, -1, -1, xp] + 192*G[1, 0, -1, 0, xp] + 384*G[1, 1, 0, -1, xp] - 192*G[1, 1, 0, 0, xp] - 
			    12*G[xp^(-1), -1, -1, 0, zp] - 24*G[xp^(-1), -1, 0, 0, zp] - 36*G[xp^(-1), 0, -1, 0, zp] + 36*G[xp^(-1), 0, 0, 0, zp] + 
			    12*G[xp^(-1), xp^(-1), -1, 0, zp] - 6*G[xp^(-1), xp^(-1), 0, 0, zp] + 24*G[xp^(-1), xp, -1, 0, zp] - 
			    12*G[xp^(-1), xp, 0, 0, zp] + 12*G[xp, -1, -1, 0, zp] + 24*G[xp, -1, 0, 0, zp] + 36*G[xp, 0, -1, 0, zp] - 
			    36*G[xp, 0, 0, 0, zp] - 24*G[xp, xp^(-1), -1, 0, zp] + 12*G[xp, xp^(-1), 0, 0, zp] - 12*G[xp, xp, -1, 0, zp] + 
			    6*G[xp, xp, 0, 0, zp] + G[0, xp]*(48*Pi^2*G[1, xp] + (12*I - 5*Pi)*Pi*G[xp^(-1), zp] + 
			      (2*I)*((-4*I)*Pi^2 + 4*Pi^3 - 48*Pi*G[-1, -1, xp] + 24*Pi*G[0, -1, xp] - 12*Pi*G[0, 0, xp] - 24*Pi*G[1, 0, xp] - 
			        (6*I)*G[xp^(-1), 0, zp] - 6*Pi*G[xp^(-1), 0, zp] + 3*Pi*G[xp^(-1), xp^(-1), zp] + 6*Pi*G[xp^(-1), xp, zp] + 
			        (6*I)*G[xp, 0, zp] + 6*Pi*G[xp, 0, zp] - 6*Pi*G[xp, xp^(-1), zp] - 3*Pi*G[xp, xp, zp] + 
			        (12*I)*G[xp^(-1), 0, 0, zp] - (3*I)*G[xp^(-1), xp^(-1), 0, zp] - (6*I)*G[xp^(-1), xp, 0, zp] - 
			        (12*I)*G[xp, 0, 0, zp] + (6*I)*G[xp, xp^(-1), 0, zp] + (3*I)*G[xp, xp, 0, zp] - (24*I)*Zeta[3])) + 
			    18*G[xp^(-1), zp]*Zeta[3] + 6*G[xp, zp]*Zeta[3]))/(6*(1 - xp^2))
			),
Int[A, 181, 2, xp, zp] -> 
	-xp/(4*e^3*M2^2*(1 + xp)^2*zp)*(
			1
			)
	+xp/(2*e^2*M2^2*(1 + xp)^2*zp)*(
			I*Pi + 2*G[-1, xp] - G[0, xp] + 2*G[0, zp]
			)
	-xp/(12*e*M2^2*(1 + xp)^2*zp)*(
			Pi^2 - (36*I)*Pi*G[-1, zp] - (12*I)*Pi*G[0, xp] + (24*I)*Pi*G[0, zp] - 24*G[0, xp]*G[0, zp] + 24*G[0, zp]^2 + 
			 24*G[-1, xp]*(I*Pi + 2*G[0, zp]) + 48*G[-1, -1, xp] - 24*G[-1, 0, xp] - 36*G[-1, 0, zp] - 24*G[0, -1, xp] + 12*G[0, 0, xp]
			)
	+xp/(6*M2^2*(1 + xp)^2*zp)*(
			(5*I)*Pi^3 - 15*Pi^2*G[-1, zp] - Pi^2*G[0, xp] + (18*I)*Pi*G[0, xp]^2 + 2*Pi^2*G[0, zp] - (24*I)*Pi*G[0, xp]*G[0, zp] + 
			 (24*I)*Pi*G[0, zp]^2 - 24*G[0, xp]*G[0, zp]^2 + 16*G[0, zp]^3 + 6*Pi^2*G[xp^(-1), zp] + (18*I)*Pi*G[0, xp]*G[xp^(-1), zp] + 
			 (18*I)*Pi*G[0, xp]*G[xp, zp] + (48*I)*Pi*G[-1, -1, xp] + 96*G[0, zp]*G[-1, -1, xp] - (18*I)*Pi*G[-1, -1, zp] + 
			 (48*I)*Pi*G[-1, 0, xp] - 48*G[0, zp]*G[-1, 0, xp] + (48*I)*Pi*G[0, -1, xp] - 48*G[0, zp]*G[0, -1, xp] - 
			 36*G[xp^(-1), zp]*G[0, -1, xp] + 36*G[xp, zp]*G[0, -1, xp] - (72*I)*Pi*G[0, -1, zp] - (24*I)*Pi*G[0, 0, xp] + 
			 24*G[0, zp]*G[0, 0, xp] + 18*G[xp^(-1), zp]*G[0, 0, xp] - 18*G[xp, zp]*G[0, 0, xp] + (36*I)*Pi*G[xp^(-1), -1, zp] - 
			 (18*I)*Pi*G[xp^(-1), 0, zp] + 18*G[0, xp]*G[xp^(-1), 0, zp] + (36*I)*Pi*G[xp, -1, zp] + 
			 2*G[-1, xp]*(Pi^2 - (36*I)*Pi*G[0, xp] + (24*I)*Pi*G[0, zp] + 24*G[0, zp]^2 - (18*I)*Pi*G[xp^(-1), zp] - 
			   (18*I)*Pi*G[xp, zp] - 18*G[xp^(-1), 0, zp] - 18*G[xp, 0, zp]) - (18*I)*Pi*G[xp, 0, zp] + 18*G[0, xp]*G[xp, 0, zp] + 
			 96*G[-1, -1, -1, xp] - 48*G[-1, -1, 0, xp] - 18*G[-1, -1, 0, zp] - 48*G[-1, 0, -1, xp] + 24*G[-1, 0, 0, xp] - 
			 36*G[-1, 0, 0, zp] - 48*G[0, -1, -1, xp] + 24*G[0, -1, 0, xp] - 72*G[0, -1, 0, zp] + 24*G[0, 0, -1, xp] - 
			 12*G[0, 0, 0, xp] + 36*G[xp^(-1), -1, 0, zp] - 18*G[xp^(-1), 0, 0, zp] + 36*G[xp, -1, 0, zp] - 18*G[xp, 0, 0, zp] + 
			 24*Zeta[3]
			)
	+e/(M2^2*(1 + xp)^2*zp)*(
			(Pi^4*xp)/10 + ((5*I)/3)*Pi^3*xp*G[0, xp] - 3*Pi^2*xp*G[0, xp]^2 + (6*I)*Pi*xp*G[0, xp]^3 - ((10*I)/3)*Pi^3*xp*G[0, zp] + 
			 (2*Pi^2*xp*G[0, xp]*G[0, zp])/3 - (12*I)*Pi*xp*G[0, xp]^2*G[0, zp] - (2*Pi^2*xp*G[0, zp]^2)/3 + 
			 (8*I)*Pi*xp*G[0, xp]*G[0, zp]^2 - ((16*I)/3)*Pi*xp*G[0, zp]^3 + (16*xp*G[0, xp]*G[0, zp]^3)/3 - (8*xp*G[0, zp]^4)/3 + 
			 ((5*I)/2)*Pi^3*xp*G[xp^(-1), zp] - (5*Pi^2*xp*G[0, xp]*G[xp^(-1), zp])/2 + (6*I)*Pi*xp*G[0, xp]^2*G[xp^(-1), zp] + 
			 2*Pi^2*xp*G[1, xp]*G[xp^(-1), zp] + (I/2)*Pi^3*xp*G[xp, zp] - (Pi^2*xp*G[0, xp]*G[xp, zp])/2 + 
			 (3*I)*Pi*xp*G[0, xp]^2*G[xp, zp] - 2*Pi^2*xp*G[1, xp]*G[xp, zp] - (4*Pi^2*xp*G[-1, -1, xp])/3 + 
			 (48*I)*Pi*xp*G[0, xp]*G[-1, -1, xp] - (32*I)*Pi*xp*G[0, zp]*G[-1, -1, xp] - 32*xp*G[0, zp]^2*G[-1, -1, xp] + 
			 (24*I)*Pi*xp*G[xp^(-1), zp]*G[-1, -1, xp] + (24*I)*Pi*xp*G[xp, zp]*G[-1, -1, xp] + (5*Pi^2*xp*G[-1, -1, zp])/2 - 
			 (106*Pi^2*xp*G[-1, 0, xp])/3 - (24*I)*Pi*xp*G[0, xp]*G[-1, 0, xp] - (32*I)*Pi*xp*G[0, zp]*G[-1, 0, xp] + 
			 16*xp*G[0, zp]^2*G[-1, 0, xp] + (12*I)*Pi*xp*G[xp^(-1), zp]*G[-1, 0, xp] - (106*Pi^2*xp*G[0, -1, xp])/3 - 
			 (32*I)*Pi*xp*G[0, zp]*G[0, -1, xp] + 16*xp*G[0, zp]^2*G[0, -1, xp] - (48*I)*Pi*xp*G[1, xp]*G[0, -1, xp] + 
			 (12*I)*Pi*xp*G[xp, zp]*G[0, -1, xp] + 10*Pi^2*xp*G[0, -1, zp] + (17*Pi^2*xp*G[0, 0, xp])/3 - 
			 (12*I)*Pi*xp*G[0, xp]*G[0, 0, xp] + (16*I)*Pi*xp*G[0, zp]*G[0, 0, xp] - 8*xp*G[0, zp]^2*G[0, 0, xp] + 
			 (24*I)*Pi*xp*G[1, xp]*G[0, 0, xp] - (6*I)*Pi*xp*G[xp, zp]*G[0, 0, xp] - (24*I)*Pi*xp*G[0, xp]*G[0, 1, xp] - 
			 4*Pi^2*xp*G[0, xp^(-1), zp] - (12*I)*Pi*xp*G[0, xp]*G[0, xp^(-1), zp] + 24*xp*G[0, -1, xp]*G[0, xp^(-1), zp] - 
			 12*xp*G[0, 0, xp]*G[0, xp^(-1), zp] - (12*I)*Pi*xp*G[0, xp]*G[0, xp, zp] - 24*xp*G[0, -1, xp]*G[0, xp, zp] + 
			 12*xp*G[0, 0, xp]*G[0, xp, zp] - 5*Pi^2*xp*G[xp^(-1), -1, zp] + (Pi^2*xp*G[xp^(-1), 0, zp])/2 - 
			 (6*I)*Pi*xp*G[0, xp]*G[xp^(-1), 0, zp] + 24*xp*G[-1, -1, xp]*G[xp^(-1), 0, zp] - 12*xp*G[-1, 0, xp]*G[xp^(-1), 0, zp] - 
			 12*xp*G[0, -1, xp]*G[xp^(-1), 0, zp] + 6*xp*G[0, 0, xp]*G[xp^(-1), 0, zp] + Pi^2*xp*G[xp^(-1), xp^(-1), zp] + 
			 (3*I)*Pi*xp*G[0, xp]*G[xp^(-1), xp^(-1), zp] - 6*xp*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] + 
			 3*xp*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + (6*I)*Pi*xp*G[0, xp]*G[xp^(-1), xp, zp] + 
			 12*xp*G[0, -1, xp]*G[xp^(-1), xp, zp] - 6*xp*G[0, 0, xp]*G[xp^(-1), xp, zp] - 5*Pi^2*xp*G[xp, -1, zp] + 
			 (Pi^2*xp*G[xp, 0, zp])/2 - (6*I)*Pi*xp*G[0, xp]*G[xp, 0, zp] + 24*xp*G[-1, -1, xp]*G[xp, 0, zp] - 
			 12*xp*G[-1, 0, xp]*G[xp, 0, zp] - 12*xp*G[0, -1, xp]*G[xp, 0, zp] + 6*xp*G[0, 0, xp]*G[xp, 0, zp] + 
			 2*Pi^2*xp*G[xp, xp^(-1), zp] + (6*I)*Pi*xp*G[0, xp]*G[xp, xp^(-1), zp] - 12*xp*G[0, -1, xp]*G[xp, xp^(-1), zp] + 
			 6*xp*G[0, 0, xp]*G[xp, xp^(-1), zp] + (3*I)*Pi*xp*G[0, xp]*G[xp, xp, zp] + 6*xp*G[0, -1, xp]*G[xp, xp, zp] - 
			 3*xp*G[0, 0, xp]*G[xp, xp, zp] - (32*I)*Pi*xp*G[-1, -1, -1, xp] - 64*xp*G[0, zp]*G[-1, -1, -1, xp] + 
			 (3*I)*Pi*xp*G[-1, -1, -1, zp] - (32*I)*Pi*xp*G[-1, -1, 0, xp] + 32*xp*G[0, zp]*G[-1, -1, 0, xp] - 
			 (32*I)*Pi*xp*G[-1, 0, -1, xp] + 32*xp*G[0, zp]*G[-1, 0, -1, xp] + (64*I)*Pi*xp*G[-1, 0, 0, xp] - 
			 16*xp*G[0, zp]*G[-1, 0, 0, xp] - (48*I)*Pi*xp*G[-1, 0, 1, xp] - (32*I)*Pi*xp*G[0, -1, -1, xp] + 
			 32*xp*G[0, zp]*G[0, -1, -1, xp] + 24*xp*G[xp^(-1), zp]*G[0, -1, -1, xp] - 24*xp*G[xp, zp]*G[0, -1, -1, xp] + 
			 (12*I)*Pi*xp*G[0, -1, -1, zp] + (40*I)*Pi*xp*G[0, -1, 0, xp] - 16*xp*G[0, zp]*G[0, -1, 0, xp] - 
			 12*xp*G[xp^(-1), zp]*G[0, -1, 0, xp] + 12*xp*G[xp, zp]*G[0, -1, 0, xp] + (16*I)*Pi*xp*G[0, 0, -1, xp] - 
			 16*xp*G[0, zp]*G[0, 0, -1, xp] + (48*I)*Pi*xp*G[0, 0, -1, zp] + (4*I)*Pi*xp*G[0, 0, 0, xp] + 8*xp*G[0, zp]*G[0, 0, 0, xp] + 
			 (24*I)*Pi*xp*G[0, 0, 1, xp] - (24*I)*Pi*xp*G[0, xp^(-1), -1, zp] + (12*I)*Pi*xp*G[0, xp^(-1), 0, zp] - 
			 12*xp*G[0, xp]*G[0, xp^(-1), 0, zp] - (24*I)*Pi*xp*G[0, xp, -1, zp] + (12*I)*Pi*xp*G[0, xp, 0, zp] - 
			 12*xp*G[0, xp]*G[0, xp, 0, zp] + (48*I)*Pi*xp*G[1, 0, -1, xp] - 24*xp*G[xp^(-1), zp]*G[1, 0, -1, xp] + 
			 24*xp*G[xp, zp]*G[1, 0, -1, xp] - (24*I)*Pi*xp*G[1, 0, 0, xp] + 12*xp*G[xp^(-1), zp]*G[1, 0, 0, xp] - 
			 12*xp*G[xp, zp]*G[1, 0, 0, xp] - (6*I)*Pi*xp*G[xp^(-1), -1, -1, zp] - (18*I)*Pi*xp*G[xp^(-1), 0, -1, zp] + 
			 (12*I)*Pi*xp*G[xp^(-1), 0, 0, zp] - 12*xp*G[0, xp]*G[xp^(-1), 0, 0, zp] + (6*I)*Pi*xp*G[xp^(-1), xp^(-1), -1, zp] - 
			 (3*I)*Pi*xp*G[xp^(-1), xp^(-1), 0, zp] + 3*xp*G[0, xp]*G[xp^(-1), xp^(-1), 0, zp] + (12*I)*Pi*xp*G[xp^(-1), xp, -1, zp] - 
			 (6*I)*Pi*xp*G[xp^(-1), xp, 0, zp] + 6*xp*G[0, xp]*G[xp^(-1), xp, 0, zp] - (6*I)*Pi*xp*G[xp, -1, -1, zp] - 
			 (18*I)*Pi*xp*G[xp, 0, -1, zp] + (12*I)*Pi*xp*G[xp, 0, 0, zp] - 12*xp*G[0, xp]*G[xp, 0, 0, zp] + 
			 (12*I)*Pi*xp*G[xp, xp^(-1), -1, zp] - (6*I)*Pi*xp*G[xp, xp^(-1), 0, zp] + 6*xp*G[0, xp]*G[xp, xp^(-1), 0, zp] + 
			 (6*I)*Pi*xp*G[xp, xp, -1, zp] - (3*I)*Pi*xp*G[xp, xp, 0, zp] + 3*xp*G[0, xp]*G[xp, xp, 0, zp] - 
			 64*xp*G[-1, -1, -1, -1, xp] + 32*xp*G[-1, -1, -1, 0, xp] + 3*xp*G[-1, -1, -1, 0, zp] + 32*xp*G[-1, -1, 0, -1, xp] - 
			 16*xp*G[-1, -1, 0, 0, xp] + 6*xp*G[-1, -1, 0, 0, zp] + 32*xp*G[-1, 0, -1, -1, xp] - 16*xp*G[-1, 0, -1, 0, xp] - 
			 16*xp*G[-1, 0, 0, -1, xp] + 8*xp*G[-1, 0, 0, 0, xp] + 12*xp*G[-1, 0, 0, 0, zp] + 32*xp*G[0, -1, -1, -1, xp] - 
			 16*xp*G[0, -1, -1, 0, xp] + 12*xp*G[0, -1, -1, 0, zp] - 16*xp*G[0, -1, 0, -1, xp] + 8*xp*G[0, -1, 0, 0, xp] + 
			 24*xp*G[0, -1, 0, 0, zp] - 16*xp*G[0, 0, -1, -1, xp] + 8*xp*G[0, 0, -1, 0, xp] + 48*xp*G[0, 0, -1, 0, zp] + 
			 8*xp*G[0, 0, 0, -1, xp] - 4*xp*G[0, 0, 0, 0, xp] - 24*xp*G[0, xp^(-1), -1, 0, zp] + 12*xp*G[0, xp^(-1), 0, 0, zp] - 
			 24*xp*G[0, xp, -1, 0, zp] + 12*xp*G[0, xp, 0, 0, zp] - 6*xp*G[xp^(-1), -1, -1, 0, zp] - 12*xp*G[xp^(-1), -1, 0, 0, zp] - 
			 18*xp*G[xp^(-1), 0, -1, 0, zp] + 18*xp*G[xp^(-1), 0, 0, 0, zp] + 6*xp*G[xp^(-1), xp^(-1), -1, 0, zp] - 
			 3*xp*G[xp^(-1), xp^(-1), 0, 0, zp] + 12*xp*G[xp^(-1), xp, -1, 0, zp] - 6*xp*G[xp^(-1), xp, 0, 0, zp] - 
			 6*xp*G[xp, -1, -1, 0, zp] - 12*xp*G[xp, -1, 0, 0, zp] - 18*xp*G[xp, 0, -1, 0, zp] + 18*xp*G[xp, 0, 0, 0, zp] + 
			 12*xp*G[xp, xp^(-1), -1, 0, zp] - 6*xp*G[xp, xp^(-1), 0, 0, zp] + 6*xp*G[xp, xp, -1, 0, zp] - 3*xp*G[xp, xp, 0, 0, zp] - 
			 (I/3)*xp*G[-1, xp]*(10*Pi^3 + 72*Pi*G[0, xp]^2 - (4*I)*Pi^2*G[0, zp] + 48*Pi*G[0, zp]^2 - (32*I)*G[0, zp]^3 + 
			   (9*I)*Pi^2*G[xp^(-1), zp] + (9*I)*Pi^2*G[xp, zp] + 36*Pi*G[0, xp]*((3*I)*Pi - 4*G[0, zp] + 2*G[xp^(-1), zp] + 
			     G[xp, zp]) - 72*Pi*G[0, 0, xp] - 144*Pi*G[0, 1, xp] - 72*Pi*G[0, xp^(-1), zp] - 72*Pi*G[0, xp, zp] - 
			   36*Pi*G[xp^(-1), 0, zp] + 18*Pi*G[xp^(-1), xp^(-1), zp] + 36*Pi*G[xp^(-1), xp, zp] - 36*Pi*G[xp, 0, zp] + 
			   36*Pi*G[xp, xp^(-1), zp] + 18*Pi*G[xp, xp, zp] + (72*I)*G[0, xp^(-1), 0, zp] + (72*I)*G[0, xp, 0, zp] + 
			   (72*I)*G[xp^(-1), 0, 0, zp] - (18*I)*G[xp^(-1), xp^(-1), 0, zp] - (36*I)*G[xp^(-1), xp, 0, zp] + (72*I)*G[xp, 0, 0, zp] - 
			   (36*I)*G[xp, xp^(-1), 0, zp] - (18*I)*G[xp, xp, 0, zp] - (48*I)*Zeta[3]) - (8*I)*Pi*xp*Zeta[3] + 8*xp*G[0, xp]*Zeta[3] - 
			 16*xp*G[0, zp]*Zeta[3] + 9*xp*G[xp^(-1), zp]*Zeta[3] - 3*xp*G[xp, zp]*Zeta[3] + xp*G[-1, zp]*((-I)*Pi^3 + 3*Zeta[3])
			),
Int[A, 182, 1, xp, zp] -> 
	+xp/(3*e*M2*(1 + xp + xp^2 - xp*zp))*(
			-(Pi*G[-1, zp]*(Pi + (3*I)*G[0, xp])) - 2*Pi^2*G[0, xp] + (3*I)*Pi*G[0, xp]^2 + Pi^2*G[xp^(-1), zp] + 
			 (3*I)*Pi*G[0, xp]*G[xp^(-1), zp] + (3*I)*Pi*G[0, xp]*G[xp, zp] - (3*I)*Pi*G[-1, -1, zp] + (12*I)*Pi*G[-1, 0, xp] + 
			 (3*I)*Pi*G[-1, 0, zp] - 3*G[0, xp]*G[-1, 0, zp] + (12*I)*Pi*G[0, -1, xp] - 6*G[xp^(-1), zp]*G[0, -1, xp] + 
			 6*G[xp, zp]*G[0, -1, xp] - (6*I)*Pi*G[0, 0, xp] + 3*G[xp^(-1), zp]*G[0, 0, xp] - 3*G[xp, zp]*G[0, 0, xp] + 
			 (6*I)*Pi*G[xp^(-1), -1, zp] - (3*I)*Pi*G[xp^(-1), 0, zp] + 3*G[0, xp]*G[xp^(-1), 0, zp] + (6*I)*Pi*G[xp, -1, zp] + 
			 G[-1, xp]*(Pi^2 + (6*I)*Pi*G[-1, zp] - (12*I)*Pi*G[0, xp] - (6*I)*Pi*G[xp^(-1), zp] - (6*I)*Pi*G[xp, zp] + 6*G[-1, 0, zp] - 
			   6*G[xp^(-1), 0, zp] - 6*G[xp, 0, zp]) - (3*I)*Pi*G[xp, 0, zp] + 3*G[0, xp]*G[xp, 0, zp] - 3*G[-1, -1, 0, zp] + 
			 3*G[-1, 0, 0, zp] + 18*G[0, 0, -1, xp] - 9*G[0, 0, 0, xp] + 6*G[xp^(-1), -1, 0, zp] - 3*G[xp^(-1), 0, 0, zp] + 
			 6*G[xp, -1, 0, zp] - 3*G[xp, 0, 0, zp] + 6*Zeta[3]
			)
	+1/(M2*(1 + xp + xp^2 - xp*zp))*(
			(31*Pi^4*xp)/90 - ((4*I)/3)*Pi^3*xp*G[0, xp] - Pi^2*xp*G[0, xp]^2 - (2*I)*Pi*xp*G[0, xp]^3 - 8*Pi^2*xp*G[0, xp]*G[-c, xp] - 
			 8*Pi^2*xp*G[0, xp]*G[-cbar, xp] - (8*Pi^2*xp*G[0, xp]*G[Ixp^(-1), zp])/3 + (4*I)*Pi*xp*G[0, xp]^2*G[Ixp^(-1), zp] + 
			 ((5*I)/6)*Pi^3*xp*G[xp^(-1), zp] - (Pi^2*xp*G[0, xp]*G[xp^(-1), zp])/3 + I*Pi*xp*G[0, xp]^2*G[xp^(-1), zp] + 
			 (Pi^2*xp*G[1, xp]*G[xp^(-1), zp])/3 + (I/6)*Pi^3*xp*G[xp, zp] - (Pi^2*xp*G[0, xp]*G[xp, zp])/6 + 
			 I*Pi*xp*G[0, xp]^2*G[xp, zp] - (Pi^2*xp*G[1, xp]*G[xp, zp])/3 - (4*Pi^2*xp*G[-1, -1, xp])/3 + 
			 (16*I)*Pi*xp*G[0, xp]*G[-1, -1, xp] + (8*I)*Pi*xp*G[xp^(-1), zp]*G[-1, -1, xp] + (8*I)*Pi*xp*G[xp, zp]*G[-1, -1, xp] + 
			 (4*Pi^2*xp*G[-1, -1, zp])/3 + I*Pi*xp*G[0, xp]*G[-1, -1, zp] + (43*Pi^2*xp*G[-1, 0, xp])/6 - 
			 (8*I)*Pi*xp*G[0, xp]*G[-1, 0, xp] + (16*I)*Pi*xp*G[Ixp^(-1), zp]*G[-1, 0, xp] - (Pi^2*xp*G[-1, 0, zp])/6 + 
			 (2*I)*Pi*xp*G[0, xp]*G[-1, 0, zp] - 8*xp*G[-1, -1, xp]*G[-1, 0, zp] + 4*xp*G[-1, 0, xp]*G[-1, 0, zp] - 
			 16*Pi^2*xp*G[-1, -c, xp] - 16*Pi^2*xp*G[-1, -cbar, xp] - Pi^2*xp*G[-1, xp^(-1), zp] - 
			 (3*I)*Pi*xp*G[0, xp]*G[-1, xp^(-1), zp] - (3*I)*Pi*xp*G[0, xp]*G[-1, xp, zp] + (23*Pi^2*xp*G[0, -1, xp])/6 - 
			 (14*I)*Pi*xp*G[0, xp]*G[0, -1, xp] - (8*I)*Pi*xp*G[1, xp]*G[0, -1, xp] + (16*I)*Pi*xp*G[-c, xp]*G[0, -1, xp] + 
			 (16*I)*Pi*xp*G[-cbar, xp]*G[0, -1, xp] + (16*I)*Pi*xp*G[Ixp^(-1), zp]*G[0, -1, xp] - 
			 (4*I)*Pi*xp*G[xp^(-1), zp]*G[0, -1, xp] + (4*I)*Pi*xp*G[xp, zp]*G[0, -1, xp] + 4*xp*G[-1, 0, zp]*G[0, -1, xp] + 
			 6*xp*G[-1, xp^(-1), zp]*G[0, -1, xp] - 6*xp*G[-1, xp, zp]*G[0, -1, xp] + (10*Pi^2*xp*G[0, 0, xp])/3 + 
			 (4*I)*Pi*xp*G[0, xp]*G[0, 0, xp] + (4*I)*Pi*xp*G[1, xp]*G[0, 0, xp] - (8*I)*Pi*xp*G[-c, xp]*G[0, 0, xp] - 
			 (8*I)*Pi*xp*G[-cbar, xp]*G[0, 0, xp] - (8*I)*Pi*xp*G[Ixp^(-1), zp]*G[0, 0, xp] + (2*I)*Pi*xp*G[xp^(-1), zp]*G[0, 0, xp] - 
			 (2*I)*Pi*xp*G[xp, zp]*G[0, 0, xp] - 2*xp*G[-1, 0, zp]*G[0, 0, xp] - 3*xp*G[-1, xp^(-1), zp]*G[0, 0, xp] + 
			 3*xp*G[-1, xp, zp]*G[0, 0, xp] - Pi^2*xp*G[0, 1, xp] - (4*I)*Pi*xp*G[0, xp]*G[0, 1, xp] + 8*Pi^2*xp*G[0, -c, xp] + 
			 (8*I)*Pi*xp*G[0, xp]*G[0, -c, xp] + 8*Pi^2*xp*G[0, -cbar, xp] + (8*I)*Pi*xp*G[0, xp]*G[0, -cbar, xp] - 
			 (44*Pi^2*xp*G[-c, -1, xp])/3 + (16*Pi^2*xp*G[-c, 0, xp])/3 + (8*I)*Pi*xp*G[0, xp]*G[-c, 0, xp] - 
			 (44*Pi^2*xp*G[-cbar, -1, xp])/3 + (16*Pi^2*xp*G[-cbar, 0, xp])/3 + (8*I)*Pi*xp*G[0, xp]*G[-cbar, 0, xp] - 
			 (4*Pi^2*xp*G[Ixp^(-1), -1, zp])/3 - (4*I)*Pi*xp*G[0, xp]*G[Ixp^(-1), -1, zp] + (4*Pi^2*xp*G[Ixp^(-1), xp^(-1), zp])/3 + 
			 (4*I)*Pi*xp*G[0, xp]*G[Ixp^(-1), xp^(-1), zp] - 8*xp*G[0, -1, xp]*G[Ixp^(-1), xp^(-1), zp] + 
			 4*xp*G[0, 0, xp]*G[Ixp^(-1), xp^(-1), zp] + (4*I)*Pi*xp*G[0, xp]*G[Ixp^(-1), xp, zp] + 
			 8*xp*G[0, -1, xp]*G[Ixp^(-1), xp, zp] - 4*xp*G[0, 0, xp]*G[Ixp^(-1), xp, zp] - (3*Pi^2*xp*G[xp^(-1), -1, zp])/2 + 
			 I*Pi*xp*G[0, xp]*G[xp^(-1), -1, zp] + (Pi^2*xp*G[xp^(-1), 0, zp])/6 - (2*I)*Pi*xp*G[0, xp]*G[xp^(-1), 0, zp] + 
			 8*xp*G[-1, -1, xp]*G[xp^(-1), 0, zp] - 4*xp*G[-1, 0, xp]*G[xp^(-1), 0, zp] - 4*xp*G[0, -1, xp]*G[xp^(-1), 0, zp] + 
			 2*xp*G[0, 0, xp]*G[xp^(-1), 0, zp] + (Pi^2*xp*G[xp^(-1), xp^(-1), zp])/3 + I*Pi*xp*G[0, xp]*G[xp^(-1), xp^(-1), zp] - 
			 2*xp*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] + xp*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + I*Pi*xp*G[0, xp]*G[xp^(-1), xp, zp] + 
			 2*xp*G[0, -1, xp]*G[xp^(-1), xp, zp] - xp*G[0, 0, xp]*G[xp^(-1), xp, zp] - (3*Pi^2*xp*G[xp, -1, zp])/2 + 
			 I*Pi*xp*G[0, xp]*G[xp, -1, zp] + (Pi^2*xp*G[xp, 0, zp])/6 - (2*I)*Pi*xp*G[0, xp]*G[xp, 0, zp] + 
			 8*xp*G[-1, -1, xp]*G[xp, 0, zp] - 4*xp*G[-1, 0, xp]*G[xp, 0, zp] - 4*xp*G[0, -1, xp]*G[xp, 0, zp] + 
			 2*xp*G[0, 0, xp]*G[xp, 0, zp] + (Pi^2*xp*G[xp, xp^(-1), zp])/3 + I*Pi*xp*G[0, xp]*G[xp, xp^(-1), zp] - 
			 2*xp*G[0, -1, xp]*G[xp, xp^(-1), zp] + xp*G[0, 0, xp]*G[xp, xp^(-1), zp] + I*Pi*xp*G[0, xp]*G[xp, xp, zp] + 
			 2*xp*G[0, -1, xp]*G[xp, xp, zp] - xp*G[0, 0, xp]*G[xp, xp, zp] + I*Pi*xp*G[-1, -1, -1, zp] - 
			 (16*I)*Pi*xp*G[-1, -1, 0, xp] - I*Pi*xp*G[-1, -1, 0, zp] + xp*G[0, xp]*G[-1, -1, 0, zp] - (16*I)*Pi*xp*G[-1, 0, -1, xp] + 
			 2*xp*G[xp^(-1), zp]*G[-1, 0, -1, xp] - 2*xp*G[xp, zp]*G[-1, 0, -1, xp] + (7*I)*Pi*xp*G[-1, 0, -1, zp] - 
			 (6*I)*Pi*xp*G[-1, 0, 0, xp] - xp*G[xp^(-1), zp]*G[-1, 0, 0, xp] + xp*G[xp, zp]*G[-1, 0, 0, xp] - 
			 (4*I)*Pi*xp*G[-1, 0, 0, zp] + 4*xp*G[0, xp]*G[-1, 0, 0, zp] - (8*I)*Pi*xp*G[-1, 0, 1, xp] + (16*I)*Pi*xp*G[-1, 0, -c, xp] + 
			 (16*I)*Pi*xp*G[-1, 0, -cbar, xp] + (16*I)*Pi*xp*G[-1, -c, 0, xp] + (16*I)*Pi*xp*G[-1, -cbar, 0, xp] - 
			 (6*I)*Pi*xp*G[-1, xp^(-1), -1, zp] + (3*I)*Pi*xp*G[-1, xp^(-1), 0, zp] - 3*xp*G[0, xp]*G[-1, xp^(-1), 0, zp] - 
			 (6*I)*Pi*xp*G[-1, xp, -1, zp] + (3*I)*Pi*xp*G[-1, xp, 0, zp] - 3*xp*G[0, xp]*G[-1, xp, 0, zp] - 
			 (16*I)*Pi*xp*G[0, -1, -1, xp] + 8*xp*G[xp^(-1), zp]*G[0, -1, -1, xp] - 8*xp*G[xp, zp]*G[0, -1, -1, xp] - 
			 4*xp*G[xp^(-1), zp]*G[0, -1, 0, xp] + 4*xp*G[xp, zp]*G[0, -1, 0, xp] + (18*I)*Pi*xp*G[0, 0, -1, xp] + 
			 24*xp*G[Ixp^(-1), zp]*G[0, 0, -1, xp] - 6*xp*G[xp^(-1), zp]*G[0, 0, -1, xp] - (6*I)*Pi*xp*G[0, 0, 0, xp] - 
			 12*xp*G[Ixp^(-1), zp]*G[0, 0, 0, xp] + 3*xp*G[xp^(-1), zp]*G[0, 0, 0, xp] + (4*I)*Pi*xp*G[0, 0, 1, xp] - 
			 (8*I)*Pi*xp*G[0, 0, -c, xp] - (8*I)*Pi*xp*G[0, 0, -cbar, xp] - (8*I)*Pi*xp*G[0, -c, 0, xp] - 
			 (8*I)*Pi*xp*G[0, -cbar, 0, xp] + (8*I)*Pi*xp*G[1, 0, -1, xp] - 4*xp*G[xp^(-1), zp]*G[1, 0, -1, xp] + 
			 4*xp*G[xp, zp]*G[1, 0, -1, xp] - (4*I)*Pi*xp*G[1, 0, 0, xp] + 2*xp*G[xp^(-1), zp]*G[1, 0, 0, xp] - 
			 2*xp*G[xp, zp]*G[1, 0, 0, xp] + (16*I)*Pi*xp*G[-c, -1, 0, xp] - (8*I)*Pi*xp*G[-c, 0, 0, xp] + 
			 (16*I)*Pi*xp*G[-cbar, -1, 0, xp] - (8*I)*Pi*xp*G[-cbar, 0, 0, xp] - (4*I)*Pi*xp*G[Ixp^(-1), -1, -1, zp] + 
			 (4*I)*Pi*xp*G[Ixp^(-1), -1, 0, zp] - 4*xp*G[0, xp]*G[Ixp^(-1), -1, 0, zp] + (8*I)*Pi*xp*G[Ixp^(-1), xp^(-1), -1, zp] - 
			 (4*I)*Pi*xp*G[Ixp^(-1), xp^(-1), 0, zp] + 4*xp*G[0, xp]*G[Ixp^(-1), xp^(-1), 0, zp] + (8*I)*Pi*xp*G[Ixp^(-1), xp, -1, zp] - 
			 (4*I)*Pi*xp*G[Ixp^(-1), xp, 0, zp] + 4*xp*G[0, xp]*G[Ixp^(-1), xp, 0, zp] - I*Pi*xp*G[xp^(-1), -1, 0, zp] + 
			 xp*G[0, xp]*G[xp^(-1), -1, 0, zp] - (7*I)*Pi*xp*G[xp^(-1), 0, -1, zp] + (4*I)*Pi*xp*G[xp^(-1), 0, 0, zp] - 
			 4*xp*G[0, xp]*G[xp^(-1), 0, 0, zp] + (2*I)*Pi*xp*G[xp^(-1), xp^(-1), -1, zp] - I*Pi*xp*G[xp^(-1), xp^(-1), 0, zp] + 
			 xp*G[0, xp]*G[xp^(-1), xp^(-1), 0, zp] + (2*I)*Pi*xp*G[xp^(-1), xp, -1, zp] - I*Pi*xp*G[xp^(-1), xp, 0, zp] + 
			 xp*G[0, xp]*G[xp^(-1), xp, 0, zp] - I*Pi*xp*G[xp, -1, 0, zp] + xp*G[0, xp]*G[xp, -1, 0, zp] - 
			 (7*I)*Pi*xp*G[xp, 0, -1, zp] + (4*I)*Pi*xp*G[xp, 0, 0, zp] - 4*xp*G[0, xp]*G[xp, 0, 0, zp] + 
			 (2*I)*Pi*xp*G[xp, xp^(-1), -1, zp] - I*Pi*xp*G[xp, xp^(-1), 0, zp] + xp*G[0, xp]*G[xp, xp^(-1), 0, zp] + 
			 (2*I)*Pi*xp*G[xp, xp, -1, zp] - I*Pi*xp*G[xp, xp, 0, zp] + xp*G[0, xp]*G[xp, xp, 0, zp] + xp*G[-1, -1, -1, 0, zp] + 
			 xp*G[-1, -1, 0, 0, zp] + 7*xp*G[-1, 0, -1, 0, zp] - 30*xp*G[-1, 0, 0, -1, xp] + 15*xp*G[-1, 0, 0, 0, xp] - 
			 6*xp*G[-1, 0, 0, 0, zp] - 6*xp*G[-1, xp^(-1), -1, 0, zp] + 3*xp*G[-1, xp^(-1), 0, 0, zp] - 6*xp*G[-1, xp, -1, 0, zp] + 
			 3*xp*G[-1, xp, 0, 0, zp] - 6*xp*G[0, -1, 0, -1, xp] + 3*xp*G[0, -1, 0, 0, xp] - 24*xp*G[0, 0, -1, -1, xp] + 
			 12*xp*G[0, 0, -1, 0, xp] + 12*xp*G[0, 1, 0, -1, xp] - 6*xp*G[0, 1, 0, 0, xp] + 24*xp*G[-c, 0, 0, -1, xp] - 
			 12*xp*G[-c, 0, 0, 0, xp] + 24*xp*G[-cbar, 0, 0, -1, xp] - 12*xp*G[-cbar, 0, 0, 0, xp] - 4*xp*G[Ixp^(-1), -1, -1, 0, zp] + 
			 4*xp*G[Ixp^(-1), -1, 0, 0, zp] + 8*xp*G[Ixp^(-1), xp^(-1), -1, 0, zp] - 4*xp*G[Ixp^(-1), xp^(-1), 0, 0, zp] + 
			 8*xp*G[Ixp^(-1), xp, -1, 0, zp] - 4*xp*G[Ixp^(-1), xp, 0, 0, zp] - 5*xp*G[xp^(-1), -1, 0, 0, zp] - 
			 7*xp*G[xp^(-1), 0, -1, 0, zp] + 6*xp*G[xp^(-1), 0, 0, 0, zp] + 2*xp*G[xp^(-1), xp^(-1), -1, 0, zp] - 
			 xp*G[xp^(-1), xp^(-1), 0, 0, zp] + 2*xp*G[xp^(-1), xp, -1, 0, zp] - xp*G[xp^(-1), xp, 0, 0, zp] - 
			 5*xp*G[xp, -1, 0, 0, zp] - 7*xp*G[xp, 0, -1, 0, zp] + 6*xp*G[xp, 0, 0, 0, zp] + 2*xp*G[xp, xp^(-1), -1, 0, zp] - 
			 xp*G[xp, xp^(-1), 0, 0, zp] + 2*xp*G[xp, xp, -1, 0, zp] - xp*G[xp, xp, 0, 0, zp] - 
			 (I/6)*xp*G[-1, zp]*(5*Pi^3 + (8*I)*Pi^2*G[0, xp] + 18*Pi*G[0, xp]^2 + 48*Pi*G[-1, -1, xp] + 48*Pi*G[-1, 0, xp] + 
			   48*Pi*G[0, -1, xp] - 24*Pi*G[0, 0, xp] - (36*I)*G[0, 0, -1, xp] + (18*I)*G[0, 0, 0, xp] - (12*I)*Zeta[3]) + 
			 (I/6)*xp*G[-1, xp]*(4*Pi^3 + 48*Pi*G[0, xp]^2 + 2*Pi*G[-1, zp]*((5*I)*Pi + 36*G[0, xp]) - (96*I)*Pi^2*G[-c, xp] - 
			   (96*I)*Pi^2*G[-cbar, xp] - (8*I)*Pi^2*G[Ixp^(-1), zp] - (5*I)*Pi^2*G[xp^(-1), zp] + 
			   (24*I)*Pi*G[0, xp]*(Pi + (4*I)*G[Ixp^(-1), zp] + I*G[xp^(-1), zp] + I*G[xp, zp]) - (7*I)*Pi^2*G[xp, zp] - 
			   12*Pi*G[-1, -1, zp] - 24*Pi*G[-1, 0, zp] + 36*Pi*G[-1, xp^(-1), zp] + 36*Pi*G[-1, xp, zp] + 36*Pi*G[0, 0, xp] + 
			   48*Pi*G[0, 1, xp] - 96*Pi*G[0, -c, xp] - 96*Pi*G[0, -cbar, xp] - 96*Pi*G[-c, 0, xp] - 96*Pi*G[-cbar, 0, xp] + 
			   48*Pi*G[Ixp^(-1), -1, zp] - 48*Pi*G[Ixp^(-1), xp^(-1), zp] - 48*Pi*G[Ixp^(-1), xp, zp] - 12*Pi*G[xp^(-1), -1, zp] + 
			   24*Pi*G[xp^(-1), 0, zp] - 12*Pi*G[xp^(-1), xp^(-1), zp] - 12*Pi*G[xp^(-1), xp, zp] - 12*Pi*G[xp, -1, zp] + 
			   24*Pi*G[xp, 0, zp] - 12*Pi*G[xp, xp^(-1), zp] - 12*Pi*G[xp, xp, zp] + (12*I)*G[-1, -1, 0, zp] + (48*I)*G[-1, 0, 0, zp] - 
			   (36*I)*G[-1, xp^(-1), 0, zp] - (36*I)*G[-1, xp, 0, zp] - (48*I)*G[Ixp^(-1), -1, 0, zp] + 
			   (48*I)*G[Ixp^(-1), xp^(-1), 0, zp] + (48*I)*G[Ixp^(-1), xp, 0, zp] + (12*I)*G[xp^(-1), -1, 0, zp] - 
			   (48*I)*G[xp^(-1), 0, 0, zp] + (12*I)*G[xp^(-1), xp^(-1), 0, zp] + (12*I)*G[xp^(-1), xp, 0, zp] + 
			   (12*I)*G[xp, -1, 0, zp] - (48*I)*G[xp, 0, 0, zp] + (12*I)*G[xp, xp^(-1), 0, zp] + (12*I)*G[xp, xp, 0, zp] + 
			   (72*I)*Zeta[3]) + (4*I)*Pi*xp*Zeta[3] - 5*xp*G[0, xp]*Zeta[3] + 8*xp*G[-c, xp]*Zeta[3] + 8*xp*G[-cbar, xp]*Zeta[3] + 
			 8*xp*G[Ixp^(-1), zp]*Zeta[3] + xp*G[xp^(-1), zp]*Zeta[3] - xp*G[xp, zp]*Zeta[3]
			),
Int[A, 182, 2, xp, zp] -> 
	+1/(e^2*M2^2*(1 + zp))*(
			I*Pi + G[0, zp]
			)
	+1/(e*M2^2*(1 + zp))*(
			2*G[-1, xp]*(I*Pi + G[0, zp]) + (-8*Pi^2 - (6*I)*Pi*G[-1, zp] + G[0, xp]*((-6*I)*Pi - 6*G[0, zp]) + (6*I)*Pi*G[0, zp] - 
			   3*G[0, zp]^2 - 6*G[-1, 0, zp])/6
			)
	+1/(M2^2*(1 + zp))*(
			((-3*I)/2)*Pi^3 + (Pi*G[-1, zp]*(4*Pi + (3*I)*G[0, xp]))/3 + (4*Pi^2*G[0, xp])/3 - (3*I)*Pi*G[0, xp]^2 - (Pi^2*G[0, zp])/6 + 
			 (2*I)*Pi*G[0, xp]*G[0, zp] - (2*I)*Pi*G[0, zp]^2 + 2*G[0, xp]*G[0, zp]^2 - G[0, zp]^3/3 - Pi^2*G[xp^(-1), zp] - 
			 (3*I)*Pi*G[0, xp]*G[xp^(-1), zp] - (3*I)*Pi*G[0, xp]*G[xp, zp] - (8*I)*Pi*G[-1, -1, xp] - 8*G[0, zp]*G[-1, -1, xp] + 
			 I*Pi*G[-1, -1, zp] - (8*I)*Pi*G[-1, 0, xp] + 4*G[0, zp]*G[-1, 0, xp] - I*Pi*G[-1, 0, zp] + G[0, xp]*G[-1, 0, zp] - 
			 (8*I)*Pi*G[0, -1, xp] + 4*G[0, zp]*G[0, -1, xp] + 6*G[xp^(-1), zp]*G[0, -1, xp] - 6*G[xp, zp]*G[0, -1, xp] + 
			 (7*I)*Pi*G[0, -1, zp] + (4*I)*Pi*G[0, 0, xp] - 2*G[0, zp]*G[0, 0, xp] - 3*G[xp^(-1), zp]*G[0, 0, xp] + 
			 3*G[xp, zp]*G[0, 0, xp] - (6*I)*Pi*G[xp^(-1), -1, zp] + (3*I)*Pi*G[xp^(-1), 0, zp] - 3*G[0, xp]*G[xp^(-1), 0, zp] - 
			 (6*I)*Pi*G[xp, -1, zp] + (3*I)*Pi*G[xp, 0, zp] - 3*G[0, xp]*G[xp, 0, zp] + 
			 G[-1, xp]*((-5*Pi^2)/3 - (2*I)*Pi*G[-1, zp] + (12*I)*Pi*G[0, xp] - (4*I)*Pi*G[0, zp] - 4*G[0, zp]^2 + 
			   (6*I)*Pi*G[xp^(-1), zp] + (6*I)*Pi*G[xp, zp] - 2*G[-1, 0, zp] + 6*G[xp^(-1), 0, zp] + 6*G[xp, 0, zp]) + 
			 G[-1, -1, 0, zp] + G[-1, 0, 0, zp] + 7*G[0, -1, 0, zp] - 6*G[0, 0, -1, xp] + 3*G[0, 0, 0, xp] - 6*G[xp^(-1), -1, 0, zp] + 
			 3*G[xp^(-1), 0, 0, zp] - 6*G[xp, -1, 0, zp] + 3*G[xp, 0, 0, zp] - 2*Zeta[3]
			)
	+e/(M2^2*(1 + zp))*(
			(2*Pi^4)/15 + ((5*I)/3)*Pi^3*G[0, zp] + (2*Pi^2*G[-1, xp]*G[0, zp])/3 + (Pi^2*G[0, zp]^2)/3 + 
			 (8*I)*Pi*G[-1, xp]*G[0, zp]^2 + ((8*I)/3)*Pi*G[0, zp]^3 + (16*G[-1, xp]*G[0, zp]^3)/3 + (5*G[0, zp]^4)/6 - 
			 24*Pi^2*G[-1, xp]*G[-c, xp] - 24*Pi^2*G[-1, xp]*G[-cbar, xp] - 2*Pi^2*G[-1, xp]*G[Ixp^(-1), zp] - 
			 ((5*I)/2)*Pi^3*G[xp^(-1), zp] - (5*Pi^2*G[-1, xp]*G[xp^(-1), zp])/2 - Pi^2*G[1, xp]*G[xp^(-1), zp] + 
			 3*Pi*G[0, xp]^2*(Pi + (2*I)*G[0, zp] - (2*I)*G[Ixp^(-1), zp] - I*G[xp^(-1), zp] - I*G[xp, zp]) - (I/2)*Pi^3*G[xp, zp] - 
			 (7*Pi^2*G[-1, xp]*G[xp, zp])/2 + Pi^2*G[1, xp]*G[xp, zp] + (20*Pi^2*G[-1, -1, xp])/3 + (16*I)*Pi*G[0, zp]*G[-1, -1, xp] + 
			 16*G[0, zp]^2*G[-1, -1, xp] - (24*I)*Pi*G[xp^(-1), zp]*G[-1, -1, xp] - (24*I)*Pi*G[xp, zp]*G[-1, -1, xp] - 
			 (4*Pi^2*G[-1, -1, zp])/3 + (2*I)*Pi*G[-1, xp]*G[-1, -1, zp] + (31*Pi^2*G[-1, 0, xp])/6 + (16*I)*Pi*G[0, zp]*G[-1, 0, xp] - 
			 8*G[0, zp]^2*G[-1, 0, xp] - (24*I)*Pi*G[Ixp^(-1), zp]*G[-1, 0, xp] + (Pi^2*G[-1, 0, zp])/6 + 
			 (4*I)*Pi*G[-1, xp]*G[-1, 0, zp] + 8*G[-1, -1, xp]*G[-1, 0, zp] - 4*G[-1, 0, xp]*G[-1, 0, zp] + 24*Pi^2*G[-1, -c, xp] + 
			 24*Pi^2*G[-1, -cbar, xp] + Pi^2*G[-1, xp^(-1), zp] - (6*I)*Pi*G[-1, xp]*G[-1, xp^(-1), zp] - 
			 (6*I)*Pi*G[-1, xp]*G[-1, xp, zp] + (61*Pi^2*G[0, -1, xp])/6 + (16*I)*Pi*G[0, zp]*G[0, -1, xp] - 8*G[0, zp]^2*G[0, -1, xp] + 
			 (24*I)*Pi*G[1, xp]*G[0, -1, xp] - (24*I)*Pi*G[-c, xp]*G[0, -1, xp] - (24*I)*Pi*G[-cbar, xp]*G[0, -1, xp] - 
			 (24*I)*Pi*G[Ixp^(-1), zp]*G[0, -1, xp] + (12*I)*Pi*G[xp^(-1), zp]*G[0, -1, xp] - (12*I)*Pi*G[xp, zp]*G[0, -1, xp] - 
			 4*G[-1, 0, zp]*G[0, -1, xp] - 6*G[-1, xp^(-1), zp]*G[0, -1, xp] + 6*G[-1, xp, zp]*G[0, -1, xp] - (35*Pi^2*G[0, -1, zp])/6 - 
			 (4*I)*Pi*G[-1, xp]*G[0, -1, zp] - (41*Pi^2*G[0, 0, xp])/6 - (18*I)*Pi*G[-1, xp]*G[0, 0, xp] - 
			 (8*I)*Pi*G[0, zp]*G[0, 0, xp] + 4*G[0, zp]^2*G[0, 0, xp] - (12*I)*Pi*G[1, xp]*G[0, 0, xp] + 
			 (12*I)*Pi*G[-c, xp]*G[0, 0, xp] + (12*I)*Pi*G[-cbar, xp]*G[0, 0, xp] + (12*I)*Pi*G[Ixp^(-1), zp]*G[0, 0, xp] - 
			 (6*I)*Pi*G[xp^(-1), zp]*G[0, 0, xp] + (6*I)*Pi*G[xp, zp]*G[0, 0, xp] + 2*G[-1, 0, zp]*G[0, 0, xp] + 
			 3*G[-1, xp^(-1), zp]*G[0, 0, xp] - 3*G[-1, xp, zp]*G[0, 0, xp] + Pi^2*G[0, 1, xp] - (24*I)*Pi*G[-1, xp]*G[0, 1, xp] - 
			 12*Pi^2*G[0, -c, xp] + (24*I)*Pi*G[-1, xp]*G[0, -c, xp] - 12*Pi^2*G[0, -cbar, xp] + (24*I)*Pi*G[-1, xp]*G[0, -cbar, xp] + 
			 2*Pi^2*G[0, xp^(-1), zp] - (12*I)*Pi*G[-1, xp]*G[0, xp^(-1), zp] - 12*G[0, -1, xp]*G[0, xp^(-1), zp] + 
			 6*G[0, 0, xp]*G[0, xp^(-1), zp] - (12*I)*Pi*G[-1, xp]*G[0, xp, zp] + 12*G[0, -1, xp]*G[0, xp, zp] - 
			 6*G[0, 0, xp]*G[0, xp, zp] + 22*Pi^2*G[-c, -1, xp] - 8*Pi^2*G[-c, 0, xp] + (24*I)*Pi*G[-1, xp]*G[-c, 0, xp] + 
			 22*Pi^2*G[-cbar, -1, xp] - 8*Pi^2*G[-cbar, 0, xp] + (24*I)*Pi*G[-1, xp]*G[-cbar, 0, xp] + 2*Pi^2*G[Ixp^(-1), -1, zp] - 
			 (12*I)*Pi*G[-1, xp]*G[Ixp^(-1), -1, zp] - 2*Pi^2*G[Ixp^(-1), xp^(-1), zp] + (12*I)*Pi*G[-1, xp]*G[Ixp^(-1), xp^(-1), zp] + 
			 12*G[0, -1, xp]*G[Ixp^(-1), xp^(-1), zp] - 6*G[0, 0, xp]*G[Ixp^(-1), xp^(-1), zp] + 
			 (12*I)*Pi*G[-1, xp]*G[Ixp^(-1), xp, zp] - 12*G[0, -1, xp]*G[Ixp^(-1), xp, zp] + 6*G[0, 0, xp]*G[Ixp^(-1), xp, zp] + 
			 (9*Pi^2*G[xp^(-1), -1, zp])/2 + (6*I)*Pi*G[-1, xp]*G[xp^(-1), -1, zp] - (Pi^2*G[xp^(-1), 0, zp])/2 - 
			 (12*I)*Pi*G[-1, xp]*G[xp^(-1), 0, zp] - 24*G[-1, -1, xp]*G[xp^(-1), 0, zp] + 12*G[-1, 0, xp]*G[xp^(-1), 0, zp] + 
			 12*G[0, -1, xp]*G[xp^(-1), 0, zp] - 6*G[0, 0, xp]*G[xp^(-1), 0, zp] - Pi^2*G[xp^(-1), xp^(-1), zp] + 
			 (6*I)*Pi*G[-1, xp]*G[xp^(-1), xp^(-1), zp] + 6*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] - 
			 3*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + (6*I)*Pi*G[-1, xp]*G[xp^(-1), xp, zp] - 6*G[0, -1, xp]*G[xp^(-1), xp, zp] + 
			 3*G[0, 0, xp]*G[xp^(-1), xp, zp] + (9*Pi^2*G[xp, -1, zp])/2 + (6*I)*Pi*G[-1, xp]*G[xp, -1, zp] - (Pi^2*G[xp, 0, zp])/2 - 
			 (12*I)*Pi*G[-1, xp]*G[xp, 0, zp] - 24*G[-1, -1, xp]*G[xp, 0, zp] + 12*G[-1, 0, xp]*G[xp, 0, zp] + 
			 12*G[0, -1, xp]*G[xp, 0, zp] - 6*G[0, 0, xp]*G[xp, 0, zp] - Pi^2*G[xp, xp^(-1), zp] + 
			 (6*I)*Pi*G[-1, xp]*G[xp, xp^(-1), zp] + 6*G[0, -1, xp]*G[xp, xp^(-1), zp] - 3*G[0, 0, xp]*G[xp, xp^(-1), zp] + 
			 (6*I)*Pi*G[-1, xp]*G[xp, xp, zp] - 6*G[0, -1, xp]*G[xp, xp, zp] + 3*G[0, 0, xp]*G[xp, xp, zp] + 
			 (32*I)*Pi*G[-1, -1, -1, xp] + 32*G[0, zp]*G[-1, -1, -1, xp] - I*Pi*G[-1, -1, -1, zp] + (32*I)*Pi*G[-1, -1, 0, xp] - 
			 16*G[0, zp]*G[-1, -1, 0, xp] + I*Pi*G[-1, -1, 0, zp] + 2*G[-1, xp]*G[-1, -1, 0, zp] + (32*I)*Pi*G[-1, 0, -1, xp] - 
			 16*G[0, zp]*G[-1, 0, -1, xp] - 6*G[xp^(-1), zp]*G[-1, 0, -1, xp] + 6*G[xp, zp]*G[-1, 0, -1, xp] - 
			 (7*I)*Pi*G[-1, 0, -1, zp] - (22*I)*Pi*G[-1, 0, 0, xp] + 8*G[0, zp]*G[-1, 0, 0, xp] + 3*G[xp^(-1), zp]*G[-1, 0, 0, xp] - 
			 3*G[xp, zp]*G[-1, 0, 0, xp] + (4*I)*Pi*G[-1, 0, 0, zp] + 8*G[-1, xp]*G[-1, 0, 0, zp] + (24*I)*Pi*G[-1, 0, 1, xp] - 
			 (24*I)*Pi*G[-1, 0, -c, xp] - (24*I)*Pi*G[-1, 0, -cbar, xp] - (24*I)*Pi*G[-1, -c, 0, xp] - (24*I)*Pi*G[-1, -cbar, 0, xp] + 
			 (6*I)*Pi*G[-1, xp^(-1), -1, zp] - (3*I)*Pi*G[-1, xp^(-1), 0, zp] - 6*G[-1, xp]*G[-1, xp^(-1), 0, zp] + 
			 (6*I)*Pi*G[-1, xp, -1, zp] - (3*I)*Pi*G[-1, xp, 0, zp] - 6*G[-1, xp]*G[-1, xp, 0, zp] + (32*I)*Pi*G[0, -1, -1, xp] - 
			 16*G[0, zp]*G[0, -1, -1, xp] - 24*G[xp^(-1), zp]*G[0, -1, -1, xp] + 24*G[xp, zp]*G[0, -1, -1, xp] - I*Pi*G[0, -1, -1, zp] - 
			 (16*I)*Pi*G[0, -1, 0, xp] + 8*G[0, zp]*G[0, -1, 0, xp] + 12*G[xp^(-1), zp]*G[0, -1, 0, xp] - 12*G[xp, zp]*G[0, -1, 0, xp] - 
			 (2*I)*Pi*G[0, -1, 0, zp] - 4*G[-1, xp]*G[0, -1, 0, zp] - (22*I)*Pi*G[0, 0, -1, xp] + 8*G[0, zp]*G[0, 0, -1, xp] - 
			 36*G[Ixp^(-1), zp]*G[0, 0, -1, xp] + 18*G[xp^(-1), zp]*G[0, 0, -1, xp] - (28*I)*Pi*G[0, 0, -1, zp] + 
			 (2*I)*Pi*G[0, 0, 0, xp] - 4*G[0, zp]*G[0, 0, 0, xp] + 18*G[Ixp^(-1), zp]*G[0, 0, 0, xp] - 9*G[xp^(-1), zp]*G[0, 0, 0, xp] - 
			 (12*I)*Pi*G[0, 0, 1, xp] + (12*I)*Pi*G[0, 0, -c, xp] + (12*I)*Pi*G[0, 0, -cbar, xp] + (12*I)*Pi*G[0, -c, 0, xp] + 
			 (12*I)*Pi*G[0, -cbar, 0, xp] + (12*I)*Pi*G[0, xp^(-1), -1, zp] - (6*I)*Pi*G[0, xp^(-1), 0, zp] - 
			 12*G[-1, xp]*G[0, xp^(-1), 0, zp] + (12*I)*Pi*G[0, xp, -1, zp] - (6*I)*Pi*G[0, xp, 0, zp] - 12*G[-1, xp]*G[0, xp, 0, zp] - 
			 (24*I)*Pi*G[1, 0, -1, xp] + 12*G[xp^(-1), zp]*G[1, 0, -1, xp] - 12*G[xp, zp]*G[1, 0, -1, xp] + (12*I)*Pi*G[1, 0, 0, xp] - 
			 6*G[xp^(-1), zp]*G[1, 0, 0, xp] + 6*G[xp, zp]*G[1, 0, 0, xp] - (24*I)*Pi*G[-c, -1, 0, xp] + (12*I)*Pi*G[-c, 0, 0, xp] - 
			 (24*I)*Pi*G[-cbar, -1, 0, xp] + (12*I)*Pi*G[-cbar, 0, 0, xp] + (6*I)*Pi*G[Ixp^(-1), -1, -1, zp] - 
			 (6*I)*Pi*G[Ixp^(-1), -1, 0, zp] - 12*G[-1, xp]*G[Ixp^(-1), -1, 0, zp] - (12*I)*Pi*G[Ixp^(-1), xp^(-1), -1, zp] + 
			 (6*I)*Pi*G[Ixp^(-1), xp^(-1), 0, zp] + 12*G[-1, xp]*G[Ixp^(-1), xp^(-1), 0, zp] - (12*I)*Pi*G[Ixp^(-1), xp, -1, zp] + 
			 (6*I)*Pi*G[Ixp^(-1), xp, 0, zp] + 12*G[-1, xp]*G[Ixp^(-1), xp, 0, zp] + (3*I)*Pi*G[xp^(-1), -1, 0, zp] + 
			 6*G[-1, xp]*G[xp^(-1), -1, 0, zp] + (21*I)*Pi*G[xp^(-1), 0, -1, zp] - (12*I)*Pi*G[xp^(-1), 0, 0, zp] - 
			 24*G[-1, xp]*G[xp^(-1), 0, 0, zp] - (6*I)*Pi*G[xp^(-1), xp^(-1), -1, zp] + (3*I)*Pi*G[xp^(-1), xp^(-1), 0, zp] + 
			 6*G[-1, xp]*G[xp^(-1), xp^(-1), 0, zp] - (6*I)*Pi*G[xp^(-1), xp, -1, zp] + (3*I)*Pi*G[xp^(-1), xp, 0, zp] + 
			 6*G[-1, xp]*G[xp^(-1), xp, 0, zp] + (3*I)*Pi*G[xp, -1, 0, zp] + 6*G[-1, xp]*G[xp, -1, 0, zp] + (21*I)*Pi*G[xp, 0, -1, zp] - 
			 (12*I)*Pi*G[xp, 0, 0, zp] - 24*G[-1, xp]*G[xp, 0, 0, zp] - (6*I)*Pi*G[xp, xp^(-1), -1, zp] + 
			 (3*I)*Pi*G[xp, xp^(-1), 0, zp] + 6*G[-1, xp]*G[xp, xp^(-1), 0, zp] - (6*I)*Pi*G[xp, xp, -1, zp] + 
			 (3*I)*Pi*G[xp, xp, 0, zp] + 6*G[-1, xp]*G[xp, xp, 0, zp] - G[-1, -1, -1, 0, zp] - G[-1, -1, 0, 0, zp] - 
			 7*G[-1, 0, -1, 0, zp] + 42*G[-1, 0, 0, -1, xp] - 21*G[-1, 0, 0, 0, xp] + 2*G[-1, 0, 0, 0, zp] + 
			 6*G[-1, xp^(-1), -1, 0, zp] - 3*G[-1, xp^(-1), 0, 0, zp] + 6*G[-1, xp, -1, 0, zp] - 3*G[-1, xp, 0, 0, zp] - 
			 G[0, -1, -1, 0, zp] + 6*G[0, -1, 0, -1, xp] - 3*G[0, -1, 0, 0, xp] - 16*G[0, -1, 0, 0, zp] + 24*G[0, 0, -1, -1, xp] - 
			 12*G[0, 0, -1, 0, xp] - 28*G[0, 0, -1, 0, zp] + 6*G[0, 0, 0, -1, xp] - 3*G[0, 0, 0, 0, xp] - 12*G[0, 1, 0, -1, xp] + 
			 6*G[0, 1, 0, 0, xp] + 12*G[0, xp^(-1), -1, 0, zp] - 6*G[0, xp^(-1), 0, 0, zp] + 12*G[0, xp, -1, 0, zp] - 
			 6*G[0, xp, 0, 0, zp] - 36*G[-c, 0, 0, -1, xp] + 18*G[-c, 0, 0, 0, xp] - 36*G[-cbar, 0, 0, -1, xp] + 
			 18*G[-cbar, 0, 0, 0, xp] + 6*G[Ixp^(-1), -1, -1, 0, zp] - 6*G[Ixp^(-1), -1, 0, 0, zp] - 
			 12*G[Ixp^(-1), xp^(-1), -1, 0, zp] + 6*G[Ixp^(-1), xp^(-1), 0, 0, zp] - 12*G[Ixp^(-1), xp, -1, 0, zp] + 
			 6*G[Ixp^(-1), xp, 0, 0, zp] + 15*G[xp^(-1), -1, 0, 0, zp] + 21*G[xp^(-1), 0, -1, 0, zp] - 18*G[xp^(-1), 0, 0, 0, zp] - 
			 6*G[xp^(-1), xp^(-1), -1, 0, zp] + 3*G[xp^(-1), xp^(-1), 0, 0, zp] - 6*G[xp^(-1), xp, -1, 0, zp] + 
			 3*G[xp^(-1), xp, 0, 0, zp] + 15*G[xp, -1, 0, 0, zp] + 21*G[xp, 0, -1, 0, zp] - 18*G[xp, 0, 0, 0, zp] - 
			 6*G[xp, xp^(-1), -1, 0, zp] + 3*G[xp, xp^(-1), 0, 0, zp] - 6*G[xp, xp, -1, 0, zp] + 3*G[xp, xp, 0, 0, zp] - 
			 (5*I)*Pi*Zeta[3] + 20*G[-1, xp]*Zeta[3] - G[0, zp]*Zeta[3] - 12*G[-c, xp]*Zeta[3] - 12*G[-cbar, xp]*Zeta[3] - 
			 12*G[Ixp^(-1), zp]*Zeta[3] - 3*G[xp^(-1), zp]*Zeta[3] + 3*G[xp, zp]*Zeta[3] + 
			 G[-1, zp]*(((3*I)/2)*Pi^3 + (Pi*G[-1, xp]*(5*Pi - (36*I)*G[0, xp]))/3 - (4*Pi^2*G[0, xp])/3 + (3*I)*Pi*G[0, xp]^2 + 
			   (8*I)*Pi*G[-1, -1, xp] + (8*I)*Pi*G[-1, 0, xp] + (8*I)*Pi*G[0, -1, xp] - (4*I)*Pi*G[0, 0, xp] + 6*G[0, 0, -1, xp] - 
			   3*G[0, 0, 0, xp] + 2*Zeta[3]) + G[0, xp]*(I*Pi^3 - (Pi^2*G[0, zp])/3 - (4*I)*Pi*G[0, zp]^2 - (8*G[0, zp]^3)/3 + 
			   12*Pi^2*G[-c, xp] + 12*Pi^2*G[-cbar, xp] + 4*Pi^2*G[Ixp^(-1), zp] + Pi^2*G[xp^(-1), zp] - 
			   12*Pi*G[-1, xp]*(Pi + (2*I)*G[0, zp] - (2*I)*G[Ixp^(-1), zp] - I*G[xp^(-1), zp] - I*G[xp, zp]) + (Pi^2*G[xp, zp])/2 - 
			   (48*I)*Pi*G[-1, -1, xp] - I*Pi*G[-1, -1, zp] + (24*I)*Pi*G[-1, 0, xp] - (2*I)*Pi*G[-1, 0, zp] + 
			   (3*I)*Pi*G[-1, xp^(-1), zp] + (3*I)*Pi*G[-1, xp, zp] + (18*I)*Pi*G[0, -1, xp] + (2*I)*Pi*G[0, -1, zp] + 
			   (12*I)*Pi*G[0, 1, xp] - (12*I)*Pi*G[0, -c, xp] - (12*I)*Pi*G[0, -cbar, xp] + (6*I)*Pi*G[0, xp^(-1), zp] + 
			   (6*I)*Pi*G[0, xp, zp] - (12*I)*Pi*G[-c, 0, xp] - (12*I)*Pi*G[-cbar, 0, xp] + (6*I)*Pi*G[Ixp^(-1), -1, zp] - 
			   (6*I)*Pi*G[Ixp^(-1), xp^(-1), zp] - (6*I)*Pi*G[Ixp^(-1), xp, zp] - (3*I)*Pi*G[xp^(-1), -1, zp] + 
			   (6*I)*Pi*G[xp^(-1), 0, zp] - (3*I)*Pi*G[xp^(-1), xp^(-1), zp] - (3*I)*Pi*G[xp^(-1), xp, zp] - (3*I)*Pi*G[xp, -1, zp] + 
			   (6*I)*Pi*G[xp, 0, zp] - (3*I)*Pi*G[xp, xp^(-1), zp] - (3*I)*Pi*G[xp, xp, zp] - G[-1, -1, 0, zp] - 4*G[-1, 0, 0, zp] + 
			   3*G[-1, xp^(-1), 0, zp] + 3*G[-1, xp, 0, zp] + 2*G[0, -1, 0, zp] + 6*G[0, xp^(-1), 0, zp] + 6*G[0, xp, 0, zp] + 
			   6*G[Ixp^(-1), -1, 0, zp] - 6*G[Ixp^(-1), xp^(-1), 0, zp] - 6*G[Ixp^(-1), xp, 0, zp] - 3*G[xp^(-1), -1, 0, zp] + 
			   12*G[xp^(-1), 0, 0, zp] - 3*G[xp^(-1), xp^(-1), 0, zp] - 3*G[xp^(-1), xp, 0, zp] - 3*G[xp, -1, 0, zp] + 
			   12*G[xp, 0, 0, zp] - 3*G[xp, xp^(-1), 0, zp] - 3*G[xp, xp, 0, zp] + 5*Zeta[3])
			),
Int[A, 195, xp] -> 
	-12*(
			1
			)
	-e^(-2)*(
			1
			)
	+(-8*I)*Pi*(
			1
			)
	+2*Pi^2*(
			1
			)
	+(8 + (4*I)*Pi)*(
			G[-1, xp]
			)
	+e^(-1)*(
			-4 - (2*I)*Pi + 2*G[-1, xp] - G[0, xp]
			)
	+(-4 - (2*I)*Pi)*(
			G[0, xp]
			)
	-4*(
			G[-1, -1, xp]
			)
	+2*(
			G[-1, 0, xp]
			)
	+2*(
			G[0, -1, xp]
			)
	-1*(
			G[0, 0, xp]
			)
	+e*(
			-32 - (24*I)*Pi + 8*Pi^2 + ((4*I)/3)*Pi^3 - 4*(-6 - (4*I)*Pi + Pi^2)*G[-1, xp] + 2*(-6 - (4*I)*Pi + Pi^2)*G[0, xp] - 
			 (8*I)*(-2*I + Pi)*G[-1, -1, xp] + (8 + (4*I)*Pi)*G[-1, 0, xp] + (8 + (4*I)*Pi)*G[0, -1, xp] + (-4 - (2*I)*Pi)*G[0, 0, xp] + 
			 8*G[-1, -1, -1, xp] - 4*G[-1, -1, 0, xp] - 4*G[-1, 0, -1, xp] + 2*G[-1, 0, 0, xp] - 4*G[0, -1, -1, xp] + 
			 2*G[0, -1, 0, xp] + 2*G[0, 0, -1, xp] - G[0, 0, 0, xp]
			)
	+e^2*(
			(-2*(120 + (96*I)*Pi - 36*Pi^2 - (8*I)*Pi^3 + Pi^4))/3 + (8*(24 + (18*I)*Pi - 6*Pi^2 - I*Pi^3)*G[-1, xp])/3 + 
			 (4*(-24 - (18*I)*Pi + 6*Pi^2 + I*Pi^3)*G[0, xp])/3 + 8*(-6 - (4*I)*Pi + Pi^2)*G[-1, -1, xp] - 
			 4*(-6 - (4*I)*Pi + Pi^2)*G[-1, 0, xp] - 4*(-6 - (4*I)*Pi + Pi^2)*G[0, -1, xp] + 2*(-6 - (4*I)*Pi + Pi^2)*G[0, 0, xp] + 
			 8*(4 + (2*I)*Pi)*G[-1, -1, -1, xp] - (8*I)*(-2*I + Pi)*G[-1, -1, 0, xp] - (8*I)*(-2*I + Pi)*G[-1, 0, -1, xp] + 
			 4*(2 + I*Pi)*G[-1, 0, 0, xp] - (8*I)*(-2*I + Pi)*G[0, -1, -1, xp] + 4*(2 + I*Pi)*G[0, -1, 0, xp] + 
			 4*(2 + I*Pi)*G[0, 0, -1, xp] + (-4 - (2*I)*Pi)*G[0, 0, 0, xp] - 16*G[-1, -1, -1, -1, xp] + 8*G[-1, -1, -1, 0, xp] + 
			 8*G[-1, -1, 0, -1, xp] - 4*G[-1, -1, 0, 0, xp] + 8*G[-1, 0, -1, -1, xp] - 4*G[-1, 0, -1, 0, xp] - 4*G[-1, 0, 0, -1, xp] + 
			 2*G[-1, 0, 0, 0, xp] + 8*G[0, -1, -1, -1, xp] - 4*G[0, -1, -1, 0, xp] - 4*G[0, -1, 0, -1, xp] + 2*G[0, -1, 0, 0, xp] - 
			 4*G[0, 0, -1, -1, xp] + 2*G[0, 0, -1, 0, xp] + 2*G[0, 0, 0, -1, xp] - G[0, 0, 0, 0, xp]
			),
Int[A, 198, 1, xp] -> 
	+(-1 + xp^2)/(2*e^2*(1 - xp^2))*(
			1
			)
	+((5 + (2*I)*Pi)*(-1 + xp^2))/((1 - xp)*(1 + xp))*(
			G[0, xp]
			)
	+e^(-1)*(
			((5 + (2*I)*Pi)*(-1 + xp^2))/(2*(1 - xp^2)) + 2*G[-1, xp] + ((-1 + xp^2)*G[0, xp])/((1 - xp)*(1 + xp))
			)
	+2*(
			(5 + (2*I)*Pi)*G[-1, xp] - 2*G[-1, -1, xp] + G[-1, 0, xp]
			)
	+(1 - xp^2)^(-1)*(
			(Pi^2*(5 - 7*xp^2) + 57*(-1 + xp^2) + (30*I)*Pi*(-1 + xp^2))/6 + 4*G[0, -1, xp] - 2*G[0, 0, xp]
			)
	+e*(
			-2*(-19 - (10*I)*Pi + 2*Pi^2)*G[-1, xp] + ((Pi^2*(5 - 4*xp^2) + 57*(-1 + xp^2) + (30*I)*Pi*(-1 + xp^2))*G[0, xp])/
			  (3*(1 - xp)*(1 + xp)) + (-20 - (8*I)*Pi)*G[-1, -1, xp] + 2*(5 + (2*I)*Pi)*G[-1, 0, xp] + 8*G[-1, -1, -1, xp] - 
			 4*G[-1, -1, 0, xp] - 4*G[-1, 0, -1, xp] + 2*G[-1, 0, 0, xp] + 8*G[0, 0, -1, xp] - 4*G[0, 0, 0, xp] + 
			 (-(Pi^2*(1 + xp^2)*G[1, xp])/3 + 4*(5 + (2*I)*Pi)*G[0, -1, xp] - 2*(5 + (2*I)*Pi)*G[0, 0, xp] - 8*G[0, -1, -1, xp] + 
			   4*G[0, -1, 0, xp] + 4*(1 + xp^2)*G[1, 0, -1, xp] - 2*(1 + xp^2)*G[1, 0, 0, xp] + 
			   ((114*I)*Pi*(-1 + xp^2) - (2*I)*Pi^3*(-1 + 3*xp^2) - 5*Pi^2*(-5 + 7*xp^2) - 3*(65 - 4*Zeta[3] + xp^2*(-65 + 8*Zeta[3])))/
			    6)/(1 - xp^2)
			)
	+e^2*(
			(-76 - (40*I)*Pi + 8*Pi^2)*G[-1, -1, xp] + (38 + (20*I)*Pi - 3*Pi^2)*G[-1, 0, xp] + 8*(5 + (2*I)*Pi)*G[-1, -1, -1, xp] + 
			 4*(-5 - (2*I)*Pi)*G[-1, -1, 0, xp] + 4*(-5 - (2*I)*Pi)*G[-1, 0, -1, xp] + 2*(5 + (2*I)*Pi)*G[-1, 0, 0, xp] + 
			 8*(5 + (2*I)*Pi)*G[0, 0, -1, xp] + 4*(-5 - (2*I)*Pi)*G[0, 0, 0, xp] - 16*G[-1, -1, -1, -1, xp] + 8*G[-1, -1, -1, 0, xp] + 
			 8*G[-1, -1, 0, -1, xp] - 4*G[-1, -1, 0, 0, xp] + 8*G[-1, 0, -1, -1, xp] - 4*G[-1, 0, -1, 0, xp] - 16*G[-1, 0, 0, -1, xp] + 
			 8*G[-1, 0, 0, 0, xp] - 16*G[0, 0, -1, -1, xp] + 8*G[0, 0, -1, 0, xp] + 
			 (2*G[-1, xp]*(195 + (114*I)*Pi - 30*Pi^2 - (4*I)*Pi^3 - 18*Zeta[3]))/3 + 
			 (G[0, xp]*((2*I)*Pi^3 + (114*I)*Pi*(-1 + xp^2) - 5*Pi^2*(-5 + 4*xp^2) + 3*(-65 + xp^2*(65 - 2*Zeta[3]) + 4*Zeta[3])))/
			  (3*(1 - xp)*(1 + xp)) + ((-5*Pi^2*(1 + xp^2)*G[1, xp])/3 - ((2*I)/3)*Pi^3*(1 + xp^2)*G[1, xp] + 
			   (76 + (40*I)*Pi - 8*Pi^2)*G[0, -1, xp] - (2*(57 + (30*I)*Pi + Pi^2*(-5 + xp^2))*G[0, 0, xp])/3 + 
			   (2*Pi^2*(-1 + 2*xp^2)*G[0, 1, xp])/3 + (Pi^2*(1 + xp^2)*G[1, 0, xp])/3 - (2*Pi^2*(1 + xp^2)*G[1, 1, xp])/3 - 
			   8*(5 + (2*I)*Pi)*G[0, -1, -1, xp] + 4*(5 + (2*I)*Pi)*G[0, -1, 0, xp] + 4*(5 + (2*I)*Pi)*(1 + xp^2)*G[1, 0, -1, xp] - 
			   2*(5 + (2*I)*Pi)*(1 + xp^2)*G[1, 0, 0, xp] + 16*G[0, -1, -1, -1, xp] - 8*G[0, -1, -1, 0, xp] - 8*G[0, -1, 0, -1, xp] + 
			   4*G[0, -1, 0, 0, xp] + 16*G[0, 0, 0, -1, xp] - 8*G[0, 0, 0, 0, xp] - 8*(-1 + 2*xp^2)*G[0, 1, 0, -1, xp] + 
			   4*(-1 + 2*xp^2)*G[0, 1, 0, 0, xp] - 8*(1 + xp^2)*G[1, 0, -1, -1, xp] + 4*(1 + xp^2)*G[1, 0, -1, 0, xp] + 
			   8*(1 + xp^2)*G[1, 1, 0, -1, xp] - 4*(1 + xp^2)*G[1, 1, 0, 0, xp] - 2*(1 + xp^2)*G[1, xp]*Zeta[3] + 
			   (27*Pi^4*xp^2 - (100*I)*Pi^3*(-1 + 3*xp^2) - 190*Pi^2*(-5 + 7*xp^2) - 
			     (60*I)*Pi*(65 - 4*Zeta[3] + xp^2*(-65 + 8*Zeta[3])) - 30*(211 - 20*Zeta[3] + xp^2*(-211 + 40*Zeta[3])))/60)/(1 - xp^2)
			),
Int[A, 198, 2, xp] -> 
	+xp/(3*e*M2*(1 - xp^2))*(
			Pi^2 - 12*G[0, -1, xp] + 6*G[0, 0, xp]
			)
	+xp/(3*M2*(1 - xp^2))*(
			-(Pi^2*G[0, xp]) + 2*(I*Pi^3 + Pi^2*G[1, xp] - (12*I)*Pi*G[0, -1, xp] + (6*I)*Pi*G[0, 0, xp] + 12*G[0, -1, -1, xp] - 
			   6*G[0, -1, 0, xp] - 12*G[1, 0, -1, xp] + 6*G[1, 0, 0, xp] + 3*Zeta[3])
			)
	+e/(M2*(1 - xp^2))*(
			(-9*Pi^4*xp)/20 + 8*Pi^2*xp*G[0, -1, xp] - (8*Pi^2*xp*G[0, 0, xp])/3 - (2*Pi^2*xp*G[0, 1, xp])/3 - 
			 (2*Pi^2*xp*G[1, 0, xp])/3 + (4*Pi^2*xp*G[1, 1, xp])/3 + (16*I)*Pi*xp*G[0, -1, -1, xp] - (8*I)*Pi*xp*G[0, -1, 0, xp] - 
			 (16*I)*Pi*xp*G[1, 0, -1, xp] + (8*I)*Pi*xp*G[1, 0, 0, xp] - 16*xp*G[0, -1, -1, -1, xp] + 8*xp*G[0, -1, -1, 0, xp] + 
			 8*xp*G[0, -1, 0, -1, xp] - 4*xp*G[0, -1, 0, 0, xp] - 16*xp*G[0, 0, 0, -1, xp] + 8*xp*G[0, 0, 0, 0, xp] + 
			 8*xp*G[0, 1, 0, -1, xp] - 4*xp*G[0, 1, 0, 0, xp] + 16*xp*G[1, 0, -1, -1, xp] - 8*xp*G[1, 0, -1, 0, xp] - 
			 16*xp*G[1, 1, 0, -1, xp] + 8*xp*G[1, 1, 0, 0, xp] + (4*I)*Pi*xp*Zeta[3] + G[0, xp]*(((-2*I)/3)*Pi^3*xp - 2*xp*Zeta[3]) + 
			 G[1, xp]*(((4*I)/3)*Pi^3*xp + 4*xp*Zeta[3])
			),
Int[A, 199, xp] -> 
	-xp/(30*M2*(1 - xp^2))*(
			2*Pi^4 - 10*Pi^2*G[-1, -1, xp] + 5*Pi^2*G[-1, 0, xp] + 5*Pi^2*G[0, -1, xp] + 5*Pi^2*G[0, 0, xp] + 120*G[-1, -1, 0, -1, xp] - 
			 60*G[-1, -1, 0, 0, xp] + 240*G[-1, 0, -1, -1, xp] - 120*G[-1, 0, -1, 0, xp] - 180*G[-1, 0, 0, -1, xp] + 
			 90*G[-1, 0, 0, 0, xp] - 60*G[0, -1, 0, -1, xp] + 30*G[0, -1, 0, 0, xp] - 120*G[0, 0, -1, -1, xp] + 60*G[0, 0, -1, 0, xp] - 
			 90*G[0, xp]*Zeta[3]
			),
Int[A, 214, xp, zp] -> 
	-(xp/(e^3*M2*(1 + xp)^2))*(
			1
			)
	+xp/(e^2*M2*(1 + xp)^2)*(
			-2 - I*Pi + 2*G[-1, xp] - G[0, xp] + G[0, zp]
			)
	+xp/(6*e*M2*(1 + xp)^2)*(
			-24 - (12*I)*Pi + 7*Pi^2 + (12*I)*Pi*G[-1, zp] - 12*G[0, xp] - (6*I)*Pi*G[0, xp] + 12*G[-1, xp]*(2 + I*Pi - G[0, zp]) + 
			 12*G[0, zp] - (6*I)*Pi*G[0, zp] + 6*G[0, xp]*G[0, zp] - 9*G[0, zp]^2 - 24*G[-1, -1, xp] + 12*G[-1, 0, xp] + 
			 12*G[-1, 0, zp] + 12*G[0, -1, xp] - 6*G[0, 0, xp]
			)
	+xp/(6*M2*(1 + xp)^2)*(
			-48 - (24*I)*Pi + 14*Pi^2 + (7*I)*Pi^3 - 12*Pi*(-2*I + Pi)*G[-1, zp] - 24*G[0, xp] - (12*I)*Pi*G[0, xp] + 5*Pi^2*G[0, xp] + 
			 (6*I)*Pi*G[0, xp]^2 + 24*G[0, zp] - (12*I)*Pi*G[0, zp] + 3*Pi^2*G[0, zp] + 12*G[0, xp]*G[0, zp] - 
			 (6*I)*Pi*G[0, xp]*G[0, zp] - 18*G[0, zp]^2 + (9*I)*Pi*G[0, zp]^2 - 9*G[0, xp]*G[0, zp]^2 + 9*G[0, zp]^3 + 
			 2*Pi^2*G[xp^(-1), zp] + (6*I)*Pi*G[0, xp]*G[xp^(-1), zp] + (6*I)*Pi*G[0, xp]*G[xp, zp] - 48*G[-1, -1, xp] - 
			 (24*I)*Pi*G[-1, -1, xp] + 24*G[0, zp]*G[-1, -1, xp] + 24*G[-1, 0, xp] + (36*I)*Pi*G[-1, 0, xp] - 12*G[0, zp]*G[-1, 0, xp] + 
			 24*G[-1, 0, zp] + 24*G[0, -1, xp] + (36*I)*Pi*G[0, -1, xp] - 12*G[0, zp]*G[0, -1, xp] - 12*G[xp^(-1), zp]*G[0, -1, xp] + 
			 12*G[xp, zp]*G[0, -1, xp] - (36*I)*Pi*G[0, -1, zp] - 12*G[0, 0, xp] - (18*I)*Pi*G[0, 0, xp] + 6*G[0, zp]*G[0, 0, xp] + 
			 6*G[xp^(-1), zp]*G[0, 0, xp] - 6*G[xp, zp]*G[0, 0, xp] + (12*I)*Pi*G[xp^(-1), -1, zp] - (6*I)*Pi*G[xp^(-1), 0, zp] + 
			 6*G[0, xp]*G[xp^(-1), 0, zp] + (12*I)*Pi*G[xp, -1, zp] - (6*I)*Pi*G[xp, 0, zp] + 6*G[0, xp]*G[xp, 0, zp] - 
			 2*G[-1, xp]*(-24 - (12*I)*Pi + 7*Pi^2 + (12*I)*Pi*G[0, xp] + 6*(2 - I*Pi)*G[0, zp] - 9*G[0, zp]^2 + 
			   (6*I)*Pi*G[xp^(-1), zp] + (6*I)*Pi*G[xp, zp] + 6*G[xp^(-1), 0, zp] + 6*G[xp, 0, zp]) + 48*G[-1, -1, -1, xp] - 
			 24*G[-1, -1, 0, xp] - 24*G[-1, 0, -1, xp] + 12*G[-1, 0, 0, xp] - 24*G[-1, 0, 0, zp] - 24*G[0, -1, -1, xp] + 
			 12*G[0, -1, 0, xp] - 36*G[0, -1, 0, zp] + 36*G[0, 0, -1, xp] - 18*G[0, 0, 0, xp] + 12*G[xp^(-1), -1, 0, zp] - 
			 6*G[xp^(-1), 0, 0, zp] + 12*G[xp, -1, 0, zp] - 6*G[xp, 0, 0, zp] + 36*Zeta[3]
			)
	+(e*xp)/(24*M2*(1 + xp)^2)*(
			112*Pi^2 + (56*I)*Pi^3 - (53*Pi^4)/5 - (32*I)*Pi*(-6 - (3*I)*Pi + Pi^2)*G[-1, zp] + 96*Pi*(-2*I + 3*Pi)*G[-1, xp]*G[0, xp] - 
			 48*Pi*(-I + Pi)*G[0, xp]^2 - (144*I)*Pi*G[-1, xp]*G[0, xp]^2 + (40*I)*Pi*G[0, xp]^3 - 
			 24*(8 - (4*I)*Pi + Pi^2)*G[-1, xp]*G[0, zp] + 12*(8 - (4*I)*Pi + Pi^2)*G[0, xp]*G[0, zp] + 
			 (288*I)*Pi*G[-1, xp]*G[0, xp]*G[0, zp] - (72*I)*Pi*G[0, xp]^2*G[0, zp] - 18*(8 - (4*I)*Pi + Pi^2)*G[0, zp]^2 + 
			 72*(2 - I*Pi)*G[-1, xp]*G[0, zp]^2 + (36*I)*(2*I + Pi)*G[0, xp]*G[0, zp]^2 + 36*(2 - I*Pi)*G[0, zp]^3 - 
			 72*G[-1, xp]*G[0, zp]^3 + 36*G[0, xp]*G[0, zp]^3 - 27*G[0, zp]^4 + 16*Pi^2*G[xp^(-1), zp] + (20*I)*Pi^3*G[xp^(-1), zp] + 
			 8*Pi*(-12*I + 5*Pi)*G[-1, xp]*G[xp^(-1), zp] + 4*(12*I - 5*Pi)*Pi*G[0, xp]*G[xp^(-1), zp] - 
			 (96*I)*Pi*G[-1, xp]*G[0, xp]*G[xp^(-1), zp] + (24*I)*Pi*G[0, xp]^2*G[xp^(-1), zp] + 8*Pi^2*G[1, xp]*G[xp^(-1), zp] + 
			 8*Pi*(-12*I + 5*Pi)*G[-1, xp]*G[xp, zp] - 12*Pi*(-4*I + Pi)*G[0, xp]*G[xp, zp] - (96*I)*Pi*G[-1, xp]*G[0, xp]*G[xp, zp] + 
			 (24*I)*Pi*G[0, xp]^2*G[xp, zp] - 8*Pi^2*G[1, xp]*G[xp, zp] + 16*(-24 - (12*I)*Pi + 7*Pi^2)*G[-1, -1, xp] + 
			 (192*I)*Pi*G[0, xp]*G[-1, -1, xp] + 96*(2 - I*Pi)*G[0, zp]*G[-1, -1, xp] - 144*G[0, zp]^2*G[-1, -1, xp] + 
			 (96*I)*Pi*G[xp^(-1), zp]*G[-1, -1, xp] + (96*I)*Pi*G[xp, zp]*G[-1, -1, xp] + 8*(24 + (36*I)*Pi - 41*Pi^2)*G[-1, 0, xp] - 
			 (96*I)*Pi*G[0, xp]*G[-1, 0, xp] + 48*(-2 - (5*I)*Pi)*G[0, zp]*G[-1, 0, xp] + 72*G[0, zp]^2*G[-1, 0, xp] + 
			 (48*I)*Pi*G[xp^(-1), zp]*G[-1, 0, xp] + (48*I)*Pi*G[xp, zp]*G[-1, 0, xp] + 192*G[-1, 0, zp] + 
			 8*(24 + (36*I)*Pi - 43*Pi^2)*G[0, -1, xp] + (96*I)*Pi*G[0, xp]*G[0, -1, xp] + 48*(-2 - (5*I)*Pi)*G[0, zp]*G[0, -1, xp] + 
			 72*G[0, zp]^2*G[0, -1, xp] - (192*I)*Pi*G[1, xp]*G[0, -1, xp] - (48*I)*(-2*I + Pi)*G[xp^(-1), zp]*G[0, -1, xp] + 
			 48*(2 + (3*I)*Pi)*G[xp, zp]*G[0, -1, xp] + 144*Pi*(-2*I + Pi)*G[0, -1, zp] + 4*(-24 - (36*I)*Pi + 31*Pi^2)*G[0, 0, xp] + 
			 (96*I)*Pi*G[-1, xp]*G[0, 0, xp] - (96*I)*Pi*G[0, xp]*G[0, 0, xp] + 24*(2 + (5*I)*Pi)*G[0, zp]*G[0, 0, xp] - 
			 36*G[0, zp]^2*G[0, 0, xp] + (96*I)*Pi*G[1, xp]*G[0, 0, xp] + 24*(2 + I*Pi)*G[xp^(-1), zp]*G[0, 0, xp] + 
			 24*(-2 - (3*I)*Pi)*G[xp, zp]*G[0, 0, xp] - 16*Pi^2*G[0, 1, xp] + (192*I)*Pi*G[-1, xp]*G[0, 1, xp] - 
			 (96*I)*Pi*G[0, xp]*G[0, 1, xp] - 24*Pi^2*G[0, xp^(-1), zp] + (144*I)*Pi*G[-1, xp]*G[0, xp^(-1), zp] - 
			 (72*I)*Pi*G[0, xp]*G[0, xp^(-1), zp] + 144*G[0, -1, xp]*G[0, xp^(-1), zp] - 72*G[0, 0, xp]*G[0, xp^(-1), zp] + 
			 (144*I)*Pi*G[-1, xp]*G[0, xp, zp] - (72*I)*Pi*G[0, xp]*G[0, xp, zp] - 144*G[0, -1, xp]*G[0, xp, zp] + 
			 72*G[0, 0, xp]*G[0, xp, zp] - 48*Pi*(-2*I + Pi)*G[xp^(-1), -1, zp] + 12*Pi*(-4*I + Pi)*G[xp^(-1), 0, zp] + 
			 (48*I)*(2*I + Pi)*G[-1, xp]*G[xp^(-1), 0, zp] + 24*(2 - I*Pi)*G[0, xp]*G[xp^(-1), 0, zp] + 
			 96*G[-1, -1, xp]*G[xp^(-1), 0, zp] - 48*G[-1, 0, xp]*G[xp^(-1), 0, zp] - 48*G[0, -1, xp]*G[xp^(-1), 0, zp] + 
			 24*G[0, 0, xp]*G[xp^(-1), 0, zp] + 8*Pi^2*G[xp^(-1), xp^(-1), zp] - (48*I)*Pi*G[-1, xp]*G[xp^(-1), xp^(-1), zp] + 
			 (24*I)*Pi*G[0, xp]*G[xp^(-1), xp^(-1), zp] - 48*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] + 
			 24*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] - (48*I)*Pi*G[-1, xp]*G[xp^(-1), xp, zp] + (24*I)*Pi*G[0, xp]*G[xp^(-1), xp, zp] + 
			 48*G[0, -1, xp]*G[xp^(-1), xp, zp] - 24*G[0, 0, xp]*G[xp^(-1), xp, zp] - 48*Pi*(-2*I + Pi)*G[xp, -1, zp] + 
			 12*Pi*(-4*I + Pi)*G[xp, 0, zp] + (48*I)*(2*I + Pi)*G[-1, xp]*G[xp, 0, zp] + 24*(2 - I*Pi)*G[0, xp]*G[xp, 0, zp] + 
			 96*G[-1, -1, xp]*G[xp, 0, zp] - 48*G[-1, 0, xp]*G[xp, 0, zp] - 48*G[0, -1, xp]*G[xp, 0, zp] + 24*G[0, 0, xp]*G[xp, 0, zp] + 
			 8*Pi^2*G[xp, xp^(-1), zp] - (48*I)*Pi*G[-1, xp]*G[xp, xp^(-1), zp] + (24*I)*Pi*G[0, xp]*G[xp, xp^(-1), zp] - 
			 48*G[0, -1, xp]*G[xp, xp^(-1), zp] + 24*G[0, 0, xp]*G[xp, xp^(-1), zp] - (48*I)*Pi*G[-1, xp]*G[xp, xp, zp] + 
			 (24*I)*Pi*G[0, xp]*G[xp, xp, zp] + 48*G[0, -1, xp]*G[xp, xp, zp] - 24*G[0, 0, xp]*G[xp, xp, zp] + 
			 192*(2 + I*Pi)*G[-1, -1, -1, xp] - 192*G[0, zp]*G[-1, -1, -1, xp] + 96*(-2 - (3*I)*Pi)*G[-1, -1, 0, xp] + 
			 96*G[0, zp]*G[-1, -1, 0, xp] + 96*(-2 - (3*I)*Pi)*G[-1, 0, -1, xp] + 96*G[0, zp]*G[-1, 0, -1, xp] + 
			 48*(2 + (9*I)*Pi)*G[-1, 0, 0, xp] - 48*G[0, zp]*G[-1, 0, 0, xp] - 192*G[-1, 0, 0, zp] - (192*I)*Pi*G[-1, 0, 1, xp] + 
			 96*(-2 - (3*I)*Pi)*G[0, -1, -1, xp] + 96*G[0, zp]*G[0, -1, -1, xp] + 96*G[xp^(-1), zp]*G[0, -1, -1, xp] - 
			 96*G[xp, zp]*G[0, -1, -1, xp] + 48*(2 + (5*I)*Pi)*G[0, -1, 0, xp] - 48*G[0, zp]*G[0, -1, 0, xp] - 
			 48*G[xp^(-1), zp]*G[0, -1, 0, xp] + 48*G[xp, zp]*G[0, -1, 0, xp] - 288*G[0, -1, 0, zp] + 
			 48*(6 + (5*I)*Pi)*G[0, 0, -1, xp] - 48*G[0, zp]*G[0, 0, -1, xp] - 48*G[xp^(-1), zp]*G[0, 0, -1, xp] - 
			 48*G[xp, zp]*G[0, 0, -1, xp] + (432*I)*Pi*G[0, 0, -1, zp] - (72*I)*(-2*I + Pi)*G[0, 0, 0, xp] + 
			 24*G[0, zp]*G[0, 0, 0, xp] + 24*G[xp^(-1), zp]*G[0, 0, 0, xp] + 24*G[xp, zp]*G[0, 0, 0, xp] + (96*I)*Pi*G[0, 0, 1, xp] - 
			 (144*I)*Pi*G[0, xp^(-1), -1, zp] + (72*I)*Pi*G[0, xp^(-1), 0, zp] + 144*G[-1, xp]*G[0, xp^(-1), 0, zp] - 
			 72*G[0, xp]*G[0, xp^(-1), 0, zp] - (144*I)*Pi*G[0, xp, -1, zp] + (72*I)*Pi*G[0, xp, 0, zp] + 
			 144*G[-1, xp]*G[0, xp, 0, zp] - 72*G[0, xp]*G[0, xp, 0, zp] + (192*I)*Pi*G[1, 0, -1, xp] - 
			 96*G[xp^(-1), zp]*G[1, 0, -1, xp] + 96*G[xp, zp]*G[1, 0, -1, xp] - (96*I)*Pi*G[1, 0, 0, xp] + 
			 48*G[xp^(-1), zp]*G[1, 0, 0, xp] - 48*G[xp, zp]*G[1, 0, 0, xp] + 96*G[xp^(-1), -1, 0, zp] - 
			 (144*I)*Pi*G[xp^(-1), 0, -1, zp] + 24*(-2 + (3*I)*Pi)*G[xp^(-1), 0, 0, zp] + 144*G[-1, xp]*G[xp^(-1), 0, 0, zp] - 
			 72*G[0, xp]*G[xp^(-1), 0, 0, zp] + (48*I)*Pi*G[xp^(-1), xp^(-1), -1, zp] - (24*I)*Pi*G[xp^(-1), xp^(-1), 0, zp] - 
			 48*G[-1, xp]*G[xp^(-1), xp^(-1), 0, zp] + 24*G[0, xp]*G[xp^(-1), xp^(-1), 0, zp] + (48*I)*Pi*G[xp^(-1), xp, -1, zp] - 
			 (24*I)*Pi*G[xp^(-1), xp, 0, zp] - 48*G[-1, xp]*G[xp^(-1), xp, 0, zp] + 24*G[0, xp]*G[xp^(-1), xp, 0, zp] + 
			 96*G[xp, -1, 0, zp] - (144*I)*Pi*G[xp, 0, -1, zp] + 24*(-2 + (3*I)*Pi)*G[xp, 0, 0, zp] + 144*G[-1, xp]*G[xp, 0, 0, zp] - 
			 72*G[0, xp]*G[xp, 0, 0, zp] + (48*I)*Pi*G[xp, xp^(-1), -1, zp] - (24*I)*Pi*G[xp, xp^(-1), 0, zp] - 
			 48*G[-1, xp]*G[xp, xp^(-1), 0, zp] + 24*G[0, xp]*G[xp, xp^(-1), 0, zp] + (48*I)*Pi*G[xp, xp, -1, zp] - 
			 (24*I)*Pi*G[xp, xp, 0, zp] - 48*G[-1, xp]*G[xp, xp, 0, zp] + 24*G[0, xp]*G[xp, xp, 0, zp] - 384*G[-1, -1, -1, -1, xp] + 
			 192*G[-1, -1, -1, 0, xp] + 192*G[-1, -1, 0, -1, xp] - 96*G[-1, -1, 0, 0, xp] + 192*G[-1, 0, -1, -1, xp] - 
			 96*G[-1, 0, -1, 0, xp] - 288*G[-1, 0, 0, -1, xp] + 144*G[-1, 0, 0, 0, xp] + 192*G[-1, 0, 0, 0, zp] + 
			 192*G[0, -1, -1, -1, xp] - 96*G[0, -1, -1, 0, xp] - 96*G[0, -1, 0, -1, xp] + 48*G[0, -1, 0, 0, xp] + 
			 288*G[0, -1, 0, 0, zp] - 288*G[0, 0, -1, -1, xp] + 144*G[0, 0, -1, 0, xp] + 432*G[0, 0, -1, 0, zp] + 
			 144*G[0, 0, 0, -1, xp] - 72*G[0, 0, 0, 0, xp] + 192*G[0, 1, 0, -1, xp] - 96*G[0, 1, 0, 0, xp] - 
			 144*G[0, xp^(-1), -1, 0, zp] + 72*G[0, xp^(-1), 0, 0, zp] - 144*G[0, xp, -1, 0, zp] + 72*G[0, xp, 0, 0, zp] - 
			 96*G[xp^(-1), -1, 0, 0, zp] - 144*G[xp^(-1), 0, -1, 0, zp] + 120*G[xp^(-1), 0, 0, 0, zp] + 
			 48*G[xp^(-1), xp^(-1), -1, 0, zp] - 24*G[xp^(-1), xp^(-1), 0, 0, zp] + 48*G[xp^(-1), xp, -1, 0, zp] - 
			 24*G[xp^(-1), xp, 0, 0, zp] - 96*G[xp, -1, 0, 0, zp] - 144*G[xp, 0, -1, 0, zp] + 120*G[xp, 0, 0, 0, zp] + 
			 48*G[xp, xp^(-1), -1, 0, zp] - 24*G[xp, xp^(-1), 0, 0, zp] + 48*G[xp, xp, -1, 0, zp] - 24*G[xp, xp, 0, 0, zp] + 
			 4*G[0, xp]*((-24*I)*Pi + 10*Pi^2 + (3*I)*Pi^3 + 24*(-2 + Zeta[3])) + 
			 4*G[0, zp]*(48 - (24*I)*Pi + 6*Pi^2 - (5*I)*Pi^3 - 36*Zeta[3]) + 
			 8*G[-1, xp]*(48 + (24*I)*Pi - 14*Pi^2 - (7*I)*Pi^3 - 36*Zeta[3]) + (4*I)*G[xp, zp]*(Pi^3 + (6*I)*Zeta[3]) + 
			 24*G[xp^(-1), zp]*Zeta[3] + 96*(-4 + 3*Zeta[3]) + (48*I)*Pi*(-4 + 3*Zeta[3])
			),
Int[A, 215, xp, zp] -> 
	+((-I/2)*xp)/(e^3*M2^2*(1 + xp)^2*(1 + zp))*(
			Pi - I*G[0, zp]
			)
	+xp/(6*e^2*M2^2*(1 + xp)^2*(1 + zp))*(
			2*Pi^2 + (6*I)*Pi*G[-1, zp] + 3*G[0, zp]^2 + 6*G[-1, 0, zp]
			)
	-xp/(6*e*M2^2*(1 + xp)^2*(1 + zp))*(
			4*Pi^2*G[-1, zp] - (6*I)*Pi*G[0, xp]^2 + 2*Pi^2*G[0, zp] + (6*I)*Pi*G[0, xp]*G[0, zp] - (3*I)*Pi*G[0, zp]^2 + 
			 3*G[0, xp]*G[0, zp]^2 + G[0, zp]^3 - 2*Pi^2*G[xp^(-1), zp] - (6*I)*Pi*G[0, xp]*G[xp^(-1), zp] - 
			 (6*I)*Pi*G[0, xp]*G[xp, zp] - (24*I)*Pi*G[-1, -1, xp] - 24*G[0, zp]*G[-1, -1, xp] + (12*I)*Pi*G[-1, -1, zp] - 
			 (12*I)*Pi*G[-1, 0, xp] + 12*G[0, zp]*G[-1, 0, xp] - (12*I)*Pi*G[0, -1, xp] + 12*G[0, zp]*G[0, -1, xp] + 
			 12*G[xp^(-1), zp]*G[0, -1, xp] - 12*G[xp, zp]*G[0, -1, xp] + (6*I)*Pi*G[0, -1, zp] + (6*I)*Pi*G[0, 0, xp] - 
			 6*G[0, zp]*G[0, 0, xp] - 6*G[xp^(-1), zp]*G[0, 0, xp] + 6*G[xp, zp]*G[0, 0, xp] - (12*I)*Pi*G[xp^(-1), -1, zp] + 
			 (6*I)*Pi*G[xp^(-1), 0, zp] - 6*G[0, xp]*G[xp^(-1), 0, zp] - (12*I)*Pi*G[xp, -1, zp] + (6*I)*Pi*G[xp, 0, zp] - 
			 6*G[0, xp]*G[xp, 0, zp] + 2*G[-1, xp]*(Pi^2 + (12*I)*Pi*G[0, xp] - (6*I)*Pi*G[0, zp] - 3*G[0, zp]^2 + 
			   (6*I)*Pi*G[xp^(-1), zp] + (6*I)*Pi*G[xp, zp] + 6*G[xp^(-1), 0, zp] + 6*G[xp, 0, zp]) + 12*G[-1, -1, 0, zp] + 
			 12*G[-1, 0, 0, zp] + 6*G[0, -1, 0, zp] - 12*G[0, 0, -1, xp] + 6*G[0, 0, 0, xp] - 12*G[xp^(-1), -1, 0, zp] + 
			 6*G[xp^(-1), 0, 0, zp] - 12*G[xp, -1, 0, zp] + 6*G[xp, 0, 0, zp] + 12*Zeta[3]
			)
	+1/(M2^2*(1 + xp)^2*(1 + zp))*(
			(149*Pi^4*xp)/360 + 16*Pi^2*xp*G[-1, xp]^2 + (I/3)*Pi*xp*G[0, xp]^3 - ((5*I)/6)*Pi^3*xp*G[0, zp] + 
			 (5*Pi^2*xp*G[0, zp]^2)/12 - ((7*I)/6)*Pi*xp*G[0, zp]^3 - (5*xp*G[0, zp]^4)/24 + ((5*I)/6)*Pi^3*xp*G[xp^(-1), zp] + 
			 (Pi^2*xp*G[1, xp]*G[xp^(-1), zp])/3 - I*Pi*xp*G[0, xp]^2*(2*G[-1, zp] + 3*G[0, zp] - G[xp^(-1), zp] - G[xp, zp]) + 
			 (I/6)*Pi^3*xp*G[xp, zp] - (Pi^2*xp*G[1, xp]*G[xp, zp])/3 - (98*Pi^2*xp*G[-1, -1, xp])/3 - 
			 (8*I)*Pi*xp*G[-1, zp]*G[-1, -1, xp] - (12*I)*Pi*xp*G[0, zp]*G[-1, -1, xp] - 10*xp*G[0, zp]^2*G[-1, -1, xp] + 
			 (12*I)*Pi*xp*G[xp^(-1), zp]*G[-1, -1, xp] + (12*I)*Pi*xp*G[xp, zp]*G[-1, -1, xp] + (4*Pi^2*xp*G[-1, -1, zp])/3 + 
			 (11*Pi^2*xp*G[-1, 0, xp])/3 - (4*I)*Pi*xp*G[-1, zp]*G[-1, 0, xp] - (6*I)*Pi*xp*G[0, zp]*G[-1, 0, xp] + 
			 5*xp*G[0, zp]^2*G[-1, 0, xp] - (2*I)*Pi*xp*G[xp^(-1), zp]*G[-1, 0, xp] - (2*I)*Pi*xp*G[xp, zp]*G[-1, 0, xp] + 
			 (2*Pi^2*xp*G[-1, 0, zp])/3 - 8*xp*G[-1, -1, xp]*G[-1, 0, zp] + 4*xp*G[-1, 0, xp]*G[-1, 0, zp] - 
			 (2*Pi^2*xp*G[-1, xp^(-1), zp])/3 + (14*Pi^2*xp*G[0, -1, xp])/3 - (4*I)*Pi*xp*G[-1, zp]*G[0, -1, xp] - 
			 (6*I)*Pi*xp*G[0, zp]*G[0, -1, xp] + 5*xp*G[0, zp]^2*G[0, -1, xp] - (8*I)*Pi*xp*G[1, xp]*G[0, -1, xp] - 
			 (6*I)*Pi*xp*G[xp^(-1), zp]*G[0, -1, xp] + (2*I)*Pi*xp*G[xp, zp]*G[0, -1, xp] + 4*xp*G[-1, 0, zp]*G[0, -1, xp] + 
			 4*xp*G[-1, xp^(-1), zp]*G[0, -1, xp] - 4*xp*G[-1, xp, zp]*G[0, -1, xp] - (Pi^2*xp*G[0, -1, zp])/6 + 
			 (Pi^2*xp*G[0, 0, xp])/6 + (2*I)*Pi*xp*G[-1, zp]*G[0, 0, xp] + (3*I)*Pi*xp*G[0, zp]*G[0, 0, xp] - 
			 (5*xp*G[0, zp]^2*G[0, 0, xp])/2 + (4*I)*Pi*xp*G[1, xp]*G[0, 0, xp] + (3*I)*Pi*xp*G[xp^(-1), zp]*G[0, 0, xp] - 
			 I*Pi*xp*G[xp, zp]*G[0, 0, xp] - 2*xp*G[-1, 0, zp]*G[0, 0, xp] - 2*xp*G[-1, xp^(-1), zp]*G[0, 0, xp] + 
			 2*xp*G[-1, xp, zp]*G[0, 0, xp] - (Pi^2*xp*G[0, 1, xp])/3 - Pi^2*xp*G[0, xp^(-1), zp] + 
			 6*xp*G[0, -1, xp]*G[0, xp^(-1), zp] - 3*xp*G[0, 0, xp]*G[0, xp^(-1), zp] - 6*xp*G[0, -1, xp]*G[0, xp, zp] + 
			 3*xp*G[0, 0, xp]*G[0, xp, zp] - Pi^2*xp*G[xp^(-1), -1, zp] - (Pi^2*xp*G[xp^(-1), 0, zp])/6 + 
			 12*xp*G[-1, -1, xp]*G[xp^(-1), 0, zp] - 6*xp*G[-1, 0, xp]*G[xp^(-1), 0, zp] - 6*xp*G[0, -1, xp]*G[xp^(-1), 0, zp] + 
			 3*xp*G[0, 0, xp]*G[xp^(-1), 0, zp] + (Pi^2*xp*G[xp^(-1), xp^(-1), zp])/3 - 2*xp*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] + 
			 xp*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + 2*xp*G[0, -1, xp]*G[xp^(-1), xp, zp] - xp*G[0, 0, xp]*G[xp^(-1), xp, zp] - 
			 Pi^2*xp*G[xp, -1, zp] - (Pi^2*xp*G[xp, 0, zp])/6 + 12*xp*G[-1, -1, xp]*G[xp, 0, zp] - 6*xp*G[-1, 0, xp]*G[xp, 0, zp] - 
			 6*xp*G[0, -1, xp]*G[xp, 0, zp] + 3*xp*G[0, 0, xp]*G[xp, 0, zp] + (Pi^2*xp*G[xp, xp^(-1), zp])/3 - 
			 2*xp*G[0, -1, xp]*G[xp, xp^(-1), zp] + xp*G[0, 0, xp]*G[xp, xp^(-1), zp] + 2*xp*G[0, -1, xp]*G[xp, xp, zp] - 
			 xp*G[0, 0, xp]*G[xp, xp, zp] - (24*I)*Pi*xp*G[-1, -1, -1, xp] - 24*xp*G[0, zp]*G[-1, -1, -1, xp] + 
			 (4*I)*Pi*xp*G[-1, -1, -1, zp] + (20*I)*Pi*xp*G[-1, -1, 0, xp] + 12*xp*G[0, zp]*G[-1, -1, 0, xp] + 
			 (4*I)*Pi*xp*G[-1, 0, -1, xp] + 12*xp*G[0, zp]*G[-1, 0, -1, xp] + 4*xp*G[xp^(-1), zp]*G[-1, 0, -1, xp] - 
			 4*xp*G[xp, zp]*G[-1, 0, -1, xp] + (2*I)*Pi*xp*G[-1, 0, -1, zp] + (6*I)*Pi*xp*G[-1, 0, 0, xp] - 
			 6*xp*G[0, zp]*G[-1, 0, 0, xp] - 2*xp*G[xp^(-1), zp]*G[-1, 0, 0, xp] + 2*xp*G[xp, zp]*G[-1, 0, 0, xp] - 
			 (2*I)*Pi*xp*G[-1, 0, 0, zp] - (8*I)*Pi*xp*G[-1, 0, 1, xp] - (4*I)*Pi*xp*G[-1, xp^(-1), -1, zp] + 
			 (2*I)*Pi*xp*G[-1, xp^(-1), 0, zp] - (4*I)*Pi*xp*G[-1, xp, -1, zp] + (2*I)*Pi*xp*G[-1, xp, 0, zp] - 
			 (12*I)*Pi*xp*G[0, -1, -1, xp] + 12*xp*G[0, zp]*G[0, -1, -1, xp] + 12*xp*G[xp^(-1), zp]*G[0, -1, -1, xp] - 
			 12*xp*G[xp, zp]*G[0, -1, -1, xp] + I*Pi*xp*G[0, -1, -1, zp] + (2*I)*Pi*xp*G[0, -1, 0, xp] - 6*xp*G[0, zp]*G[0, -1, 0, xp] - 
			 6*xp*G[xp^(-1), zp]*G[0, -1, 0, xp] + 6*xp*G[xp, zp]*G[0, -1, 0, xp] + (2*I)*Pi*xp*G[0, -1, 0, zp] + 
			 (2*I)*Pi*xp*G[0, 0, -1, xp] - 4*xp*G[-1, zp]*G[0, 0, -1, xp] - 6*xp*G[0, zp]*G[0, 0, -1, xp] - 
			 10*xp*G[xp^(-1), zp]*G[0, 0, -1, xp] + 2*xp*G[xp, zp]*G[0, 0, -1, xp] + (10*I)*Pi*xp*G[0, 0, -1, zp] - 
			 I*Pi*xp*G[0, 0, 0, xp] + 2*xp*G[-1, zp]*G[0, 0, 0, xp] + 3*xp*G[0, zp]*G[0, 0, 0, xp] + 
			 5*xp*G[xp^(-1), zp]*G[0, 0, 0, xp] - xp*G[xp, zp]*G[0, 0, 0, xp] + (4*I)*Pi*xp*G[0, 0, 1, xp] - 
			 (6*I)*Pi*xp*G[0, xp^(-1), -1, zp] + (3*I)*Pi*xp*G[0, xp^(-1), 0, zp] - (6*I)*Pi*xp*G[0, xp, -1, zp] + 
			 (3*I)*Pi*xp*G[0, xp, 0, zp] + (8*I)*Pi*xp*G[1, 0, -1, xp] - 4*xp*G[xp^(-1), zp]*G[1, 0, -1, xp] + 
			 4*xp*G[xp, zp]*G[1, 0, -1, xp] - (4*I)*Pi*xp*G[1, 0, 0, xp] + 2*xp*G[xp^(-1), zp]*G[1, 0, 0, xp] - 
			 2*xp*G[xp, zp]*G[1, 0, 0, xp] - (2*I)*Pi*xp*G[xp^(-1), -1, 0, zp] - (8*I)*Pi*xp*G[xp^(-1), 0, -1, zp] + 
			 (5*I)*Pi*xp*G[xp^(-1), 0, 0, zp] + (2*I)*Pi*xp*G[xp^(-1), xp^(-1), -1, zp] - I*Pi*xp*G[xp^(-1), xp^(-1), 0, zp] + 
			 (2*I)*Pi*xp*G[xp^(-1), xp, -1, zp] - I*Pi*xp*G[xp^(-1), xp, 0, zp] - (2*I)*Pi*xp*G[xp, -1, 0, zp] - 
			 (8*I)*Pi*xp*G[xp, 0, -1, zp] + (5*I)*Pi*xp*G[xp, 0, 0, zp] + (2*I)*Pi*xp*G[xp, xp^(-1), -1, zp] - 
			 I*Pi*xp*G[xp, xp^(-1), 0, zp] + (2*I)*Pi*xp*G[xp, xp, -1, zp] - 
			 (I/3)*xp*G[-1, xp]*(3*Pi^3 + (2*I)*Pi*G[-1, zp]*(Pi + (12*I)*G[0, xp]) + 6*Pi*G[0, xp]^2 + I*Pi^2*G[0, zp] + 
			   15*Pi*G[0, zp]^2 - (7*I)*G[0, zp]^3 + (2*I)*Pi^2*G[xp, zp] + 
			   12*Pi*G[0, xp]*((-I)*Pi - 3*G[0, zp] + G[xp^(-1), zp] + G[xp, zp]) + 48*Pi*G[-1, 0, xp] + 12*Pi*G[-1, 0, zp] - 
			   12*Pi*G[-1, xp^(-1), zp] - 12*Pi*G[-1, xp, zp] - 12*Pi*G[0, -1, zp] - 24*Pi*G[0, 1, xp] - 18*Pi*G[0, xp^(-1), zp] - 
			   18*Pi*G[0, xp, zp] + 12*Pi*G[xp^(-1), -1, zp] - 18*Pi*G[xp^(-1), 0, zp] + 6*Pi*G[xp^(-1), xp^(-1), zp] + 
			   6*Pi*G[xp^(-1), xp, zp] + 12*Pi*G[xp, -1, zp] - 18*Pi*G[xp, 0, zp] + 6*Pi*G[xp, xp^(-1), zp] + 6*Pi*G[xp, xp, zp] - 
			   (12*I)*G[-1, 0, 0, zp] + (12*I)*G[-1, xp^(-1), 0, zp] + (12*I)*G[-1, xp, 0, zp] + (12*I)*G[0, -1, 0, zp] + 
			   (18*I)*G[0, xp^(-1), 0, zp] + (18*I)*G[0, xp, 0, zp] - (12*I)*G[xp^(-1), -1, 0, zp] + (30*I)*G[xp^(-1), 0, 0, zp] - 
			   (6*I)*G[xp^(-1), xp^(-1), 0, zp] - (6*I)*G[xp^(-1), xp, 0, zp] - (12*I)*G[xp, -1, 0, zp] + (30*I)*G[xp, 0, 0, zp] - 
			   (6*I)*G[xp, xp^(-1), 0, zp] - (6*I)*G[xp, xp, 0, zp]) - I*Pi*xp*G[xp, xp, 0, zp] + 4*xp*G[-1, -1, -1, 0, zp] + 
			 4*xp*G[-1, -1, 0, 0, zp] + 2*xp*G[-1, 0, -1, 0, zp] + 8*xp*G[-1, 0, 0, -1, xp] - 4*xp*G[-1, 0, 0, 0, xp] + 
			 2*xp*G[-1, 0, 0, 0, zp] - 4*xp*G[-1, xp^(-1), -1, 0, zp] + 2*xp*G[-1, xp^(-1), 0, 0, zp] - 4*xp*G[-1, xp, -1, 0, zp] + 
			 2*xp*G[-1, xp, 0, 0, zp] + xp*G[0, -1, -1, 0, zp] - 4*xp*G[0, -1, 0, -1, xp] + 2*xp*G[0, -1, 0, 0, xp] + 
			 4*xp*G[0, -1, 0, 0, zp] - 12*xp*G[0, 0, -1, -1, xp] + 6*xp*G[0, 0, -1, 0, xp] + 10*xp*G[0, 0, -1, 0, zp] + 
			 2*xp*G[0, 0, 0, -1, xp] - xp*G[0, 0, 0, 0, xp] + 4*xp*G[0, 1, 0, -1, xp] - 2*xp*G[0, 1, 0, 0, xp] - 
			 6*xp*G[0, xp^(-1), -1, 0, zp] + 3*xp*G[0, xp^(-1), 0, 0, zp] - 6*xp*G[0, xp, -1, 0, zp] + 3*xp*G[0, xp, 0, 0, zp] - 
			 6*xp*G[xp^(-1), -1, 0, 0, zp] - 8*xp*G[xp^(-1), 0, -1, 0, zp] + 7*xp*G[xp^(-1), 0, 0, 0, zp] + 
			 2*xp*G[xp^(-1), xp^(-1), -1, 0, zp] - xp*G[xp^(-1), xp^(-1), 0, 0, zp] + 2*xp*G[xp^(-1), xp, -1, 0, zp] - 
			 xp*G[xp^(-1), xp, 0, 0, zp] - 6*xp*G[xp, -1, 0, 0, zp] - 8*xp*G[xp, 0, -1, 0, zp] + 7*xp*G[xp, 0, 0, 0, zp] + 
			 2*xp*G[xp, xp^(-1), -1, 0, zp] - xp*G[xp, xp^(-1), 0, 0, zp] + 2*xp*G[xp, xp, -1, 0, zp] - xp*G[xp, xp, 0, 0, zp] + 
			 (xp*G[0, xp]*(-(Pi^2*G[0, zp]) + (15*I)*Pi*G[0, zp]^2 + 7*G[0, zp]^3 + Pi^2*G[xp^(-1), zp] + 
			    I*(Pi^3 - I*Pi^2*G[xp, zp] + 144*Pi*G[-1, -1, xp] - 24*Pi*G[-1, 0, xp] + 12*Pi*G[-1, 0, zp] - 12*Pi*G[-1, xp^(-1), zp] - 
			      12*Pi*G[-1, xp, zp] - 12*Pi*G[0, -1, zp] - 24*Pi*G[0, 1, xp] - 18*Pi*G[0, xp^(-1), zp] - 18*Pi*G[0, xp, zp] + 
			      12*Pi*G[xp^(-1), -1, zp] - 18*Pi*G[xp^(-1), 0, zp] + 6*Pi*G[xp^(-1), xp^(-1), zp] + 6*Pi*G[xp^(-1), xp, zp] + 
			      12*Pi*G[xp, -1, zp] - 18*Pi*G[xp, 0, zp] + 6*Pi*G[xp, xp^(-1), zp] + 6*Pi*G[xp, xp, zp] - (12*I)*G[-1, 0, 0, zp] + 
			      (12*I)*G[-1, xp^(-1), 0, zp] + (12*I)*G[-1, xp, 0, zp] + (12*I)*G[0, -1, 0, zp] + (18*I)*G[0, xp^(-1), 0, zp] + 
			      (18*I)*G[0, xp, 0, zp] - (12*I)*G[xp^(-1), -1, 0, zp] + (30*I)*G[xp^(-1), 0, 0, zp] - 
			      (6*I)*G[xp^(-1), xp^(-1), 0, zp] - (6*I)*G[xp^(-1), xp, 0, zp] - (12*I)*G[xp, -1, 0, zp] + (30*I)*G[xp, 0, 0, zp] - 
			      (6*I)*G[xp, xp^(-1), 0, zp] - (6*I)*G[xp, xp, 0, zp] + (6*I)*Zeta[3])))/6 - (6*I)*Pi*xp*Zeta[3] + 
			 4*xp*G[-1, zp]*Zeta[3] - 2*xp*G[0, zp]*Zeta[3] + xp*G[xp^(-1), zp]*Zeta[3] - xp*G[xp, zp]*Zeta[3]
			),
Int[A, 227, xp] -> 
	-xp/(3*e*M2*(1 - xp)*(1 + xp))*(
			Pi^2 - 12*G[0, -1, xp] + 6*G[0, 0, xp]
			)
	+M2^(-1)*(
			(2*xp*(Pi^2*G[-1, xp] + 6*(G[-1, 0, 0, xp] + 3*G[0, -1, 0, xp] + 3*G[0, 0, -1, xp] + 2*G[1, 0, -1, xp] - G[1, 0, 0, xp])))/
			  (3*(1 - xp^2)) + (2*xp*(-Pi^2 - I*Pi^3 - Pi^2*G[1, xp] + 12*(1 + I*Pi)*G[0, -1, xp] - 3*(2 + (2*I)*Pi)*G[0, 0, xp] - 
			    12*G[-1, 0, -1, xp] - 36*G[0, -1, -1, xp] - 9*G[0, 0, 0, xp] - 3*Zeta[3]))/(3*(1 - xp)*(1 + xp))
			)
	+e/M2*(
			(2*xp*(2*Pi^2*G[-1, xp] + (2*I)*Pi^3*G[-1, xp] - 2*Pi^2*G[-1, -1, xp] + 2*Pi^2*G[-1, 1, xp] + 2*Pi^2*G[1, -1, xp] - 
			    2*Pi^2*G[1, 1, xp] + 6*(2 + (2*I)*Pi)*G[-1, 0, 0, xp] + 36*(1 + I*Pi)*G[0, -1, 0, xp] + 36*(1 + I*Pi)*G[0, 0, -1, xp] + 
			    24*(1 + I*Pi)*G[1, 0, -1, xp] - 6*(2 + (2*I)*Pi)*G[1, 0, 0, xp] + 24*G[-1, -1, 0, -1, xp] - 12*G[-1, -1, 0, 0, xp] + 
			    72*G[-1, 0, -1, -1, xp] - 36*G[-1, 0, -1, 0, xp] - 36*G[-1, 0, 0, -1, xp] + 18*G[-1, 0, 0, 0, xp] - 
			    24*G[-1, 1, 0, -1, xp] + 12*G[-1, 1, 0, 0, xp] + 168*G[0, -1, -1, -1, xp] - 84*G[0, -1, -1, 0, xp] - 
			    84*G[0, -1, 0, -1, xp] + 42*G[0, -1, 0, 0, xp] - 84*G[0, 0, -1, -1, xp] + 42*G[0, 0, -1, 0, xp] + 
			    42*G[0, 0, 0, -1, xp] - 21*G[0, 0, 0, 0, xp] - 24*G[1, -1, 0, -1, xp] + 12*G[1, -1, 0, 0, xp] - 72*G[1, 0, -1, -1, xp] + 
			    36*G[1, 0, -1, 0, xp] + 36*G[1, 0, 0, -1, xp] - 18*G[1, 0, 0, 0, xp] + 24*G[1, 1, 0, -1, xp] - 12*G[1, 1, 0, 0, xp] + 
			    6*G[-1, xp]*Zeta[3]))/(3*(1 - xp^2)) + ((-4*Pi^2*xp)/3 - ((4*I)/3)*Pi^3*xp + (17*Pi^4*xp)/30 - (4*Pi^2*xp*G[1, xp])/3 - 
			   ((4*I)/3)*Pi^3*xp*G[1, xp] - 8*(-2 - (2*I)*Pi + Pi^2)*xp*G[0, -1, xp] + 4*(-2 - (2*I)*Pi + Pi^2)*xp*G[0, 0, xp] - 
			   8*(2 + (2*I)*Pi)*xp*G[-1, 0, -1, xp] - 24*(2 + (2*I)*Pi)*xp*G[0, -1, -1, xp] - 6*(2 + (2*I)*Pi)*xp*G[0, 0, 0, xp] - 
			   4*xp*Zeta[3] - (4*I)*Pi*xp*Zeta[3] - 4*xp*G[1, xp]*Zeta[3])/((1 - xp)*(1 + xp))
			),
Int[A, 247, 1, xp, zp] -> 
	+xp^2/(4*e^4*M2^3*(1 + xp)^4*zp)*(
			1
			)
	+xp^2/(2*e^3*M2^3*(1 + xp)^4*zp)*(
			(-I)*Pi - 2*G[-1, xp] + G[0, xp] - 2*G[0, zp]
			)
	+xp^2/(12*e^2*M2^3*(1 + xp)^4*zp)*(
			Pi^2 - (24*I)*Pi*G[-1, zp] - (12*I)*Pi*G[0, xp] + (24*I)*Pi*G[0, zp] - 24*G[0, xp]*G[0, zp] + 24*G[0, zp]^2 + 
			 24*G[-1, xp]*(I*Pi + 2*G[0, zp]) + 48*G[-1, -1, xp] - 24*G[-1, 0, xp] - 24*G[-1, 0, zp] - 24*G[0, -1, xp] + 12*G[0, 0, xp]
			)
	+xp^2/(6*e*M2^3*(1 + xp)^4*zp)*(
			(-5*I)*Pi^3 + 8*Pi^2*G[-1, zp] + Pi^2*G[0, xp] - (12*I)*Pi*G[0, xp]^2 - 2*Pi^2*G[0, zp] + (24*I)*Pi*G[0, xp]*G[0, zp] - 
			 (24*I)*Pi*G[0, zp]^2 + 24*G[0, xp]*G[0, zp]^2 - 16*G[0, zp]^3 - 4*Pi^2*G[xp^(-1), zp] - (12*I)*Pi*G[0, xp]*G[xp^(-1), zp] - 
			 (12*I)*Pi*G[0, xp]*G[xp, zp] - (48*I)*Pi*G[-1, -1, xp] - 96*G[0, zp]*G[-1, -1, xp] + (24*I)*Pi*G[-1, -1, zp] - 
			 (24*I)*Pi*G[-1, 0, xp] + 48*G[0, zp]*G[-1, 0, xp] - (24*I)*Pi*G[0, -1, xp] + 48*G[0, zp]*G[0, -1, xp] + 
			 24*G[xp^(-1), zp]*G[0, -1, xp] - 24*G[xp, zp]*G[0, -1, xp] + (60*I)*Pi*G[0, -1, zp] + (12*I)*Pi*G[0, 0, xp] - 
			 24*G[0, zp]*G[0, 0, xp] - 12*G[xp^(-1), zp]*G[0, 0, xp] + 12*G[xp, zp]*G[0, 0, xp] - (24*I)*Pi*G[xp^(-1), -1, zp] + 
			 (12*I)*Pi*G[xp^(-1), 0, zp] - 12*G[0, xp]*G[xp^(-1), 0, zp] - (24*I)*Pi*G[xp, -1, zp] + (12*I)*Pi*G[xp, 0, zp] - 
			 12*G[0, xp]*G[xp, 0, zp] + G[-1, xp]*(-2*Pi^2 + (48*I)*Pi*G[0, xp] - (48*I)*Pi*G[0, zp] - 48*G[0, zp]^2 + 
			   (24*I)*Pi*G[xp^(-1), zp] + (24*I)*Pi*G[xp, zp] + 24*G[xp^(-1), 0, zp] + 24*G[xp, 0, zp]) - 96*G[-1, -1, -1, xp] + 
			 48*G[-1, -1, 0, xp] + 24*G[-1, -1, 0, zp] + 48*G[-1, 0, -1, xp] - 24*G[-1, 0, 0, xp] + 24*G[-1, 0, 0, zp] + 
			 48*G[0, -1, -1, xp] - 24*G[0, -1, 0, xp] + 60*G[0, -1, 0, zp] - 24*G[0, 0, -1, xp] + 12*G[0, 0, 0, xp] - 
			 24*G[xp^(-1), -1, 0, zp] + 12*G[xp^(-1), 0, 0, zp] - 24*G[xp, -1, 0, zp] + 12*G[xp, 0, 0, zp] - 12*Zeta[3]
			)
	-xp^2/(15*M2^3*(1 + xp)^4*zp)*(
			Pi^4 + 240*Pi^2*G[-1, xp]^2 + (40*I)*Pi*G[0, xp]^3 - (50*I)*Pi^3*G[0, zp] - 10*Pi^2*G[0, zp]^2 - (80*I)*Pi*G[0, zp]^3 - 
			 40*G[0, zp]^4 + (25*I)*Pi^3*G[xp^(-1), zp] + 30*Pi^2*G[1, xp]*G[xp^(-1), zp] - 
			 (30*I)*Pi*G[0, xp]^2*(2*G[-1, zp] + 4*G[0, zp] - 3*G[xp^(-1), zp] - G[xp, zp]) + (5*I)*Pi^3*G[xp, zp] - 
			 30*Pi^2*G[1, xp]*G[xp, zp] - 500*Pi^2*G[-1, -1, xp] - (240*I)*Pi*G[-1, zp]*G[-1, -1, xp] - 
			 (480*I)*Pi*G[0, zp]*G[-1, -1, xp] - 480*G[0, zp]^2*G[-1, -1, xp] + (360*I)*Pi*G[xp^(-1), zp]*G[-1, -1, xp] + 
			 (360*I)*Pi*G[xp, zp]*G[-1, -1, xp] + 40*Pi^2*G[-1, -1, zp] - 110*Pi^2*G[-1, 0, xp] - (120*I)*Pi*G[-1, zp]*G[-1, 0, xp] - 
			 (240*I)*Pi*G[0, zp]*G[-1, 0, xp] + 240*G[0, zp]^2*G[-1, 0, xp] + (180*I)*Pi*G[xp^(-1), zp]*G[-1, 0, xp] - 
			 (60*I)*Pi*G[xp, zp]*G[-1, 0, xp] + 20*Pi^2*G[-1, 0, zp] - 240*G[-1, -1, xp]*G[-1, 0, zp] + 120*G[-1, 0, xp]*G[-1, 0, zp] - 
			 20*Pi^2*G[-1, xp^(-1), zp] - 110*Pi^2*G[0, -1, xp] - (120*I)*Pi*G[-1, zp]*G[0, -1, xp] - (240*I)*Pi*G[0, zp]*G[0, -1, xp] + 
			 240*G[0, zp]^2*G[0, -1, xp] - (720*I)*Pi*G[1, xp]*G[0, -1, xp] + (60*I)*Pi*G[xp^(-1), zp]*G[0, -1, xp] + 
			 (60*I)*Pi*G[xp, zp]*G[0, -1, xp] + 120*G[-1, 0, zp]*G[0, -1, xp] + 120*G[-1, xp^(-1), zp]*G[0, -1, xp] - 
			 120*G[-1, xp, zp]*G[0, -1, xp] + 105*Pi^2*G[0, -1, zp] - 5*Pi^2*G[0, 0, xp] + (60*I)*Pi*G[-1, zp]*G[0, 0, xp] + 
			 (120*I)*Pi*G[0, zp]*G[0, 0, xp] - 120*G[0, zp]^2*G[0, 0, xp] + (360*I)*Pi*G[1, xp]*G[0, 0, xp] - 
			 (30*I)*Pi*G[xp^(-1), zp]*G[0, 0, xp] - (30*I)*Pi*G[xp, zp]*G[0, 0, xp] - 60*G[-1, 0, zp]*G[0, 0, xp] - 
			 60*G[-1, xp^(-1), zp]*G[0, 0, xp] + 60*G[-1, xp, zp]*G[0, 0, xp] - 40*Pi^2*G[0, xp^(-1), zp] + 
			 240*G[0, -1, xp]*G[0, xp^(-1), zp] - 120*G[0, 0, xp]*G[0, xp^(-1), zp] - 240*G[0, -1, xp]*G[0, xp, zp] + 
			 120*G[0, 0, xp]*G[0, xp, zp] - 40*Pi^2*G[xp^(-1), -1, zp] - 5*Pi^2*G[xp^(-1), 0, zp] + 
			 360*G[-1, -1, xp]*G[xp^(-1), 0, zp] - 180*G[-1, 0, xp]*G[xp^(-1), 0, zp] - 180*G[0, -1, xp]*G[xp^(-1), 0, zp] + 
			 90*G[0, 0, xp]*G[xp^(-1), 0, zp] + 10*Pi^2*G[xp^(-1), xp^(-1), zp] - 60*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] + 
			 30*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + 180*G[0, -1, xp]*G[xp^(-1), xp, zp] - 90*G[0, 0, xp]*G[xp^(-1), xp, zp] - 
			 40*Pi^2*G[xp, -1, zp] - 5*Pi^2*G[xp, 0, zp] + 360*G[-1, -1, xp]*G[xp, 0, zp] - 180*G[-1, 0, xp]*G[xp, 0, zp] - 
			 180*G[0, -1, xp]*G[xp, 0, zp] + 90*G[0, 0, xp]*G[xp, 0, zp] + 30*Pi^2*G[xp, xp^(-1), zp] - 
			 180*G[0, -1, xp]*G[xp, xp^(-1), zp] + 90*G[0, 0, xp]*G[xp, xp^(-1), zp] + 60*G[0, -1, xp]*G[xp, xp, zp] - 
			 30*G[0, 0, xp]*G[xp, xp, zp] - (480*I)*Pi*G[-1, -1, -1, xp] - 960*G[0, zp]*G[-1, -1, -1, xp] + 
			 (120*I)*Pi*G[-1, -1, -1, zp] + 480*G[0, zp]*G[-1, -1, 0, xp] - (240*I)*Pi*G[-1, 0, -1, xp] + 
			 480*G[0, zp]*G[-1, 0, -1, xp] + (60*I)*Pi*G[-1, 0, -1, zp] + (480*I)*Pi*G[-1, 0, 0, xp] - 240*G[0, zp]*G[-1, 0, 0, xp] - 
			 (60*I)*Pi*G[-1, 0, 0, zp] - (720*I)*Pi*G[-1, 0, 1, xp] - (120*I)*Pi*G[-1, xp^(-1), -1, zp] + 
			 (60*I)*Pi*G[-1, xp^(-1), 0, zp] - (120*I)*Pi*G[-1, xp, -1, zp] + (60*I)*Pi*G[-1, xp, 0, zp] - (480*I)*Pi*G[0, -1, -1, xp] + 
			 480*G[0, zp]*G[0, -1, -1, xp] + 360*G[xp^(-1), zp]*G[0, -1, -1, xp] - 360*G[xp, zp]*G[0, -1, -1, xp] + 
			 (90*I)*Pi*G[0, -1, -1, zp] + (360*I)*Pi*G[0, -1, 0, xp] - 240*G[0, zp]*G[0, -1, 0, xp] - 
			 180*G[xp^(-1), zp]*G[0, -1, 0, xp] + 180*G[xp, zp]*G[0, -1, 0, xp] + (60*I)*Pi*G[0, -1, 0, zp] + 
			 (240*I)*Pi*G[0, 0, -1, xp] - 120*G[-1, zp]*G[0, 0, -1, xp] - 240*G[0, zp]*G[0, 0, -1, xp] + 
			 60*G[xp^(-1), zp]*G[0, 0, -1, xp] + 60*G[xp, zp]*G[0, 0, -1, xp] + (720*I)*Pi*G[0, 0, -1, zp] + 
			 60*G[-1, zp]*G[0, 0, 0, xp] + 120*G[0, zp]*G[0, 0, 0, xp] - 30*G[xp^(-1), zp]*G[0, 0, 0, xp] - 
			 30*G[xp, zp]*G[0, 0, 0, xp] + (360*I)*Pi*G[0, 0, 1, xp] - (240*I)*Pi*G[0, xp^(-1), -1, zp] + 
			 (120*I)*Pi*G[0, xp^(-1), 0, zp] - (240*I)*Pi*G[0, xp, -1, zp] + (120*I)*Pi*G[0, xp, 0, zp] + (720*I)*Pi*G[1, 0, -1, xp] - 
			 360*G[xp^(-1), zp]*G[1, 0, -1, xp] + 360*G[xp, zp]*G[1, 0, -1, xp] - (360*I)*Pi*G[1, 0, 0, xp] + 
			 180*G[xp^(-1), zp]*G[1, 0, 0, xp] - 180*G[xp, zp]*G[1, 0, 0, xp] - (120*I)*Pi*G[xp^(-1), -1, -1, zp] - 
			 (180*I)*Pi*G[xp^(-1), 0, -1, zp] + (150*I)*Pi*G[xp^(-1), 0, 0, zp] + (60*I)*Pi*G[xp^(-1), xp^(-1), -1, zp] - 
			 (30*I)*Pi*G[xp^(-1), xp^(-1), 0, zp] + (180*I)*Pi*G[xp^(-1), xp, -1, zp] - (90*I)*Pi*G[xp^(-1), xp, 0, zp] - 
			 (120*I)*Pi*G[xp, -1, -1, zp] - (180*I)*Pi*G[xp, 0, -1, zp] + (150*I)*Pi*G[xp, 0, 0, zp] + 
			 (180*I)*Pi*G[xp, xp^(-1), -1, zp] - (90*I)*Pi*G[xp, xp^(-1), 0, zp] + (60*I)*Pi*G[xp, xp, -1, zp] - 
			 (30*I)*Pi*G[xp, xp, 0, zp] - 960*G[-1, -1, -1, -1, xp] + 480*G[-1, -1, -1, 0, xp] + 120*G[-1, -1, -1, 0, zp] + 
			 480*G[-1, -1, 0, -1, xp] - 240*G[-1, -1, 0, 0, xp] + 120*G[-1, -1, 0, 0, zp] + 480*G[-1, 0, -1, -1, xp] - 
			 240*G[-1, 0, -1, 0, xp] + 60*G[-1, 0, -1, 0, zp] - 240*G[-1, 0, 0, -1, xp] + 120*G[-1, 0, 0, 0, xp] + 
			 60*G[-1, 0, 0, 0, zp] - 120*G[-1, xp^(-1), -1, 0, zp] + 60*G[-1, xp^(-1), 0, 0, zp] - 120*G[-1, xp, -1, 0, zp] + 
			 60*G[-1, xp, 0, 0, zp] + 480*G[0, -1, -1, -1, xp] - 240*G[0, -1, -1, 0, xp] + 90*G[0, -1, -1, 0, zp] - 
			 240*G[0, -1, 0, -1, xp] + 120*G[0, -1, 0, 0, xp] + 360*G[0, -1, 0, 0, zp] - 240*G[0, 0, -1, -1, xp] + 
			 120*G[0, 0, -1, 0, xp] + 720*G[0, 0, -1, 0, zp] + 120*G[0, 0, 0, -1, xp] - 60*G[0, 0, 0, 0, xp] - 
			 240*G[0, xp^(-1), -1, 0, zp] + 120*G[0, xp^(-1), 0, 0, zp] - 240*G[0, xp, -1, 0, zp] + 120*G[0, xp, 0, 0, zp] - 
			 120*G[xp^(-1), -1, -1, 0, zp] - 120*G[xp^(-1), -1, 0, 0, zp] - 180*G[xp^(-1), 0, -1, 0, zp] + 210*G[xp^(-1), 0, 0, 0, zp] + 
			 60*G[xp^(-1), xp^(-1), -1, 0, zp] - 30*G[xp^(-1), xp^(-1), 0, 0, zp] + 180*G[xp^(-1), xp, -1, 0, zp] - 
			 90*G[xp^(-1), xp, 0, 0, zp] - 120*G[xp, -1, -1, 0, zp] - 120*G[xp, -1, 0, 0, zp] - 180*G[xp, 0, -1, 0, zp] + 
			 210*G[xp, 0, 0, 0, zp] + 180*G[xp, xp^(-1), -1, 0, zp] - 90*G[xp, xp^(-1), 0, 0, zp] + 60*G[xp, xp, -1, 0, zp] - 
			 30*G[xp, xp, 0, 0, zp] + 5*G[0, xp]*(2*Pi^2*G[0, zp] + (24*I)*Pi*G[0, zp]^2 + 16*G[0, zp]^3 + 
			   I*(5*Pi^3 + (5*I)*Pi^2*G[xp^(-1), zp] - I*Pi^2*G[xp, zp] + 144*Pi*G[-1, -1, xp] - 48*Pi*G[-1, 0, xp] + 
			     12*Pi*G[-1, 0, zp] - 12*Pi*G[-1, xp^(-1), zp] - 12*Pi*G[-1, xp, zp] - 24*Pi*G[0, -1, xp] - 12*Pi*G[0, -1, zp] - 
			     12*Pi*G[0, 0, xp] - 72*Pi*G[0, 1, xp] - 24*Pi*G[0, xp^(-1), zp] - 24*Pi*G[0, xp, zp] - 18*Pi*G[xp^(-1), 0, zp] + 
			     6*Pi*G[xp^(-1), xp^(-1), zp] + 18*Pi*G[xp^(-1), xp, zp] - 18*Pi*G[xp, 0, zp] + 18*Pi*G[xp, xp^(-1), zp] + 
			     6*Pi*G[xp, xp, zp] - (12*I)*G[-1, 0, 0, zp] + (12*I)*G[-1, xp^(-1), 0, zp] + (12*I)*G[-1, xp, 0, zp] + 
			     (12*I)*G[0, -1, 0, zp] + (24*I)*G[0, xp^(-1), 0, zp] + (24*I)*G[0, xp, 0, zp] + (30*I)*G[xp^(-1), 0, 0, zp] - 
			     (6*I)*G[xp^(-1), xp^(-1), 0, zp] - (18*I)*G[xp^(-1), xp, 0, zp] + (30*I)*G[xp, 0, 0, zp] - 
			     (18*I)*G[xp, xp^(-1), 0, zp] - (6*I)*G[xp, xp, 0, zp] - (12*I)*Zeta[3])) + 
			 10*G[-1, xp]*((-5*I)*Pi^3 + 2*Pi*G[-1, zp]*(Pi + (12*I)*G[0, xp]) - (18*I)*Pi*G[0, xp]^2 - 2*Pi^2*G[0, zp] - 
			   (24*I)*Pi*G[0, zp]^2 - 16*G[0, zp]^3 + Pi^2*G[xp^(-1), zp] + 
			   12*Pi*G[0, xp]*(Pi + (4*I)*G[0, zp] - (3*I)*G[xp^(-1), zp] - I*G[xp, zp]) + Pi^2*G[xp, zp] - (24*I)*Pi*G[-1, 0, xp] - 
			   (12*I)*Pi*G[-1, 0, zp] + (12*I)*Pi*G[-1, xp^(-1), zp] + (12*I)*Pi*G[-1, xp, zp] + (12*I)*Pi*G[0, -1, zp] + 
			   (24*I)*Pi*G[0, 0, xp] + (72*I)*Pi*G[0, 1, xp] + (24*I)*Pi*G[0, xp^(-1), zp] + (24*I)*Pi*G[0, xp, zp] + 
			   (18*I)*Pi*G[xp^(-1), 0, zp] - (6*I)*Pi*G[xp^(-1), xp^(-1), zp] - (18*I)*Pi*G[xp^(-1), xp, zp] + (18*I)*Pi*G[xp, 0, zp] - 
			   (18*I)*Pi*G[xp, xp^(-1), zp] - (6*I)*Pi*G[xp, xp, zp] - 12*G[-1, 0, 0, zp] + 12*G[-1, xp^(-1), 0, zp] + 
			   12*G[-1, xp, 0, zp] + 12*G[0, -1, 0, zp] + 24*G[0, xp^(-1), 0, zp] + 24*G[0, xp, 0, zp] + 30*G[xp^(-1), 0, 0, zp] - 
			   6*G[xp^(-1), xp^(-1), 0, zp] - 18*G[xp^(-1), xp, 0, zp] + 30*G[xp, 0, 0, zp] - 18*G[xp, xp^(-1), 0, zp] - 
			   6*G[xp, xp, 0, zp] - 12*Zeta[3]) - (60*I)*Pi*Zeta[3] + 120*G[-1, zp]*Zeta[3] - 120*G[0, zp]*Zeta[3] + 
			 150*G[xp^(-1), zp]*Zeta[3] - 30*G[xp, zp]*Zeta[3]
			),
Int[A, 247, 2, xp, zp] -> 
	-xp^2/(3*e^2*M2^2*(1 - xp)*(1 + xp)^3)*(
			Pi^2 - 12*G[0, -1, xp] + 6*G[0, 0, xp]
			)
	+xp^2/(3*e*M2^2*(1 - xp)*(1 + xp)^3)*(
			(-6*I)*Pi*G[0, xp]^2 + 3*G[0, xp]*(Pi^2 + (8*I)*Pi*G[-1, xp] + (2*I)*Pi*G[xp^(-1), zp] - (2*I)*Pi*G[xp, zp] + 
			   2*G[xp^(-1), 0, zp] - 2*G[xp, 0, zp]) + 2*((-I)*Pi^3 - 3*Pi^2*G[1, xp] + (6*I)*Pi*G[-1, xp]*G[xp, zp] - 
			   (12*I)*Pi*G[-1, 0, xp] - 6*G[xp, zp]*G[0, -1, xp] + 3*G[xp, zp]*G[0, 0, xp] + 
			   G[xp^(-1), zp]*(Pi^2 - (6*I)*Pi*G[-1, xp] - 6*G[0, -1, xp] + 3*G[0, 0, xp]) + (6*I)*Pi*G[xp^(-1), -1, zp] - 
			   (3*I)*Pi*G[xp^(-1), 0, zp] - 6*G[-1, xp]*G[xp^(-1), 0, zp] - (6*I)*Pi*G[xp, -1, zp] + (3*I)*Pi*G[xp, 0, zp] + 
			   6*G[-1, xp]*G[xp, 0, zp] - 36*G[0, -1, -1, xp] + 18*G[0, -1, 0, xp] + 36*G[1, 0, -1, xp] - 18*G[1, 0, 0, xp] + 
			   6*G[xp^(-1), -1, 0, zp] - 3*G[xp^(-1), 0, 0, zp] - 6*G[xp, -1, 0, zp] + 3*G[xp, 0, 0, zp] - 9*Zeta[3])
			)
	-xp^2/(60*M2^2*(1 - xp)*(1 + xp)^3)*(
			21*Pi^4 + 1920*Pi^2*G[-1, xp]^2 - (320*I)*Pi*G[0, xp]^3 + (240*I)*Pi^3*G[1, xp] - (100*I)*Pi^3*G[xp^(-1), zp] - 
			 40*Pi^2*G[1, xp]*G[xp^(-1), zp] - (120*I)*Pi*G[0, xp]^2*(G[xp^(-1), zp] - G[xp, zp]) + (20*I)*Pi^3*G[xp, zp] - 
			 40*Pi^2*G[1, xp]*G[xp, zp] - 3920*Pi^2*G[-1, -1, xp] - (1440*I)*Pi*G[xp^(-1), zp]*G[-1, -1, xp] + 
			 (1440*I)*Pi*G[xp, zp]*G[-1, -1, xp] + 2040*Pi^2*G[-1, 0, xp] + (240*I)*Pi*G[xp^(-1), zp]*G[-1, 0, xp] - 
			 (240*I)*Pi*G[xp, zp]*G[-1, 0, xp] - 1120*Pi^2*G[-1, 1, xp] + 2280*Pi^2*G[0, -1, xp] + 
			 (720*I)*Pi*G[xp^(-1), zp]*G[0, -1, xp] + (240*I)*Pi*G[xp, zp]*G[0, -1, xp] - (360*I)*Pi*G[xp^(-1), zp]*G[0, 0, xp] - 
			 (120*I)*Pi*G[xp, zp]*G[0, 0, xp] + 360*Pi^2*G[0, 1, xp] - 1120*Pi^2*G[1, -1, xp] + 360*Pi^2*G[1, 0, xp] + 
			 400*Pi^2*G[1, 1, xp] + 120*Pi^2*G[xp^(-1), -1, zp] + 20*Pi^2*G[xp^(-1), 0, zp] - 1440*G[-1, -1, xp]*G[xp^(-1), 0, zp] + 
			 720*G[-1, 0, xp]*G[xp^(-1), 0, zp] + 720*G[0, -1, xp]*G[xp^(-1), 0, zp] - 360*G[0, 0, xp]*G[xp^(-1), 0, zp] - 
			 40*Pi^2*G[xp^(-1), xp^(-1), zp] + 240*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] - 120*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] - 
			 240*G[0, -1, xp]*G[xp^(-1), xp, zp] + 120*G[0, 0, xp]*G[xp^(-1), xp, zp] - 120*Pi^2*G[xp, -1, zp] - 20*Pi^2*G[xp, 0, zp] + 
			 1440*G[-1, -1, xp]*G[xp, 0, zp] - 720*G[-1, 0, xp]*G[xp, 0, zp] - 720*G[0, -1, xp]*G[xp, 0, zp] + 
			 360*G[0, 0, xp]*G[xp, 0, zp] + 40*Pi^2*G[xp, xp^(-1), zp] - 240*G[0, -1, xp]*G[xp, xp^(-1), zp] + 
			 120*G[0, 0, xp]*G[xp, xp^(-1), zp] + 240*G[0, -1, xp]*G[xp, xp, zp] - 120*G[0, 0, xp]*G[xp, xp, zp] + 
			 (960*I)*Pi*G[-1, -1, 0, xp] - (960*I)*Pi*G[-1, 0, -1, xp] - 480*G[xp^(-1), zp]*G[-1, 0, -1, xp] - 
			 480*G[xp, zp]*G[-1, 0, -1, xp] - (1440*I)*Pi*G[-1, 0, 0, xp] + 240*G[xp^(-1), zp]*G[-1, 0, 0, xp] + 
			 240*G[xp, zp]*G[-1, 0, 0, xp] + (960*I)*Pi*G[-1, 1, 0, xp] - 1440*G[xp^(-1), zp]*G[0, -1, -1, xp] - 
			 1440*G[xp, zp]*G[0, -1, -1, xp] - (1920*I)*Pi*G[0, -1, 0, xp] + 720*G[xp^(-1), zp]*G[0, -1, 0, xp] + 
			 720*G[xp, zp]*G[0, -1, 0, xp] + (480*I)*Pi*G[0, 0, -1, xp] + 1200*G[xp^(-1), zp]*G[0, 0, -1, xp] + 
			 240*G[xp, zp]*G[0, 0, -1, xp] - (240*I)*Pi*G[0, 0, 0, xp] - 600*G[xp^(-1), zp]*G[0, 0, 0, xp] - 
			 120*G[xp, zp]*G[0, 0, 0, xp] - (480*I)*Pi*G[0, 1, 0, xp] + (960*I)*Pi*G[1, -1, 0, xp] - (1920*I)*Pi*G[1, 0, -1, xp] + 
			 480*G[xp^(-1), zp]*G[1, 0, -1, xp] + 480*G[xp, zp]*G[1, 0, -1, xp] + (480*I)*Pi*G[1, 0, 0, xp] - 
			 240*G[xp^(-1), zp]*G[1, 0, 0, xp] - 240*G[xp, zp]*G[1, 0, 0, xp] + (240*I)*Pi*G[xp^(-1), -1, 0, zp] + 
			 (960*I)*Pi*G[xp^(-1), 0, -1, zp] - (600*I)*Pi*G[xp^(-1), 0, 0, zp] - (240*I)*Pi*G[xp^(-1), xp^(-1), -1, zp] + 
			 (120*I)*Pi*G[xp^(-1), xp^(-1), 0, zp] - (240*I)*Pi*G[xp^(-1), xp, -1, zp] + (120*I)*Pi*G[xp^(-1), xp, 0, zp] - 
			 (240*I)*Pi*G[xp, -1, 0, zp] - (960*I)*Pi*G[xp, 0, -1, zp] + (600*I)*Pi*G[xp, 0, 0, zp] + 
			 (240*I)*Pi*G[xp, xp^(-1), -1, zp] - (120*I)*Pi*G[xp, xp^(-1), 0, zp] + (240*I)*Pi*G[xp, xp, -1, zp] - 
			 (120*I)*Pi*G[xp, xp, 0, zp] + 960*G[-1, -1, 0, -1, xp] - 480*G[-1, -1, 0, 0, xp] - 1440*G[-1, 0, 0, -1, xp] + 
			 720*G[-1, 0, 0, 0, xp] + 1920*G[-1, 1, 0, -1, xp] - 960*G[-1, 1, 0, 0, xp] - 6720*G[0, -1, -1, -1, xp] + 
			 3360*G[0, -1, -1, 0, xp] + 1920*G[0, -1, 0, -1, xp] - 960*G[0, -1, 0, 0, xp] - 960*G[0, 0, -1, -1, xp] + 
			 480*G[0, 0, -1, 0, xp] - 960*G[0, 0, 0, -1, xp] + 480*G[0, 0, 0, 0, xp] + 1440*G[0, 1, 0, -1, xp] - 720*G[0, 1, 0, 0, xp] + 
			 1920*G[1, -1, 0, -1, xp] - 960*G[1, -1, 0, 0, xp] + 8640*G[1, 0, -1, -1, xp] - 4320*G[1, 0, -1, 0, xp] - 
			 2880*G[1, 0, 0, -1, xp] + 1440*G[1, 0, 0, 0, xp] - 4800*G[1, 1, 0, -1, xp] + 2400*G[1, 1, 0, 0, xp] + 
			 720*G[xp^(-1), -1, 0, 0, zp] + 960*G[xp^(-1), 0, -1, 0, zp] - 840*G[xp^(-1), 0, 0, 0, zp] - 
			 240*G[xp^(-1), xp^(-1), -1, 0, zp] + 120*G[xp^(-1), xp^(-1), 0, 0, zp] - 240*G[xp^(-1), xp, -1, 0, zp] + 
			 120*G[xp^(-1), xp, 0, 0, zp] - 720*G[xp, -1, 0, 0, zp] - 960*G[xp, 0, -1, 0, zp] + 840*G[xp, 0, 0, 0, zp] + 
			 240*G[xp, xp^(-1), -1, 0, zp] - 120*G[xp, xp^(-1), 0, 0, zp] + 240*G[xp, xp, -1, 0, zp] - 120*G[xp, xp, 0, 0, zp] + 
			 20*G[0, xp]*(-24*Pi^2*G[1, xp] - Pi^2*G[xp^(-1), zp] - 
			   I*(I*Pi^2*G[xp, zp] + 6*(Pi^3 - 24*Pi*G[-1, -1, xp] + 4*Pi*G[-1, 0, xp] + 12*Pi*G[0, -1, xp] - 6*Pi*G[0, 0, xp] - 
			       4*Pi*G[1, 0, xp] + 2*Pi*G[xp^(-1), -1, zp] - 3*Pi*G[xp^(-1), 0, zp] + Pi*G[xp^(-1), xp^(-1), zp] + 
			       Pi*G[xp^(-1), xp, zp] - 2*Pi*G[xp, -1, zp] + 3*Pi*G[xp, 0, zp] - Pi*G[xp, xp^(-1), zp] - Pi*G[xp, xp, zp] - 
			       (2*I)*G[xp^(-1), -1, 0, zp] + (5*I)*G[xp^(-1), 0, 0, zp] - I*G[xp^(-1), xp^(-1), 0, zp] - I*G[xp^(-1), xp, 0, zp] + 
			       (2*I)*G[xp, -1, 0, zp] - (5*I)*G[xp, 0, 0, zp] + I*G[xp, xp^(-1), 0, zp] + I*G[xp, xp, 0, zp] - I*Zeta[3]))) + 
			 (720*I)*Pi*Zeta[3] + 1200*G[1, xp]*Zeta[3] - 120*G[xp^(-1), zp]*Zeta[3] - 120*G[xp, zp]*Zeta[3] - 
			 80*G[-1, xp]*((-15*I)*Pi*G[0, xp]^2 - 12*Pi^2*G[1, xp] + 6*Pi*G[0, xp]*(4*Pi - I*G[xp^(-1), zp] + I*G[xp, zp]) - 
			   Pi^2*G[xp, zp] + (24*I)*Pi*G[-1, 0, xp] + (12*I)*Pi*G[1, 0, xp] - (6*I)*Pi*G[xp^(-1), -1, zp] + 
			   (9*I)*Pi*G[xp^(-1), 0, zp] - (3*I)*Pi*G[xp^(-1), xp^(-1), zp] - (3*I)*Pi*G[xp^(-1), xp, zp] + (6*I)*Pi*G[xp, -1, zp] - 
			   (9*I)*Pi*G[xp, 0, zp] + (3*I)*Pi*G[xp, xp^(-1), zp] + (3*I)*Pi*G[xp, xp, zp] - 6*G[xp^(-1), -1, 0, zp] + 
			   15*G[xp^(-1), 0, 0, zp] - 3*G[xp^(-1), xp^(-1), 0, zp] - 3*G[xp^(-1), xp, 0, zp] + 6*G[xp, -1, 0, zp] - 
			   15*G[xp, 0, 0, zp] + 3*G[xp, xp^(-1), 0, zp] + 3*G[xp, xp, 0, zp] + 6*Zeta[3])
			),
Int[A, 247, 3, xp, zp] -> 
	-xp^2/(4*e^4*M2^2*(1 + xp)^4)*(
			1
			)
	+xp^2/(2*e^3*M2^2*(1 + xp)^4)*(
			I*Pi + 2*G[-1, xp] - G[0, xp] + 2*G[0, zp]
			)
	+1/(e^2*M2^2*(1 + xp)^4)*(
			(xp^2*(1 + 3*zp)*(I*Pi*G[-1, zp] + G[-1, 0, zp]))/zp - 
			 (xp^2*(Pi^2 - (12*I)*G[0, xp]*(Pi - (2*I)*G[0, zp]) + (24*I)*Pi*G[0, zp] + 24*G[0, zp]^2 + 
			    24*G[-1, xp]*(I*Pi + 2*G[0, zp]) + 48*G[-1, -1, xp] - 24*G[-1, 0, xp] - 24*G[0, -1, xp] + 12*G[0, 0, xp]))/12
			)
	+1/(e*M2^2*(1 + xp)^4)*(
			-(xp^2*(Pi*G[-1, zp]*(Pi*(5 + 13*zp) + (24*I)*(1 + zp)*G[-1, xp] - (12*I)*(1 + zp)*G[0, xp]) - 
			     2*(2*zp*G[xp^(-1), zp]*(Pi^2 - (6*I)*Pi*G[-1, xp] + (3*I)*Pi*G[0, xp] - 6*G[0, -1, xp] + 3*G[0, 0, xp]) - 
			       (3*I)*(-(Pi*(5 + zp)*G[-1, -1, zp]) + 2*Pi*G[-1, 0, zp] + 2*Pi*zp*G[-1, 0, zp] + (2*I)*G[0, xp]*G[-1, 0, zp] + 
			         (2*I)*zp*G[0, xp]*G[-1, 0, zp] + 4*G[-1, xp]*(Pi*zp*G[xp, zp] - I*(1 + zp)*G[-1, 0, zp]) + 4*Pi*G[0, -1, zp] + 
			         14*Pi*zp*G[0, -1, zp] - 4*Pi*zp*G[xp^(-1), -1, zp] - 4*Pi*zp*G[xp, -1, zp] + (5*I)*G[-1, -1, 0, zp] + 
			         I*zp*G[-1, -1, 0, zp] + (4*I)*zp*G[-1, 0, 0, xp] - (4*I)*G[-1, 0, 0, zp] - (8*I)*zp*G[-1, 0, 0, zp] - 
			         (4*I)*G[0, -1, 0, zp] - (14*I)*zp*G[0, -1, 0, zp] + (4*I)*zp*G[0, 0, -1, xp] + (4*I)*zp*G[xp^(-1), -1, 0, zp] + 
			         (4*I)*zp*G[xp, -1, 0, zp]))))/(6*zp) + 
			 (xp^2*((5*I)*Pi^3 + (12*I)*Pi*G[0, xp]^2 + 2*Pi^2*G[0, zp] + (24*I)*Pi*G[0, zp]^2 + 16*G[0, zp]^3 + 
			    (48*I)*Pi*G[-1, -1, xp] + 96*G[0, zp]*G[-1, -1, xp] + (24*I)*Pi*G[-1, 0, xp] - 48*G[0, zp]*G[-1, 0, xp] + 
			    (24*I)*Pi*G[0, -1, xp] - 48*G[0, zp]*G[0, -1, xp] + 24*G[xp, zp]*G[0, -1, xp] - (12*I)*Pi*G[0, 0, xp] + 
			    24*G[0, zp]*G[0, 0, xp] - 12*G[xp, zp]*G[0, 0, xp] - (12*I)*Pi*G[xp^(-1), 0, zp] + 
			    2*G[-1, xp]*(Pi^2 - (24*I)*Pi*G[0, xp] + (24*I)*Pi*G[0, zp] + 24*G[0, zp]^2 - 12*G[xp^(-1), 0, zp] - 12*G[xp, 0, zp]) - 
			    G[0, xp]*(Pi^2 + (24*I)*Pi*G[0, zp] + 24*G[0, zp]^2 - (12*I)*Pi*G[xp, zp] - 12*G[xp^(-1), 0, zp] - 12*G[xp, 0, zp]) - 
			    (12*I)*Pi*G[xp, 0, zp] + 96*G[-1, -1, -1, xp] - 48*G[-1, -1, 0, xp] - 48*G[-1, 0, -1, xp] - 48*G[0, -1, -1, xp] + 
			    24*G[0, -1, 0, xp] - 12*G[0, 0, 0, xp] - 12*G[xp^(-1), 0, 0, zp] - 12*G[xp, 0, 0, zp] + 12*Zeta[3]))/6
			)
	+1/(M2^2*(1 + xp)^4)*(
			(xp^2*(4*Pi^2*(5 + 7*zp)*G[-1, xp]*G[-1, zp] - 16*Pi^2*(1 + zp)*G[-1, zp]*G[0, xp] - 
			    (48*I)*Pi*(3 + zp)*G[-1, xp]*G[-1, zp]*G[0, xp] + (12*I)*Pi*(3 + zp)*G[-1, zp]*G[0, xp]^2 + 
			    (10*I)*Pi^3*zp*G[xp^(-1), zp] - 2*Pi^2*(3 + zp)*G[-1, xp]*G[xp^(-1), zp] + 2*Pi^2*(9 + 4*zp)*G[0, xp]*G[xp^(-1), zp] + 
			    (144*I)*Pi*G[-1, xp]*G[0, xp]*G[xp^(-1), zp] - (36*I)*Pi*G[0, xp]^2*G[xp^(-1), zp] - 12*Pi^2*G[1, xp]*G[xp^(-1), zp] + 
			    2*Pi^2*(3 + 5*zp)*G[-1, xp]*G[xp, zp] + 12*Pi^2*G[1, xp]*G[xp, zp] + (96*I)*Pi*G[-1, zp]*G[-1, -1, xp] - 
			    Pi^2*(31 + 15*zp)*G[-1, -1, zp] + (24*I)*Pi*(1 + zp)*G[-1, xp]*G[-1, -1, zp] - 
			    (12*I)*Pi*(1 + zp)*G[0, xp]*G[-1, -1, zp] + (48*I)*Pi*(2 + zp)*G[-1, zp]*G[-1, 0, xp] - 
			    (72*I)*Pi*(2 + zp)*G[xp^(-1), zp]*G[-1, 0, xp] + 2*Pi^2*(1 + 5*zp)*G[-1, 0, zp] + (48*I)*Pi*G[-1, xp]*G[-1, 0, zp] - 
			    (24*I)*Pi*G[0, xp]*G[-1, 0, zp] + 96*G[-1, -1, xp]*G[-1, 0, zp] - 48*G[-1, 0, xp]*G[-1, 0, zp] + 
			    4*Pi^2*(3 + zp)*G[-1, xp^(-1), zp] - (24*I)*Pi*(3 + zp)*G[-1, xp]*G[-1, xp^(-1), zp] + 
			    (12*I)*Pi*(3 + zp)*G[0, xp]*G[-1, xp^(-1), zp] - (24*I)*Pi*(3 + zp)*G[-1, xp]*G[-1, xp, zp] + 
			    (12*I)*Pi*(3 + zp)*G[0, xp]*G[-1, xp, zp] + (48*I)*Pi*(2 + zp)*G[-1, zp]*G[0, -1, xp] + 
			    (72*I)*Pi*(1 + zp)*G[0, xp]*G[0, -1, xp] + (288*I)*Pi*G[1, xp]*G[0, -1, xp] - 
			    (24*I)*Pi*(6 + 5*zp)*G[xp^(-1), zp]*G[0, -1, xp] - 48*G[-1, 0, zp]*G[0, -1, xp] - 
			    24*(3 + zp)*G[-1, xp^(-1), zp]*G[0, -1, xp] + 24*(3 + zp)*G[-1, xp, zp]*G[0, -1, xp] + 
			    2*Pi^2*(10 + 33*zp)*G[0, -1, zp] + (96*I)*Pi*(1 + zp)*G[-1, xp]*G[0, -1, zp] - 
			    (48*I)*Pi*(1 + zp)*G[0, xp]*G[0, -1, zp] + (24*I)*Pi*(-3 + zp)*G[-1, xp]*G[0, 0, xp] - 
			    (24*I)*Pi*(2 + zp)*G[-1, zp]*G[0, 0, xp] - (144*I)*Pi*G[1, xp]*G[0, 0, xp] + 
			    (12*I)*Pi*(6 + 5*zp)*G[xp^(-1), zp]*G[0, 0, xp] + 24*G[-1, 0, zp]*G[0, 0, xp] + 
			    12*(3 + zp)*G[-1, xp^(-1), zp]*G[0, 0, xp] - 12*(3 + zp)*G[-1, xp, zp]*G[0, 0, xp] - (288*I)*Pi*G[-1, xp]*G[0, 1, xp] + 
			    (144*I)*Pi*G[0, xp]*G[0, 1, xp] - 2*Pi^2*(-3 + 5*zp)*G[xp^(-1), -1, zp] - 
			    (72*I)*Pi*(1 + zp)*G[-1, xp]*G[xp^(-1), -1, zp] + (36*I)*Pi*(1 + zp)*G[0, xp]*G[xp^(-1), -1, zp] + 
			    (72*I)*Pi*G[-1, xp]*G[xp^(-1), xp, zp] - (36*I)*Pi*G[0, xp]*G[xp^(-1), xp, zp] - 72*G[0, -1, xp]*G[xp^(-1), xp, zp] + 
			    36*G[0, 0, xp]*G[xp^(-1), xp, zp] - 2*Pi^2*(-3 + 5*zp)*G[xp, -1, zp] - (72*I)*Pi*(1 + zp)*G[-1, xp]*G[xp, -1, zp] + 
			    (36*I)*Pi*(1 + zp)*G[0, xp]*G[xp, -1, zp] - 12*Pi^2*G[xp, xp^(-1), zp] + (72*I)*Pi*G[-1, xp]*G[xp, xp^(-1), zp] - 
			    (36*I)*Pi*G[0, xp]*G[xp, xp^(-1), zp] + 72*G[0, -1, xp]*G[xp, xp^(-1), zp] - 36*G[0, 0, xp]*G[xp, xp^(-1), zp] + 
			    (6*I)*Pi*(-5 + 3*zp)*G[-1, -1, -1, zp] + (12*I)*Pi*(1 + zp)*G[-1, -1, 0, zp] + 24*(1 + zp)*G[-1, xp]*G[-1, -1, 0, zp] - 
			    12*(1 + zp)*G[0, xp]*G[-1, -1, 0, zp] + 72*(1 + zp)*G[xp^(-1), zp]*G[-1, 0, -1, xp] - 
			    72*(1 + zp)*G[xp, zp]*G[-1, 0, -1, xp] - (12*I)*Pi*(7 + 5*zp)*G[-1, 0, -1, zp] + (72*I)*(Pi + 5*Pi*zp)*G[-1, 0, 0, xp] - 
			    36*(1 + zp)*G[xp^(-1), zp]*G[-1, 0, 0, xp] + 36*(1 + zp)*G[xp, zp]*G[-1, 0, 0, xp] + 
			    (24*I)*Pi*(2 + zp)*G[-1, 0, 0, zp] + 48*(2 + zp)*G[-1, xp]*G[-1, 0, 0, zp] - 24*(2 + zp)*G[0, xp]*G[-1, 0, 0, zp] + 
			    (288*I)*Pi*G[-1, 0, 1, xp] + (24*I)*Pi*(3 + zp)*G[-1, xp^(-1), -1, zp] - (12*I)*Pi*(3 + zp)*G[-1, xp^(-1), 0, zp] - 
			    24*(3 + zp)*G[-1, xp]*G[-1, xp^(-1), 0, zp] + 12*(3 + zp)*G[0, xp]*G[-1, xp^(-1), 0, zp] + 
			    (24*I)*Pi*(3 + zp)*G[-1, xp, -1, zp] - (12*I)*Pi*(3 + zp)*G[-1, xp, 0, zp] - 24*(3 + zp)*G[-1, xp]*G[-1, xp, 0, zp] + 
			    12*(3 + zp)*G[0, xp]*G[-1, xp, 0, zp] - (12*I)*Pi*(10 + 3*zp)*G[0, -1, -1, zp] + (48*I)*Pi*(1 + zp)*G[0, -1, 0, zp] + 
			    96*(1 + zp)*G[-1, xp]*G[0, -1, 0, zp] - 48*(1 + zp)*G[0, xp]*G[0, -1, 0, zp] + (24*I)*Pi*(-3 + zp)*G[0, 0, -1, xp] + 
			    24*(3 + zp)*G[-1, zp]*G[0, 0, -1, xp] - 24*(9 + 8*zp)*G[xp^(-1), zp]*G[0, 0, -1, xp] + 
			    (24*I)*Pi*(4 + 15*zp)*G[0, 0, -1, zp] - 12*(3 + zp)*G[-1, zp]*G[0, 0, 0, xp] + 
			    12*(9 + 8*zp)*G[xp^(-1), zp]*G[0, 0, 0, xp] - (144*I)*Pi*G[0, 0, 1, xp] - (288*I)*Pi*G[1, 0, -1, xp] + 
			    144*G[xp^(-1), zp]*G[1, 0, -1, xp] - 144*G[xp, zp]*G[1, 0, -1, xp] + (144*I)*Pi*G[1, 0, 0, xp] - 
			    72*G[xp^(-1), zp]*G[1, 0, 0, xp] + 72*G[xp, zp]*G[1, 0, 0, xp] + (24*I)*Pi*(3 + zp)*G[xp^(-1), -1, -1, zp] - 
			    (36*I)*Pi*(1 + zp)*G[xp^(-1), -1, 0, zp] - 72*(1 + zp)*G[-1, xp]*G[xp^(-1), -1, 0, zp] + 
			    36*(1 + zp)*G[0, xp]*G[xp^(-1), -1, 0, zp] - (36*I)*Pi*(1 + 3*zp)*G[xp^(-1), 0, -1, zp] - 
			    (72*I)*Pi*G[xp^(-1), xp, -1, zp] + (36*I)*Pi*G[xp^(-1), xp, 0, zp] + 72*G[-1, xp]*G[xp^(-1), xp, 0, zp] - 
			    36*G[0, xp]*G[xp^(-1), xp, 0, zp] + (24*I)*Pi*(3 + zp)*G[xp, -1, -1, zp] - (36*I)*Pi*(1 + zp)*G[xp, -1, 0, zp] - 
			    72*(1 + zp)*G[-1, xp]*G[xp, -1, 0, zp] + 36*(1 + zp)*G[0, xp]*G[xp, -1, 0, zp] - (36*I)*Pi*(1 + 3*zp)*G[xp, 0, -1, zp] - 
			    (72*I)*Pi*G[xp, xp^(-1), -1, zp] + (36*I)*Pi*G[xp, xp^(-1), 0, zp] + 72*G[-1, xp]*G[xp, xp^(-1), 0, zp] - 
			    36*G[0, xp]*G[xp, xp^(-1), 0, zp] + 6*(-5 + 3*zp)*G[-1, -1, -1, 0, zp] - 48*G[-1, -1, 0, 0, zp] - 
			    12*(7 + 5*zp)*G[-1, 0, -1, 0, zp] + 24*(4 + 5*zp)*G[-1, 0, 0, 0, zp] + 24*(3 + zp)*G[-1, xp^(-1), -1, 0, zp] - 
			    12*(3 + zp)*G[-1, xp^(-1), 0, 0, zp] + 24*(3 + zp)*G[-1, xp, -1, 0, zp] - 12*(3 + zp)*G[-1, xp, 0, 0, zp] - 
			    12*(10 + 3*zp)*G[0, -1, -1, 0, zp] + 24*(4 + 9*zp)*G[0, -1, 0, 0, zp] + 24*(4 + 15*zp)*G[0, 0, -1, 0, zp] + 
			    24*(3 + zp)*G[xp^(-1), -1, -1, 0, zp] - 12*(3 + 7*zp)*G[xp^(-1), -1, 0, 0, zp] - 
			    36*(1 + 3*zp)*G[xp^(-1), 0, -1, 0, zp] - 72*G[xp^(-1), xp, -1, 0, zp] + 36*G[xp^(-1), xp, 0, 0, zp] + 
			    24*(3 + zp)*G[xp, -1, -1, 0, zp] - 12*(3 + 7*zp)*G[xp, -1, 0, 0, zp] - 36*(1 + 3*zp)*G[xp, 0, -1, 0, zp] - 
			    72*G[xp, xp^(-1), -1, 0, zp] + 36*G[xp, xp^(-1), 0, 0, zp] + 6*(1 + 9*zp)*G[-1, zp]*Zeta[3] - 
			    12*(6 + zp)*G[xp^(-1), zp]*Zeta[3]))/(6*zp) + 
			 (xp^2*(Pi^4 + 960*Pi^2*G[-1, xp]^2 + (280*I)*Pi*G[0, xp]^3 - (200*I)*Pi^3*G[0, zp] - 40*Pi^2*G[0, zp]^2 - 
			    (320*I)*Pi*G[0, zp]^3 - 160*G[0, zp]^4 - (120*I)*Pi*G[0, xp]^2*(5*G[0, zp] - G[xp, zp]) + (20*I)*Pi^3*G[xp, zp] - 
			    2000*Pi^2*G[-1, -1, xp] - (1920*I)*Pi*G[0, zp]*G[-1, -1, xp] - 1920*G[0, zp]^2*G[-1, -1, xp] + 
			    (1440*I)*Pi*G[xp^(-1), zp]*G[-1, -1, xp] + (1440*I)*Pi*G[xp, zp]*G[-1, -1, xp] - 920*Pi^2*G[-1, 0, xp] - 
			    (1440*I)*Pi*G[0, zp]*G[-1, 0, xp] + 960*G[0, zp]^2*G[-1, 0, xp] - (240*I)*Pi*G[xp, zp]*G[-1, 0, xp] - 
			    880*Pi^2*G[0, -1, xp] - (1440*I)*Pi*G[0, zp]*G[0, -1, xp] + 960*G[0, zp]^2*G[0, -1, xp] + 
			    (240*I)*Pi*G[xp, zp]*G[0, -1, xp] - 80*Pi^2*G[0, 0, xp] + (720*I)*Pi*G[0, zp]*G[0, 0, xp] - 480*G[0, zp]^2*G[0, 0, xp] - 
			    (120*I)*Pi*G[xp, zp]*G[0, 0, xp] + 80*Pi^2*G[0, 1, xp] - 200*Pi^2*G[0, xp^(-1), zp] + 
			    1200*G[0, -1, xp]*G[0, xp^(-1), zp] - 600*G[0, 0, xp]*G[0, xp^(-1), zp] - 1200*G[0, -1, xp]*G[0, xp, zp] + 
			    600*G[0, 0, xp]*G[0, xp, zp] - 20*Pi^2*G[xp^(-1), 0, zp] + 1440*G[-1, -1, xp]*G[xp^(-1), 0, zp] - 
			    720*G[-1, 0, xp]*G[xp^(-1), 0, zp] - 720*G[0, -1, xp]*G[xp^(-1), 0, zp] + 360*G[0, 0, xp]*G[xp^(-1), 0, zp] + 
			    40*Pi^2*G[xp^(-1), xp^(-1), zp] - 240*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] + 120*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] - 
			    20*Pi^2*G[xp, 0, zp] + 1440*G[-1, -1, xp]*G[xp, 0, zp] - 720*G[-1, 0, xp]*G[xp, 0, zp] - 720*G[0, -1, xp]*G[xp, 0, zp] + 
			    360*G[0, 0, xp]*G[xp, 0, zp] + 240*G[0, -1, xp]*G[xp, xp, zp] - 120*G[0, 0, xp]*G[xp, xp, zp] - 
			    (1920*I)*Pi*G[-1, -1, -1, xp] - 3840*G[0, zp]*G[-1, -1, -1, xp] + 1920*G[0, zp]*G[-1, -1, 0, xp] - 
			    (960*I)*Pi*G[-1, 0, -1, xp] + 1920*G[0, zp]*G[-1, 0, -1, xp] - 960*G[0, zp]*G[-1, 0, 0, xp] - 
			    (1920*I)*Pi*G[0, -1, -1, xp] + 1920*G[0, zp]*G[0, -1, -1, xp] + 1440*G[xp^(-1), zp]*G[0, -1, -1, xp] - 
			    1440*G[xp, zp]*G[0, -1, -1, xp] + (1920*I)*Pi*G[0, -1, 0, xp] - 960*G[0, zp]*G[0, -1, 0, xp] - 
			    720*G[xp^(-1), zp]*G[0, -1, 0, xp] + 720*G[xp, zp]*G[0, -1, 0, xp] - 960*G[0, zp]*G[0, 0, -1, xp] + 
			    240*G[xp, zp]*G[0, 0, -1, xp] + 480*G[0, zp]*G[0, 0, 0, xp] - 120*G[xp, zp]*G[0, 0, 0, xp] - 
			    (1200*I)*Pi*G[0, xp^(-1), -1, zp] + (600*I)*Pi*G[0, xp^(-1), 0, zp] - (1200*I)*Pi*G[0, xp, -1, zp] + 
			    (600*I)*Pi*G[0, xp, 0, zp] + (600*I)*Pi*G[xp^(-1), 0, 0, zp] + (240*I)*Pi*G[xp^(-1), xp^(-1), -1, zp] - 
			    (120*I)*Pi*G[xp^(-1), xp^(-1), 0, zp] + (600*I)*Pi*G[xp, 0, 0, zp] + (240*I)*Pi*G[xp, xp, -1, zp] - 
			    (120*I)*Pi*G[xp, xp, 0, zp] - 3840*G[-1, -1, -1, -1, xp] + 1920*G[-1, -1, -1, 0, xp] + 1920*G[-1, -1, 0, -1, xp] - 
			    960*G[-1, -1, 0, 0, xp] + 1920*G[-1, 0, -1, -1, xp] - 960*G[-1, 0, -1, 0, xp] - 960*G[-1, 0, 0, -1, xp] + 
			    480*G[-1, 0, 0, 0, xp] + 1920*G[0, -1, -1, -1, xp] - 960*G[0, -1, -1, 0, xp] - 1440*G[0, -1, 0, -1, xp] + 
			    720*G[0, -1, 0, 0, xp] - 960*G[0, 0, -1, -1, xp] + 480*G[0, 0, -1, 0, xp] + 1200*G[0, 0, 0, -1, xp] - 
			    600*G[0, 0, 0, 0, xp] - 960*G[0, 1, 0, -1, xp] + 480*G[0, 1, 0, 0, xp] - 1200*G[0, xp^(-1), -1, 0, zp] + 
			    600*G[0, xp^(-1), 0, 0, zp] - 1200*G[0, xp, -1, 0, zp] + 600*G[0, xp, 0, 0, zp] + 840*G[xp^(-1), 0, 0, 0, zp] + 
			    240*G[xp^(-1), xp^(-1), -1, 0, zp] - 120*G[xp^(-1), xp^(-1), 0, 0, zp] + 840*G[xp, 0, 0, 0, zp] + 
			    240*G[xp, xp, -1, 0, zp] - 120*G[xp, xp, 0, 0, zp] + 20*G[0, xp]*(2*Pi^2*G[0, zp] + (24*I)*Pi*G[0, zp]^2 + 
			      16*G[0, zp]^3 + Pi^2*G[xp, zp] + I*(5*Pi^3 + 144*Pi*G[-1, -1, xp] - 48*Pi*G[-1, 0, xp] - 24*Pi*G[0, 0, xp] - 
			        30*Pi*G[0, xp^(-1), zp] - 30*Pi*G[0, xp, zp] - 18*Pi*G[xp^(-1), 0, zp] + 6*Pi*G[xp^(-1), xp^(-1), zp] - 
			        18*Pi*G[xp, 0, zp] + 6*Pi*G[xp, xp, zp] + (30*I)*G[0, xp^(-1), 0, zp] + (30*I)*G[0, xp, 0, zp] + 
			        (30*I)*G[xp^(-1), 0, 0, zp] - (6*I)*G[xp^(-1), xp^(-1), 0, zp] + (30*I)*G[xp, 0, 0, zp] - (6*I)*G[xp, xp, 0, zp] - 
			        (24*I)*Zeta[3])) - (40*I)*G[-1, xp]*(5*Pi^3 + 30*Pi*G[0, xp]^2 - (2*I)*Pi^2*G[0, zp] + 24*Pi*G[0, zp]^2 - 
			      (16*I)*G[0, zp]^3 + 12*Pi*G[0, xp]*((2*I)*Pi - 5*G[0, zp] + G[xp, zp]) + 24*Pi*G[-1, 0, xp] - 
			      30*Pi*G[0, xp^(-1), zp] - 30*Pi*G[0, xp, zp] - 18*Pi*G[xp^(-1), 0, zp] + 6*Pi*G[xp^(-1), xp^(-1), zp] - 
			      18*Pi*G[xp, 0, zp] + 6*Pi*G[xp, xp, zp] + (30*I)*G[0, xp^(-1), 0, zp] + (30*I)*G[0, xp, 0, zp] + 
			      (30*I)*G[xp^(-1), 0, 0, zp] - (6*I)*G[xp^(-1), xp^(-1), 0, zp] + (30*I)*G[xp, 0, 0, zp] - (6*I)*G[xp, xp, 0, zp] - 
			      (12*I)*Zeta[3]) - (480*I)*Pi*Zeta[3] - 720*G[0, zp]*Zeta[3] - 120*G[xp, zp]*Zeta[3]))/60
			),
Int[A, 387] -> 
	-e^(-2)*(
			1
			)
	+(-4 - (2*I)*Pi)/e*(
			1
			)
	+2*(-6 - (4*I)*Pi + Pi^2)*(
			1
			)
	+e*(-32 - (24*I)*Pi + 8*Pi^2 + ((4*I)/3)*Pi^3)*(
			1
			)
	+(-2*e^2*(120 + (96*I)*Pi - 36*Pi^2 - (8*I)*Pi^3 + Pi^4))/3*(
			1
			),
Int[A, 394, zp] -> 
	-e^(-2)*(
			1
			)
	+e^(-1)*(
			-4 - I*Pi + G[0, zp]
			)
	+1/2*(
			-24 - (8*I)*Pi + Pi^2 + (8 + (2*I)*Pi)*G[0, zp] - G[0, zp]^2
			)
	+e/6*(
			-192 - (72*I)*Pi + 12*Pi^2 + I*Pi^3 - 3*(-24 - (8*I)*Pi + Pi^2)*G[0, zp] - (3*I)*(-4*I + Pi)*G[0, zp]^2 + G[0, zp]^3
			)
	+e^2/24*(
			-1920 - (768*I)*Pi + 144*Pi^2 + (16*I)*Pi^3 - Pi^4 + 4*(192 + (72*I)*Pi - 12*Pi^2 - I*Pi^3)*G[0, zp] + 
			 6*(-24 - (8*I)*Pi + Pi^2)*G[0, zp]^2 + 4*(4 + I*Pi)*G[0, zp]^3 - G[0, zp]^4
			),
Int[A, 398, zp] -> 
	+1/(M2*(1 + zp))*(
			Pi^4/60 - (Pi^2*G[0, zp]^2)/12 + (Pi^2*G[0, -1, zp])/2 - I*Pi*G[0, -1, 0, zp] + I*Pi*G[0, 0, -1, zp] - G[0, -1, 0, 0, zp] + 
			 G[0, 0, -1, 0, zp] + (3*I)*Pi*Zeta[3] + G[0, zp]*((-I/6)*Pi^3 + 3*Zeta[3])
			),
Int[A, 408, zp] -> 
	-e^(-2)*(
			1
			)
	+2/e*(
			-2 + G[0, zp]
			)
	-2*(
			6 - 4*G[0, zp] + G[0, zp]^2
			)
	+(4*e)/3*(
			-24 + 18*G[0, zp] - 6*G[0, zp]^2 + G[0, zp]^3
			)
	+(-2*e^2)/3*(
			120 - 96*G[0, zp] + 36*G[0, zp]^2 - 8*G[0, zp]^3 + G[0, zp]^4
			),
Int[A, 418] -> 
	-e^(-2)*(
			1
			)
	+(-4 - (2*I)*Pi)/e*(
			1
			)
	+2*(-6 - (4*I)*Pi + Pi^2)*(
			1
			)
	+e*(-32 - (24*I)*Pi + 8*Pi^2 + ((4*I)/3)*Pi^3)*(
			1
			)
	+(-2*e^2*(120 + (96*I)*Pi - 36*Pi^2 - (8*I)*Pi^3 + Pi^4))/3*(
			1
			),
Int[A, 419, xp] -> 
	-xp/(3*e*M2*(1 - xp)*(1 + xp))*(
			Pi^2 - 12*G[0, -1, xp] + 6*G[0, 0, xp]
			)
	+M2^(-1)*(
			((Pi^2*xp*G[0, xp])/3 + 4*xp*(G[0, -1, 0, xp] + 2*G[1, 0, -1, xp] - G[1, 0, 0, xp]))/(1 - xp^2) + 
			 (2*xp*(-Pi^2 - I*Pi^3 - Pi^2*G[1, xp] + 12*(1 + I*Pi)*G[0, -1, xp] - 6*(1 + I*Pi)*G[0, 0, xp] - 12*G[0, -1, -1, xp] - 
			    3*Zeta[3]))/(3*(1 - xp)*(1 + xp))
			)
	+e/M2*(
			(2*xp*(Pi^2*G[0, xp] + I*Pi^3*G[0, xp] + Pi^2*G[0, 1, xp] + Pi^2*G[1, 0, xp] - 2*Pi^2*G[1, 1, xp] + 
			    6*(2 + (2*I)*Pi)*G[0, -1, 0, xp] + 24*(1 + I*Pi)*G[1, 0, -1, xp] - 6*(2 + (2*I)*Pi)*G[1, 0, 0, xp] + 
			    24*G[0, -1, -1, -1, xp] - 12*G[0, -1, -1, 0, xp] - 12*G[0, -1, 0, -1, xp] + 6*G[0, -1, 0, 0, xp] + 
			    6*G[0, 0, 0, -1, xp] - 3*G[0, 0, 0, 0, xp] - 12*G[0, 1, 0, -1, xp] + 6*G[0, 1, 0, 0, xp] - 24*G[1, 0, -1, -1, xp] + 
			    12*G[1, 0, -1, 0, xp] + 24*G[1, 1, 0, -1, xp] - 12*G[1, 1, 0, 0, xp] + 3*G[0, xp]*Zeta[3]))/(3*(1 - xp^2)) + 
			 (xp*(-40*Pi^2 - (40*I)*Pi^3 + 17*Pi^4 - 40*Pi^2*G[1, xp] - (40*I)*Pi^3*G[1, xp] - 240*(-2 - (2*I)*Pi + Pi^2)*G[0, -1, xp] + 
			    10*(-24 - (24*I)*Pi + 11*Pi^2)*G[0, 0, xp] - 240*(2 + (2*I)*Pi)*G[0, -1, -1, xp] - 120*Zeta[3] - (120*I)*Pi*Zeta[3] - 
			    120*G[1, xp]*Zeta[3]))/(30*(1 - xp)*(1 + xp))
			),
Int[A, 422, xp] -> 
	+1/(M2*(1 - xp^2))*(
			(-7*Pi^4*xp)/60 - Pi^2*xp*G[0, 0, xp] + 12*xp*G[0, 0, 0, -1, xp] - 6*xp*G[0, 0, 0, 0, xp]
			),
Int[A, 427, xp, zp] -> 
	+xp/(e^3*M2^2*(1 + xp)^2*zp)*(
			1
			)
	+xp/(e^2*M2^2*(1 + xp)^2*zp)*(
			2 - 2*G[-1, xp] + G[0, xp] - 2*G[0, zp]
			)
	+xp/(3*e*M2^2*(1 + xp)^2*zp)*(
			12 + 2*Pi^2 - (12*I)*Pi*G[-1, zp] + 6*G[0, xp] + 12*G[-1, xp]*(-1 + G[0, zp]) - 12*G[0, zp] - 6*G[0, xp]*G[0, zp] + 
			 6*G[0, zp]^2 + 12*G[-1, -1, xp] - 6*G[-1, 0, xp] - 12*G[-1, 0, zp] - 6*G[0, -1, xp] + 3*G[0, 0, xp]
			)
	-xp/(3*M2^2*(1 + xp)^2*zp)*(
			-24 - 4*Pi^2 - 6*Pi*(-4*I + 3*Pi)*G[-1, zp] - 12*G[0, xp] - 2*Pi^2*G[0, xp] + (6*I)*Pi*G[0, xp]^2 + 24*G[0, zp] + 
			 4*Pi^2*G[0, zp] + 12*G[0, xp]*G[0, zp] - 12*G[0, zp]^2 - 6*G[0, xp]*G[0, zp]^2 + 4*G[0, zp]^3 + 2*Pi^2*G[xp^(-1), zp] + 
			 (6*I)*Pi*G[0, xp]*G[xp^(-1), zp] + (6*I)*Pi*G[0, xp]*G[xp, zp] - 24*G[-1, -1, xp] + 24*G[0, zp]*G[-1, -1, xp] + 
			 12*G[-1, 0, xp] + (24*I)*Pi*G[-1, 0, xp] - 12*G[0, zp]*G[-1, 0, xp] + 24*G[-1, 0, zp] + (12*I)*Pi*G[-1, 0, zp] + 
			 12*G[0, -1, xp] + (24*I)*Pi*G[0, -1, xp] - 12*G[0, zp]*G[0, -1, xp] - 12*G[xp^(-1), zp]*G[0, -1, xp] + 
			 12*G[xp, zp]*G[0, -1, xp] - (24*I)*Pi*G[0, -1, zp] - 6*G[0, 0, xp] - (12*I)*Pi*G[0, 0, xp] + 6*G[0, zp]*G[0, 0, xp] + 
			 6*G[xp^(-1), zp]*G[0, 0, xp] - 6*G[xp, zp]*G[0, 0, xp] + (12*I)*Pi*G[xp^(-1), -1, zp] - (6*I)*Pi*G[xp^(-1), 0, zp] + 
			 6*G[0, xp]*G[xp^(-1), 0, zp] + (12*I)*Pi*G[xp, -1, zp] + 
			 4*G[-1, xp]*(6 + Pi^2 - (6*I)*Pi*G[0, xp] - 6*G[0, zp] + 3*G[0, zp]^2 - (3*I)*Pi*G[xp^(-1), zp] - (3*I)*Pi*G[xp, zp] - 
			   3*G[xp^(-1), 0, zp] - 3*G[xp, 0, zp]) - (6*I)*Pi*G[xp, 0, zp] + 6*G[0, xp]*G[xp, 0, zp] + 24*G[-1, -1, -1, xp] - 
			 12*G[-1, -1, 0, xp] - 12*G[-1, 0, -1, xp] + 6*G[-1, 0, 0, xp] - 12*G[-1, 0, 0, zp] - 12*G[0, -1, -1, xp] + 
			 6*G[0, -1, 0, xp] - 24*G[0, -1, 0, zp] + 6*G[0, 0, -1, xp] - 3*G[0, 0, 0, xp] + 12*G[xp^(-1), -1, 0, zp] - 
			 6*G[xp^(-1), 0, 0, zp] + 12*G[xp, -1, 0, zp] - 6*G[xp, 0, 0, zp]
			)
	+e/(M2^2*(1 + xp)^2*zp)*(
			(2*(360 + 60*Pi^2 + 7*Pi^4)*xp)/45 - (8*(6 + Pi^2)*xp*G[-1, xp])/3 + (2*Pi*(-24*I + 18*Pi + (7*I)*Pi^2)*xp*G[-1, zp])/3 + 
			 (4*(6 + Pi^2)*xp*G[0, xp])/3 + 8*(2*I - 3*Pi)*Pi*xp*G[-1, xp]*G[0, xp] + 4*Pi*(-I + Pi)*xp*G[0, xp]^2 + 
			 (8*I)*Pi*xp*G[-1, xp]*G[0, xp]^2 - (2*I)*Pi*xp*G[0, xp]^3 - (8*(6 + Pi^2)*xp*G[0, zp])/3 + 
			 (8*(6 + Pi^2)*xp*G[-1, xp]*G[0, zp])/3 - (4*(6 + Pi^2)*xp*G[0, xp]*G[0, zp])/3 - (16*I)*Pi*xp*G[-1, xp]*G[0, xp]*G[0, zp] + 
			 (4*I)*Pi*xp*G[0, xp]^2*G[0, zp] + (4*(6 + Pi^2)*xp*G[0, zp]^2)/3 - 8*xp*G[-1, xp]*G[0, zp]^2 + 4*xp*G[0, xp]*G[0, zp]^2 - 
			 (8*xp*G[0, zp]^3)/3 + (8*xp*G[-1, xp]*G[0, zp]^3)/3 - (4*xp*G[0, xp]*G[0, zp]^3)/3 + (2*xp*G[0, zp]^4)/3 - 
			 (4*Pi^2*xp*G[xp^(-1), zp])/3 - ((5*I)/3)*Pi^3*xp*G[xp^(-1), zp] + (4*(6*I - 4*Pi)*Pi*xp*G[-1, xp]*G[xp^(-1), zp])/3 + 
			 Pi*(-4*I + 3*Pi)*xp*G[0, xp]*G[xp^(-1), zp] + (8*I)*Pi*xp*G[-1, xp]*G[0, xp]*G[xp^(-1), zp] - 
			 (2*I)*Pi*xp*G[0, xp]^2*G[xp^(-1), zp] - (2*Pi^2*xp*G[1, xp]*G[xp^(-1), zp])/3 + 
			 (4*(6*I - 4*Pi)*Pi*xp*G[-1, xp]*G[xp, zp])/3 + (Pi*(-12*I + 7*Pi)*xp*G[0, xp]*G[xp, zp])/3 + 
			 (8*I)*Pi*xp*G[-1, xp]*G[0, xp]*G[xp, zp] - (2*I)*Pi*xp*G[0, xp]^2*G[xp, zp] + (2*Pi^2*xp*G[1, xp]*G[xp, zp])/3 + 
			 (8*(6 + Pi^2)*xp*G[-1, -1, xp])/3 - (16*I)*Pi*xp*G[0, xp]*G[-1, -1, xp] - 16*xp*G[0, zp]*G[-1, -1, xp] + 
			 8*xp*G[0, zp]^2*G[-1, -1, xp] - (8*I)*Pi*xp*G[xp^(-1), zp]*G[-1, -1, xp] - (8*I)*Pi*xp*G[xp, zp]*G[-1, -1, xp] + 
			 (4*(-6 - (12*I)*Pi + 17*Pi^2)*xp*G[-1, 0, xp])/3 + (8*I)*Pi*xp*G[0, xp]*G[-1, 0, xp] + 
			 8*(1 + (2*I)*Pi)*xp*G[0, zp]*G[-1, 0, xp] - 4*xp*G[0, zp]^2*G[-1, 0, xp] - (4*I)*Pi*xp*G[xp^(-1), zp]*G[-1, 0, xp] - 
			 (4*I)*Pi*xp*G[xp, zp]*G[-1, 0, xp] + 2*(-8 - (4*I)*Pi + Pi^2)*xp*G[-1, 0, zp] + 
			 (4*(-6 - (12*I)*Pi + 17*Pi^2)*xp*G[0, -1, xp])/3 + 8*(1 + (2*I)*Pi)*xp*G[0, zp]*G[0, -1, xp] - 
			 4*xp*G[0, zp]^2*G[0, -1, xp] + (16*I)*Pi*xp*G[1, xp]*G[0, -1, xp] + 4*(2 + I*Pi)*xp*G[xp^(-1), zp]*G[0, -1, xp] + 
			 4*(-2 - (3*I)*Pi)*xp*G[xp, zp]*G[0, -1, xp] + 4*(4*I - 3*Pi)*Pi*xp*G[0, -1, zp] + 
			 ((12 + (24*I)*Pi - 22*Pi^2)*xp*G[0, 0, xp])/3 - (8*I)*Pi*xp*G[-1, xp]*G[0, 0, xp] + (4*I)*Pi*xp*G[0, xp]*G[0, 0, xp] + 
			 2*(-2 - (4*I)*Pi)*xp*G[0, zp]*G[0, 0, xp] + 2*xp*G[0, zp]^2*G[0, 0, xp] - (8*I)*Pi*xp*G[1, xp]*G[0, 0, xp] - 
			 (2*I)*(-2*I + Pi)*xp*G[xp^(-1), zp]*G[0, 0, xp] + 2*(2 + (3*I)*Pi)*xp*G[xp, zp]*G[0, 0, xp] - 
			 (16*I)*Pi*xp*G[-1, xp]*G[0, 1, xp] + (8*I)*Pi*xp*G[0, xp]*G[0, 1, xp] + (4*Pi^2*xp*G[0, xp^(-1), zp])/3 - 
			 (8*I)*Pi*xp*G[-1, xp]*G[0, xp^(-1), zp] + (4*I)*Pi*xp*G[0, xp]*G[0, xp^(-1), zp] - 8*xp*G[0, -1, xp]*G[0, xp^(-1), zp] + 
			 4*xp*G[0, 0, xp]*G[0, xp^(-1), zp] - (8*I)*Pi*xp*G[-1, xp]*G[0, xp, zp] + (4*I)*Pi*xp*G[0, xp]*G[0, xp, zp] + 
			 8*xp*G[0, -1, xp]*G[0, xp, zp] - 4*xp*G[0, 0, xp]*G[0, xp, zp] + 2*Pi*(-4*I + 3*Pi)*xp*G[xp^(-1), -1, zp] + 
			 ((12*I - 7*Pi)*Pi*xp*G[xp^(-1), 0, zp])/3 + 8*xp*G[-1, xp]*G[xp^(-1), 0, zp] - 4*xp*G[0, xp]*G[xp^(-1), 0, zp] - 
			 8*xp*G[-1, -1, xp]*G[xp^(-1), 0, zp] + 4*xp*G[-1, 0, xp]*G[xp^(-1), 0, zp] + 4*xp*G[0, -1, xp]*G[xp^(-1), 0, zp] - 
			 2*xp*G[0, 0, xp]*G[xp^(-1), 0, zp] - (2*Pi^2*xp*G[xp^(-1), xp^(-1), zp])/3 + 
			 (4*I)*Pi*xp*G[-1, xp]*G[xp^(-1), xp^(-1), zp] - (2*I)*Pi*xp*G[0, xp]*G[xp^(-1), xp^(-1), zp] + 
			 4*xp*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] - 2*xp*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + 
			 (4*I)*Pi*xp*G[-1, xp]*G[xp^(-1), xp, zp] - (2*I)*Pi*xp*G[0, xp]*G[xp^(-1), xp, zp] - 4*xp*G[0, -1, xp]*G[xp^(-1), xp, zp] + 
			 2*xp*G[0, 0, xp]*G[xp^(-1), xp, zp] + 2*Pi*(-4*I + 3*Pi)*xp*G[xp, -1, zp] + ((12*I - 7*Pi)*Pi*xp*G[xp, 0, zp])/3 + 
			 8*xp*G[-1, xp]*G[xp, 0, zp] - 4*xp*G[0, xp]*G[xp, 0, zp] - 8*xp*G[-1, -1, xp]*G[xp, 0, zp] + 
			 4*xp*G[-1, 0, xp]*G[xp, 0, zp] + 4*xp*G[0, -1, xp]*G[xp, 0, zp] - 2*xp*G[0, 0, xp]*G[xp, 0, zp] - 
			 (2*Pi^2*xp*G[xp, xp^(-1), zp])/3 + (4*I)*Pi*xp*G[-1, xp]*G[xp, xp^(-1), zp] - (2*I)*Pi*xp*G[0, xp]*G[xp, xp^(-1), zp] + 
			 4*xp*G[0, -1, xp]*G[xp, xp^(-1), zp] - 2*xp*G[0, 0, xp]*G[xp, xp^(-1), zp] + (4*I)*Pi*xp*G[-1, xp]*G[xp, xp, zp] - 
			 (2*I)*Pi*xp*G[0, xp]*G[xp, xp, zp] - 4*xp*G[0, -1, xp]*G[xp, xp, zp] + 2*xp*G[0, 0, xp]*G[xp, xp, zp] - 
			 16*xp*G[-1, -1, -1, xp] + 16*xp*G[0, zp]*G[-1, -1, -1, xp] + 8*(1 + (2*I)*Pi)*xp*G[-1, -1, 0, xp] - 
			 8*xp*G[0, zp]*G[-1, -1, 0, xp] + 8*(1 + (2*I)*Pi)*xp*G[-1, 0, -1, xp] - 8*xp*G[0, zp]*G[-1, 0, -1, xp] + 
			 2*(-2 - (12*I)*Pi)*xp*G[-1, 0, 0, xp] + 4*xp*G[0, zp]*G[-1, 0, 0, xp] + 4*(2 + I*Pi)*xp*G[-1, 0, 0, zp] + 
			 (16*I)*Pi*xp*G[-1, 0, 1, xp] + 8*(1 + (2*I)*Pi)*xp*G[0, -1, -1, xp] - 8*xp*G[0, zp]*G[0, -1, -1, xp] - 
			 8*xp*G[xp^(-1), zp]*G[0, -1, -1, xp] + 8*xp*G[xp, zp]*G[0, -1, -1, xp] + 2*(-2 - (8*I)*Pi)*xp*G[0, -1, 0, xp] + 
			 4*xp*G[0, zp]*G[0, -1, 0, xp] + 4*xp*G[xp^(-1), zp]*G[0, -1, 0, xp] - 4*xp*G[xp, zp]*G[0, -1, 0, xp] + 
			 8*(2 + I*Pi)*xp*G[0, -1, 0, zp] + 2*(-2 - (4*I)*Pi)*xp*G[0, 0, -1, xp] + 4*xp*G[0, zp]*G[0, 0, -1, xp] - 
			 (16*I)*Pi*xp*G[0, 0, -1, zp] + 2*xp*G[0, 0, 0, xp] - 2*xp*G[0, zp]*G[0, 0, 0, xp] - (8*I)*Pi*xp*G[0, 0, 1, xp] + 
			 (8*I)*Pi*xp*G[0, xp^(-1), -1, zp] - (4*I)*Pi*xp*G[0, xp^(-1), 0, zp] - 8*xp*G[-1, xp]*G[0, xp^(-1), 0, zp] + 
			 4*xp*G[0, xp]*G[0, xp^(-1), 0, zp] + (8*I)*Pi*xp*G[0, xp, -1, zp] - (4*I)*Pi*xp*G[0, xp, 0, zp] - 
			 8*xp*G[-1, xp]*G[0, xp, 0, zp] + 4*xp*G[0, xp]*G[0, xp, 0, zp] - (16*I)*Pi*xp*G[1, 0, -1, xp] + 
			 8*xp*G[xp^(-1), zp]*G[1, 0, -1, xp] - 8*xp*G[xp, zp]*G[1, 0, -1, xp] + (8*I)*Pi*xp*G[1, 0, 0, xp] - 
			 4*xp*G[xp^(-1), zp]*G[1, 0, 0, xp] + 4*xp*G[xp, zp]*G[1, 0, 0, xp] - (4*I)*(-2*I + Pi)*xp*G[xp^(-1), -1, 0, zp] + 
			 (8*I)*Pi*xp*G[xp^(-1), 0, -1, zp] + 2*(2 - I*Pi)*xp*G[xp^(-1), 0, 0, zp] - 8*xp*G[-1, xp]*G[xp^(-1), 0, 0, zp] + 
			 4*xp*G[0, xp]*G[xp^(-1), 0, 0, zp] - (4*I)*Pi*xp*G[xp^(-1), xp^(-1), -1, zp] + (2*I)*Pi*xp*G[xp^(-1), xp^(-1), 0, zp] + 
			 4*xp*G[-1, xp]*G[xp^(-1), xp^(-1), 0, zp] - 2*xp*G[0, xp]*G[xp^(-1), xp^(-1), 0, zp] - (4*I)*Pi*xp*G[xp^(-1), xp, -1, zp] + 
			 (2*I)*Pi*xp*G[xp^(-1), xp, 0, zp] + 4*xp*G[-1, xp]*G[xp^(-1), xp, 0, zp] - 2*xp*G[0, xp]*G[xp^(-1), xp, 0, zp] - 
			 (4*I)*(-2*I + Pi)*xp*G[xp, -1, 0, zp] + (8*I)*Pi*xp*G[xp, 0, -1, zp] + 2*(2 - I*Pi)*xp*G[xp, 0, 0, zp] - 
			 8*xp*G[-1, xp]*G[xp, 0, 0, zp] + 4*xp*G[0, xp]*G[xp, 0, 0, zp] - (4*I)*Pi*xp*G[xp, xp^(-1), -1, zp] + 
			 (2*I)*Pi*xp*G[xp, xp^(-1), 0, zp] + 4*xp*G[-1, xp]*G[xp, xp^(-1), 0, zp] - 2*xp*G[0, xp]*G[xp, xp^(-1), 0, zp] - 
			 (4*I)*Pi*xp*G[xp, xp, -1, zp] + (2*I)*Pi*xp*G[xp, xp, 0, zp] + 4*xp*G[-1, xp]*G[xp, xp, 0, zp] - 
			 2*xp*G[0, xp]*G[xp, xp, 0, zp] + 16*xp*G[-1, -1, -1, -1, xp] - 8*xp*G[-1, -1, -1, 0, xp] - 8*xp*G[-1, -1, 0, -1, xp] + 
			 4*xp*G[-1, -1, 0, 0, xp] - 8*xp*G[-1, 0, -1, -1, xp] + 4*xp*G[-1, 0, -1, 0, xp] + 4*xp*G[-1, 0, 0, -1, xp] - 
			 2*xp*G[-1, 0, 0, 0, xp] - 4*xp*G[-1, 0, 0, 0, zp] - 8*xp*G[0, -1, -1, -1, xp] + 4*xp*G[0, -1, -1, 0, xp] + 
			 4*xp*G[0, -1, 0, -1, xp] - 2*xp*G[0, -1, 0, 0, xp] - 8*xp*G[0, -1, 0, 0, zp] + 4*xp*G[0, 0, -1, -1, xp] - 
			 2*xp*G[0, 0, -1, 0, xp] - 16*xp*G[0, 0, -1, 0, zp] - 2*xp*G[0, 0, 0, -1, xp] + xp*G[0, 0, 0, 0, xp] + 
			 8*xp*G[0, xp^(-1), -1, 0, zp] - 4*xp*G[0, xp^(-1), 0, 0, zp] + 8*xp*G[0, xp, -1, 0, zp] - 4*xp*G[0, xp, 0, 0, zp] + 
			 4*xp*G[xp^(-1), -1, 0, 0, zp] + 8*xp*G[xp^(-1), 0, -1, 0, zp] - 6*xp*G[xp^(-1), 0, 0, 0, zp] - 
			 4*xp*G[xp^(-1), xp^(-1), -1, 0, zp] + 2*xp*G[xp^(-1), xp^(-1), 0, 0, zp] - 4*xp*G[xp^(-1), xp, -1, 0, zp] + 
			 2*xp*G[xp^(-1), xp, 0, 0, zp] + 4*xp*G[xp, -1, 0, 0, zp] + 8*xp*G[xp, 0, -1, 0, zp] - 6*xp*G[xp, 0, 0, 0, zp] - 
			 4*xp*G[xp, xp^(-1), -1, 0, zp] + 2*xp*G[xp, xp^(-1), 0, 0, zp] - 4*xp*G[xp, xp, -1, 0, zp] + 2*xp*G[xp, xp, 0, 0, zp] - 
			 2*xp*G[xp^(-1), zp]*Zeta[3] + (xp*G[xp, zp]*((-I)*Pi^3 + 6*Zeta[3]))/3
			),
Int[A, 430, xp, zp] -> 
	+xp/(6*e*M2^2*(xp - (1 + xp + xp^2)*zp))*(
			(-I)*Pi^3 - Pi*G[-1, zp]*(Pi - (6*I)*G[0, xp]) - 3*Pi^2*G[0, xp] - (6*I)*Pi*G[0, xp]^2 + 3*Pi^2*G[0, zp] + 
			 (6*I)*Pi*G[0, xp]*G[0, zp] - (6*I)*Pi*G[0, zp]^2 + 3*G[0, xp]*G[0, zp]^2 - 2*G[0, zp]^3 - 2*Pi^2*G[xp^(-1), zp] - 
			 (6*I)*Pi*G[0, xp]*G[xp^(-1), zp] - (6*I)*Pi*G[0, xp]*G[xp, zp] + (6*I)*Pi*G[-1, -1, zp] - (24*I)*Pi*G[-1, 0, xp] + 
			 6*G[0, xp]*G[-1, 0, zp] - (24*I)*Pi*G[0, -1, xp] + 12*G[xp^(-1), zp]*G[0, -1, xp] - 12*G[xp, zp]*G[0, -1, xp] + 
			 (18*I)*Pi*G[0, -1, zp] + (12*I)*Pi*G[0, 0, xp] - 6*G[xp^(-1), zp]*G[0, 0, xp] + 6*G[xp, zp]*G[0, 0, xp] - 
			 (12*I)*Pi*G[xp^(-1), -1, zp] + (6*I)*Pi*G[xp^(-1), 0, zp] - 6*G[0, xp]*G[xp^(-1), 0, zp] - (12*I)*Pi*G[xp, -1, zp] + 
			 (6*I)*Pi*G[xp, 0, zp] - 6*G[0, xp]*G[xp, 0, zp] + 2*G[-1, xp]*(2*Pi^2 - (6*I)*Pi*G[-1, zp] + (12*I)*Pi*G[0, xp] - 
			   (6*I)*Pi*G[0, zp] - 3*G[0, zp]^2 + (6*I)*Pi*G[xp^(-1), zp] + (6*I)*Pi*G[xp, zp] - 6*G[-1, 0, zp] + 6*G[xp^(-1), 0, zp] + 
			   6*G[xp, 0, zp]) + 6*G[-1, -1, 0, zp] + 18*G[0, -1, 0, zp] + 12*G[0, 0, -1, xp] - 6*G[0, 0, 0, xp] - 
			 12*G[xp^(-1), -1, 0, zp] + 6*G[xp^(-1), 0, 0, zp] - 12*G[xp, -1, 0, zp] + 6*G[xp, 0, 0, zp] + 6*Zeta[3]
			)
	+1/(M2^2*(xp - (1 + xp + xp^2)*zp))*(
			(Pi^4*xp)/40 - ((2*I)/3)*Pi^3*xp*G[0, xp] - Pi^2*xp*G[0, xp]^2 - ((4*I)/3)*Pi*xp*G[0, xp]^3 + ((5*I)/6)*Pi^3*xp*G[0, zp] + 
			 (2*Pi^2*xp*G[0, xp]*G[0, zp])/3 + (3*I)*Pi*xp*G[0, xp]^2*G[0, zp] - (7*Pi^2*xp*G[0, zp]^2)/12 - 
			 ((5*I)/2)*Pi*xp*G[0, xp]*G[0, zp]^2 + ((11*I)/6)*Pi*xp*G[0, zp]^3 - (7*xp*G[0, xp]*G[0, zp]^3)/6 + (5*xp*G[0, zp]^4)/8 + 
			 (I/3)*Pi^3*xp*G[Ixp, zp] + Pi^2*xp*G[0, xp]*G[Ixp, zp] + (2*I)*Pi*xp*G[0, xp]^2*G[Ixp, zp] - 
			 ((5*I)/6)*Pi^3*xp*G[xp^(-1), zp] - (Pi^2*xp*G[0, xp]*G[xp^(-1), zp])/3 - I*Pi*xp*G[0, xp]^2*G[xp^(-1), zp] - 
			 (Pi^2*xp*G[1, xp]*G[xp^(-1), zp])/3 - (I/6)*Pi^3*xp*G[xp, zp] - (Pi^2*xp*G[0, xp]*G[xp, zp])/2 - 
			 I*Pi*xp*G[0, xp]^2*G[xp, zp] + (Pi^2*xp*G[1, xp]*G[xp, zp])/3 - (8*Pi^2*xp*G[-1, -1, xp])/3 - 
			 (16*I)*Pi*xp*G[0, xp]*G[-1, -1, xp] + (8*I)*Pi*xp*G[0, zp]*G[-1, -1, xp] + 4*xp*G[0, zp]^2*G[-1, -1, xp] - 
			 (8*I)*Pi*xp*G[xp^(-1), zp]*G[-1, -1, xp] - (8*I)*Pi*xp*G[xp, zp]*G[-1, -1, xp] - (5*Pi^2*xp*G[-1, -1, zp])/6 + 
			 (5*I)*Pi*xp*G[0, xp]*G[-1, -1, zp] + (9*Pi^2*xp*G[-1, 0, xp])/2 + (8*I)*Pi*xp*G[0, xp]*G[-1, 0, xp] + 
			 (8*I)*Pi*xp*G[0, zp]*G[-1, 0, xp] - 2*xp*G[0, zp]^2*G[-1, 0, xp] + (8*I)*Pi*xp*G[Ixp, zp]*G[-1, 0, xp] + 
			 (7*Pi^2*xp*G[-1, 0, zp])/6 + I*Pi*xp*G[0, xp]*G[-1, 0, zp] + 8*xp*G[-1, -1, xp]*G[-1, 0, zp] - 
			 4*xp*G[-1, 0, xp]*G[-1, 0, zp] - Pi^2*xp*G[-1, xp^(-1), zp] - (3*I)*Pi*xp*G[0, xp]*G[-1, xp^(-1), zp] - 
			 (3*I)*Pi*xp*G[0, xp]*G[-1, xp, zp] + (11*Pi^2*xp*G[0, -1, xp])/2 + (2*I)*Pi*xp*G[0, xp]*G[0, -1, xp] + 
			 (8*I)*Pi*xp*G[0, zp]*G[0, -1, xp] - 2*xp*G[0, zp]^2*G[0, -1, xp] + (8*I)*Pi*xp*G[1, xp]*G[0, -1, xp] + 
			 (8*I)*Pi*xp*G[Ixp, zp]*G[0, -1, xp] + (4*I)*Pi*xp*G[xp^(-1), zp]*G[0, -1, xp] - (4*I)*Pi*xp*G[xp, zp]*G[0, -1, xp] - 
			 4*xp*G[-1, 0, zp]*G[0, -1, xp] + 6*xp*G[-1, xp^(-1), zp]*G[0, -1, xp] - 6*xp*G[-1, xp, zp]*G[0, -1, xp] - 
			 (Pi^2*xp*G[0, -1, zp])/2 - I*Pi*xp*G[0, xp]*G[0, -1, zp] + (11*Pi^2*xp*G[0, 0, xp])/6 + (2*I)*Pi*xp*G[0, xp]*G[0, 0, xp] - 
			 (4*I)*Pi*xp*G[0, zp]*G[0, 0, xp] + xp*G[0, zp]^2*G[0, 0, xp] - (4*I)*Pi*xp*G[1, xp]*G[0, 0, xp] - 
			 (4*I)*Pi*xp*G[Ixp, zp]*G[0, 0, xp] - (2*I)*Pi*xp*G[xp^(-1), zp]*G[0, 0, xp] + (2*I)*Pi*xp*G[xp, zp]*G[0, 0, xp] + 
			 2*xp*G[-1, 0, zp]*G[0, 0, xp] - 3*xp*G[-1, xp^(-1), zp]*G[0, 0, xp] + 3*xp*G[-1, xp, zp]*G[0, 0, xp] - 
			 (Pi^2*xp*G[0, 1, xp])/3 + (4*I)*Pi*xp*G[0, xp]*G[0, 1, xp] + Pi^2*xp*G[0, xp^(-1), zp] + 
			 (3*I)*Pi*xp*G[0, xp]*G[0, xp^(-1), zp] - 6*xp*G[0, -1, xp]*G[0, xp^(-1), zp] + 3*xp*G[0, 0, xp]*G[0, xp^(-1), zp] + 
			 (3*I)*Pi*xp*G[0, xp]*G[0, xp, zp] + 6*xp*G[0, -1, xp]*G[0, xp, zp] - 3*xp*G[0, 0, xp]*G[0, xp, zp] + 
			 (Pi^2*xp*G[Ixp, -1, zp])/3 - (2*I)*Pi*xp*G[0, xp]*G[Ixp, -1, zp] - Pi^2*xp*G[Ixp, 0, zp] - 
			 (2*I)*Pi*xp*G[0, xp]*G[Ixp, 0, zp] + (2*Pi^2*xp*G[Ixp, xp^(-1), zp])/3 + (2*I)*Pi*xp*G[0, xp]*G[Ixp, xp^(-1), zp] - 
			 4*xp*G[0, -1, xp]*G[Ixp, xp^(-1), zp] + 2*xp*G[0, 0, xp]*G[Ixp, xp^(-1), zp] + (2*I)*Pi*xp*G[0, xp]*G[Ixp, xp, zp] + 
			 4*xp*G[0, -1, xp]*G[Ixp, xp, zp] - 2*xp*G[0, 0, xp]*G[Ixp, xp, zp] + (Pi^2*xp*G[xp^(-1), -1, zp])/2 - 
			 I*Pi*xp*G[0, xp]*G[xp^(-1), -1, zp] + (Pi^2*xp*G[xp^(-1), 0, zp])/2 + (3*I)*Pi*xp*G[0, xp]*G[xp^(-1), 0, zp] - 
			 8*xp*G[-1, -1, xp]*G[xp^(-1), 0, zp] + 4*xp*G[-1, 0, xp]*G[xp^(-1), 0, zp] + 4*xp*G[0, -1, xp]*G[xp^(-1), 0, zp] - 
			 2*xp*G[0, 0, xp]*G[xp^(-1), 0, zp] - (Pi^2*xp*G[xp^(-1), xp^(-1), zp])/3 - I*Pi*xp*G[0, xp]*G[xp^(-1), xp^(-1), zp] + 
			 2*xp*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] - xp*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] - I*Pi*xp*G[0, xp]*G[xp^(-1), xp, zp] - 
			 2*xp*G[0, -1, xp]*G[xp^(-1), xp, zp] + xp*G[0, 0, xp]*G[xp^(-1), xp, zp] + (Pi^2*xp*G[xp, -1, zp])/2 - 
			 I*Pi*xp*G[0, xp]*G[xp, -1, zp] + (Pi^2*xp*G[xp, 0, zp])/2 + (3*I)*Pi*xp*G[0, xp]*G[xp, 0, zp] - 
			 8*xp*G[-1, -1, xp]*G[xp, 0, zp] + 4*xp*G[-1, 0, xp]*G[xp, 0, zp] + 4*xp*G[0, -1, xp]*G[xp, 0, zp] - 
			 2*xp*G[0, 0, xp]*G[xp, 0, zp] - (Pi^2*xp*G[xp, xp^(-1), zp])/3 - I*Pi*xp*G[0, xp]*G[xp, xp^(-1), zp] + 
			 2*xp*G[0, -1, xp]*G[xp, xp^(-1), zp] - xp*G[0, 0, xp]*G[xp, xp^(-1), zp] - I*Pi*xp*G[0, xp]*G[xp, xp, zp] - 
			 2*xp*G[0, -1, xp]*G[xp, xp, zp] + xp*G[0, 0, xp]*G[xp, xp, zp] + (5*I)*Pi*xp*G[-1, -1, -1, zp] + 
			 (16*I)*Pi*xp*G[-1, -1, 0, xp] - (2*I)*Pi*xp*G[-1, -1, 0, zp] + 5*xp*G[0, xp]*G[-1, -1, 0, zp] + 
			 (16*I)*Pi*xp*G[-1, 0, -1, xp] - 2*xp*G[xp^(-1), zp]*G[-1, 0, -1, xp] + 2*xp*G[xp, zp]*G[-1, 0, -1, xp] + 
			 (2*I)*Pi*xp*G[-1, 0, -1, zp] - (22*I)*Pi*xp*G[-1, 0, 0, xp] + xp*G[xp^(-1), zp]*G[-1, 0, 0, xp] - 
			 xp*G[xp, zp]*G[-1, 0, 0, xp] - (3*I)*Pi*xp*G[-1, 0, 0, zp] - xp*G[0, xp]*G[-1, 0, 0, zp] + (8*I)*Pi*xp*G[-1, 0, 1, xp] - 
			 (6*I)*Pi*xp*G[-1, xp^(-1), -1, zp] + (3*I)*Pi*xp*G[-1, xp^(-1), 0, zp] - 3*xp*G[0, xp]*G[-1, xp^(-1), 0, zp] - 
			 (6*I)*Pi*xp*G[-1, xp, -1, zp] + (3*I)*Pi*xp*G[-1, xp, 0, zp] - 3*xp*G[0, xp]*G[-1, xp, 0, zp] + 
			 (16*I)*Pi*xp*G[0, -1, -1, xp] - 8*xp*G[xp^(-1), zp]*G[0, -1, -1, xp] + 8*xp*G[xp, zp]*G[0, -1, -1, xp] - 
			 (3*I)*Pi*xp*G[0, -1, -1, zp] - (16*I)*Pi*xp*G[0, -1, 0, xp] + 4*xp*G[xp^(-1), zp]*G[0, -1, 0, xp] - 
			 4*xp*G[xp, zp]*G[0, -1, 0, xp] - (4*I)*Pi*xp*G[0, -1, 0, zp] - xp*G[0, xp]*G[0, -1, 0, zp] - (6*I)*Pi*xp*G[0, 0, -1, xp] - 
			 4*xp*G[Ixp, zp]*G[0, 0, -1, xp] + 8*xp*G[xp^(-1), zp]*G[0, 0, -1, xp] + 2*xp*G[xp, zp]*G[0, 0, -1, xp] - 
			 (14*I)*Pi*xp*G[0, 0, -1, zp] + 2*xp*G[Ixp, zp]*G[0, 0, 0, xp] - 4*xp*G[xp^(-1), zp]*G[0, 0, 0, xp] - 
			 xp*G[xp, zp]*G[0, 0, 0, xp] - (4*I)*Pi*xp*G[0, 0, 1, xp] + (6*I)*Pi*xp*G[0, xp^(-1), -1, zp] - 
			 (3*I)*Pi*xp*G[0, xp^(-1), 0, zp] + 3*xp*G[0, xp]*G[0, xp^(-1), 0, zp] + (6*I)*Pi*xp*G[0, xp, -1, zp] - 
			 (3*I)*Pi*xp*G[0, xp, 0, zp] + 3*xp*G[0, xp]*G[0, xp, 0, zp] - (8*I)*Pi*xp*G[1, 0, -1, xp] + 
			 4*xp*G[xp^(-1), zp]*G[1, 0, -1, xp] - 4*xp*G[xp, zp]*G[1, 0, -1, xp] + (4*I)*Pi*xp*G[1, 0, 0, xp] - 
			 2*xp*G[xp^(-1), zp]*G[1, 0, 0, xp] + 2*xp*G[xp, zp]*G[1, 0, 0, xp] - (2*I)*Pi*xp*G[Ixp, -1, -1, zp] - 
			 2*xp*G[0, xp]*G[Ixp, -1, 0, zp] - (6*I)*Pi*xp*G[Ixp, 0, -1, zp] + (4*I)*Pi*xp*G[Ixp, 0, 0, zp] - 
			 2*xp*G[0, xp]*G[Ixp, 0, 0, zp] + (4*I)*Pi*xp*G[Ixp, xp^(-1), -1, zp] - (2*I)*Pi*xp*G[Ixp, xp^(-1), 0, zp] + 
			 2*xp*G[0, xp]*G[Ixp, xp^(-1), 0, zp] + (4*I)*Pi*xp*G[Ixp, xp, -1, zp] - (2*I)*Pi*xp*G[Ixp, xp, 0, zp] + 
			 2*xp*G[0, xp]*G[Ixp, xp, 0, zp] + (3*I)*Pi*xp*G[xp^(-1), -1, 0, zp] - xp*G[0, xp]*G[xp^(-1), -1, 0, zp] + 
			 (9*I)*Pi*xp*G[xp^(-1), 0, -1, zp] - (6*I)*Pi*xp*G[xp^(-1), 0, 0, zp] + 5*xp*G[0, xp]*G[xp^(-1), 0, 0, zp] - 
			 (2*I)*Pi*xp*G[xp^(-1), xp^(-1), -1, zp] + I*Pi*xp*G[xp^(-1), xp^(-1), 0, zp] - xp*G[0, xp]*G[xp^(-1), xp^(-1), 0, zp] - 
			 (2*I)*Pi*xp*G[xp^(-1), xp, -1, zp] + I*Pi*xp*G[xp^(-1), xp, 0, zp] - xp*G[0, xp]*G[xp^(-1), xp, 0, zp] + 
			 (3*I)*Pi*xp*G[xp, -1, 0, zp] - xp*G[0, xp]*G[xp, -1, 0, zp] + (9*I)*Pi*xp*G[xp, 0, -1, zp] - (6*I)*Pi*xp*G[xp, 0, 0, zp] + 
			 5*xp*G[0, xp]*G[xp, 0, 0, zp] - (2*I)*Pi*xp*G[xp, xp^(-1), -1, zp] + I*Pi*xp*G[xp, xp^(-1), 0, zp] - 
			 xp*G[0, xp]*G[xp, xp^(-1), 0, zp] - (2*I)*Pi*xp*G[xp, xp, -1, zp] + I*Pi*xp*G[xp, xp, 0, zp] - 
			 xp*G[0, xp]*G[xp, xp, 0, zp] + 5*xp*G[-1, -1, -1, 0, zp] - 4*xp*G[-1, -1, 0, 0, zp] + 2*xp*G[-1, 0, -1, 0, zp] + 
			 10*xp*G[-1, 0, 0, -1, xp] - 5*xp*G[-1, 0, 0, 0, xp] - 3*xp*G[-1, 0, 0, 0, zp] - 6*xp*G[-1, xp^(-1), -1, 0, zp] + 
			 3*xp*G[-1, xp^(-1), 0, 0, zp] - 6*xp*G[-1, xp, -1, 0, zp] + 3*xp*G[-1, xp, 0, 0, zp] - 3*xp*G[0, -1, -1, 0, zp] - 
			 2*xp*G[0, -1, 0, -1, xp] + xp*G[0, -1, 0, 0, xp] - 10*xp*G[0, -1, 0, 0, zp] - 8*xp*G[0, 0, -1, -1, xp] + 
			 4*xp*G[0, 0, -1, 0, xp] - 14*xp*G[0, 0, -1, 0, zp] - 2*xp*G[0, 0, 0, -1, xp] + xp*G[0, 0, 0, 0, xp] + 
			 4*xp*G[0, 1, 0, -1, xp] - 2*xp*G[0, 1, 0, 0, xp] + 6*xp*G[0, xp^(-1), -1, 0, zp] - 3*xp*G[0, xp^(-1), 0, 0, zp] + 
			 6*xp*G[0, xp, -1, 0, zp] - 3*xp*G[0, xp, 0, 0, zp] - 2*xp*G[Ixp, -1, -1, 0, zp] - 6*xp*G[Ixp, 0, -1, 0, zp] + 
			 4*xp*G[Ixp, 0, 0, 0, zp] + 4*xp*G[Ixp, xp^(-1), -1, 0, zp] - 2*xp*G[Ixp, xp^(-1), 0, 0, zp] + 4*xp*G[Ixp, xp, -1, 0, zp] - 
			 2*xp*G[Ixp, xp, 0, 0, zp] + 7*xp*G[xp^(-1), -1, 0, 0, zp] + 9*xp*G[xp^(-1), 0, -1, 0, zp] - 8*xp*G[xp^(-1), 0, 0, 0, zp] - 
			 2*xp*G[xp^(-1), xp^(-1), -1, 0, zp] + xp*G[xp^(-1), xp^(-1), 0, 0, zp] - 2*xp*G[xp^(-1), xp, -1, 0, zp] + 
			 xp*G[xp^(-1), xp, 0, 0, zp] + 7*xp*G[xp, -1, 0, 0, zp] + 9*xp*G[xp, 0, -1, 0, zp] - 8*xp*G[xp, 0, 0, 0, zp] - 
			 2*xp*G[xp, xp^(-1), -1, 0, zp] + xp*G[xp, xp^(-1), 0, 0, zp] - 2*xp*G[xp, xp, -1, 0, zp] + xp*G[xp, xp, 0, 0, zp] - 
			 (I/6)*xp*G[-1, zp]*(Pi^3 - (5*I)*Pi^2*G[0, xp] + 18*Pi*G[0, xp]^2 - 48*Pi*G[-1, -1, xp] + 96*Pi*G[-1, 0, xp] + 
			   96*Pi*G[0, -1, xp] - 48*Pi*G[0, 0, xp] - (36*I)*G[0, 0, -1, xp] + (18*I)*G[0, 0, 0, xp] - (6*I)*Zeta[3]) + 
			 (5*I)*Pi*xp*Zeta[3] - 4*xp*G[0, xp]*Zeta[3] + 3*xp*G[0, zp]*Zeta[3] - 2*xp*G[Ixp, zp]*Zeta[3] - xp*G[xp^(-1), zp]*Zeta[3] + 
			 xp*G[xp, zp]*Zeta[3] + (xp*G[-1, xp]*((4*I)*Pi^3 + 8*Pi*G[-1, zp]*(2*Pi + (9*I)*G[0, xp]) + (36*I)*Pi*G[0, xp]^2 - 
			    8*Pi^2*G[0, zp] + (30*I)*Pi*G[0, zp]^2 + 14*G[0, zp]^3 - 8*Pi^2*G[Ixp, zp] + Pi^2*G[xp^(-1), zp] - 
			    24*Pi*G[0, xp]*(Pi + (3*I)*G[0, zp] + (2*I)*G[Ixp, zp] - I*G[xp^(-1), zp] - I*G[xp, zp]) - Pi^2*G[xp, zp] - 
			    (60*I)*Pi*G[-1, -1, zp] - (12*I)*Pi*G[-1, 0, zp] + (36*I)*Pi*G[-1, xp^(-1), zp] + (36*I)*Pi*G[-1, xp, zp] + 
			    (12*I)*Pi*G[0, -1, zp] - (36*I)*Pi*G[0, 0, xp] - (48*I)*Pi*G[0, 1, xp] - (36*I)*Pi*G[0, xp^(-1), zp] - 
			    (36*I)*Pi*G[0, xp, zp] + (24*I)*Pi*G[Ixp, -1, zp] + (24*I)*Pi*G[Ixp, 0, zp] - (24*I)*Pi*G[Ixp, xp^(-1), zp] - 
			    (24*I)*Pi*G[Ixp, xp, zp] + (12*I)*Pi*G[xp^(-1), -1, zp] - (36*I)*Pi*G[xp^(-1), 0, zp] + 
			    (12*I)*Pi*G[xp^(-1), xp^(-1), zp] + (12*I)*Pi*G[xp^(-1), xp, zp] + (12*I)*Pi*G[xp, -1, zp] - (36*I)*Pi*G[xp, 0, zp] + 
			    (12*I)*Pi*G[xp, xp^(-1), zp] + (12*I)*Pi*G[xp, xp, zp] - 60*G[-1, -1, 0, zp] + 12*G[-1, 0, 0, zp] + 
			    36*G[-1, xp^(-1), 0, zp] + 36*G[-1, xp, 0, zp] + 12*G[0, -1, 0, zp] - 36*G[0, xp^(-1), 0, zp] - 36*G[0, xp, 0, zp] + 
			    24*G[Ixp, -1, 0, zp] + 24*G[Ixp, 0, 0, zp] - 24*G[Ixp, xp^(-1), 0, zp] - 24*G[Ixp, xp, 0, zp] + 
			    12*G[xp^(-1), -1, 0, zp] - 60*G[xp^(-1), 0, 0, zp] + 12*G[xp^(-1), xp^(-1), 0, zp] + 12*G[xp^(-1), xp, 0, zp] + 
			    12*G[xp, -1, 0, zp] - 60*G[xp, 0, 0, zp] + 12*G[xp, xp^(-1), 0, zp] + 12*G[xp, xp, 0, zp] + 36*Zeta[3]))/6
			),
Int[A, 446, 1, xp, zp] -> 
	-xp/(4*e^4*M2^3*(1 + xp)^2*zp^2)*(
			1
			)
	+xp/(2*e^3*M2^3*(1 + xp)^2*zp^2)*(
			I*Pi + 2*G[-1, xp] - G[0, xp] + 2*G[0, zp]
			)
	+xp/(6*e^2*M2^3*(1 + xp)^2*zp^2)*(
			Pi^2 + (12*I)*Pi*G[-1, zp] + (6*I)*Pi*G[0, xp] - (12*I)*G[-1, xp]*(Pi - (2*I)*G[0, zp]) - (12*I)*Pi*G[0, zp] + 
			 12*G[0, xp]*G[0, zp] - 12*G[0, zp]^2 - 24*G[-1, -1, xp] + 12*G[-1, 0, xp] + 12*G[-1, 0, zp] + 12*G[0, -1, xp] - 
			 6*G[0, 0, xp]
			)
	+xp/(6*e*M2^3*(1 + xp)^2*zp^2)*(
			(2*I)*Pi^3 + 2*Pi*G[-1, zp]*(7*Pi + (12*I)*G[0, xp]) + 2*Pi^2*G[0, xp] - 4*Pi^2*G[0, zp] - (24*I)*Pi*G[0, xp]*G[0, zp] + 
			 (24*I)*Pi*G[0, zp]^2 - 24*G[0, xp]*G[0, zp]^2 + 16*G[0, zp]^3 + (48*I)*Pi*G[-1, -1, xp] + 96*G[0, zp]*G[-1, -1, xp] + 
			 (24*I)*Pi*G[-1, -1, zp] - (24*I)*Pi*G[-1, 0, xp] - 48*G[0, zp]*G[-1, 0, xp] - (60*I)*Pi*G[-1, 0, zp] + 
			 24*G[0, xp]*G[-1, 0, zp] - 4*G[-1, xp]*(Pi^2 + (12*I)*Pi*G[-1, zp] - (12*I)*Pi*G[0, zp] - 12*G[0, zp]^2 + 
			   12*G[-1, 0, zp]) - (24*I)*Pi*G[0, -1, xp] - 48*G[0, zp]*G[0, -1, xp] - (48*I)*Pi*G[0, -1, zp] + (12*I)*Pi*G[0, 0, xp] + 
			 24*G[0, zp]*G[0, 0, xp] + 96*G[-1, -1, -1, xp] - 48*G[-1, -1, 0, xp] + 24*G[-1, -1, 0, zp] - 48*G[-1, 0, -1, xp] + 
			 24*G[-1, 0, 0, xp] - 84*G[-1, 0, 0, zp] - 48*G[0, -1, -1, xp] + 24*G[0, -1, 0, xp] - 48*G[0, -1, 0, zp] + 
			 24*G[0, 0, -1, xp] - 12*G[0, 0, 0, xp] - 3*Zeta[3]
			)
	+1/(M2^3*(1 + xp)^2*zp^2)*(
			(23*Pi^4*xp)/120 + ((2*I)/3)*Pi^3*xp*G[0, xp] + 4*Pi^2*xp*G[0, xp]^2 - ((4*I)/3)*Pi^3*xp*G[0, zp] - 
			 (4*Pi^2*xp*G[0, xp]*G[0, zp])/3 + (4*Pi^2*xp*G[0, zp]^2)/3 + (8*I)*Pi*xp*G[0, xp]*G[0, zp]^2 - 
			 ((16*I)/3)*Pi*xp*G[0, zp]^3 + (16*xp*G[0, xp]*G[0, zp]^3)/3 - (8*xp*G[0, zp]^4)/3 - ((2*I)/3)*Pi^3*xp*G[Ixp, zp] - 
			 2*Pi^2*xp*G[0, xp]*G[Ixp, zp] - (4*I)*Pi*xp*G[0, xp]^2*G[Ixp, zp] + (8*Pi^2*xp*G[0, xp]*G[xp^(-1), zp])/3 + 
			 (8*Pi^2*xp*G[0, xp]*G[xp, zp])/3 + (8*Pi^2*xp*G[-1, -1, xp])/3 - (32*I)*Pi*xp*G[0, zp]*G[-1, -1, xp] - 
			 32*xp*G[0, zp]^2*G[-1, -1, xp] + (37*Pi^2*xp*G[-1, -1, zp])/3 + (4*I)*Pi*xp*G[0, xp]*G[-1, -1, zp] + 
			 (44*Pi^2*xp*G[-1, 0, xp])/3 + (16*I)*Pi*xp*G[0, zp]*G[-1, 0, xp] + 16*xp*G[0, zp]^2*G[-1, 0, xp] - 
			 (16*I)*Pi*xp*G[Ixp, zp]*G[-1, 0, xp] - 4*Pi^2*xp*G[-1, 0, zp] - (16*I)*Pi*xp*G[0, xp]*G[-1, 0, zp] + 
			 32*xp*G[-1, -1, xp]*G[-1, 0, zp] - 16*xp*G[-1, 0, xp]*G[-1, 0, zp] + (4*Pi^2*xp*G[-1, xp^(-1), zp])/3 + 
			 (4*I)*Pi*xp*G[0, xp]*G[-1, xp^(-1), zp] + (4*I)*Pi*xp*G[0, xp]*G[-1, xp, zp] + (44*Pi^2*xp*G[0, -1, xp])/3 + 
			 (16*I)*Pi*xp*G[0, zp]*G[0, -1, xp] + 16*xp*G[0, zp]^2*G[0, -1, xp] - (16*I)*Pi*xp*G[Ixp, zp]*G[0, -1, xp] - 
			 16*xp*G[-1, 0, zp]*G[0, -1, xp] - 8*xp*G[-1, xp^(-1), zp]*G[0, -1, xp] + 8*xp*G[-1, xp, zp]*G[0, -1, xp] - 
			 (28*Pi^2*xp*G[0, -1, zp])/3 - (16*I)*Pi*xp*G[0, xp]*G[0, -1, zp] - (22*Pi^2*xp*G[0, 0, xp])/3 - 
			 (8*I)*Pi*xp*G[0, zp]*G[0, 0, xp] - 8*xp*G[0, zp]^2*G[0, 0, xp] + (8*I)*Pi*xp*G[Ixp, zp]*G[0, 0, xp] + 
			 8*xp*G[-1, 0, zp]*G[0, 0, xp] + 4*xp*G[-1, xp^(-1), zp]*G[0, 0, xp] - 4*xp*G[-1, xp, zp]*G[0, 0, xp] - 
			 (2*Pi^2*xp*G[Ixp, -1, zp])/3 + (4*I)*Pi*xp*G[0, xp]*G[Ixp, -1, zp] + 2*Pi^2*xp*G[Ixp, 0, zp] + 
			 (4*I)*Pi*xp*G[0, xp]*G[Ixp, 0, zp] - (4*Pi^2*xp*G[Ixp, xp^(-1), zp])/3 - (4*I)*Pi*xp*G[0, xp]*G[Ixp, xp^(-1), zp] + 
			 8*xp*G[0, -1, xp]*G[Ixp, xp^(-1), zp] - 4*xp*G[0, 0, xp]*G[Ixp, xp^(-1), zp] - (4*I)*Pi*xp*G[0, xp]*G[Ixp, xp, zp] - 
			 8*xp*G[0, -1, xp]*G[Ixp, xp, zp] + 4*xp*G[0, 0, xp]*G[Ixp, xp, zp] + 4*Pi^2*xp*G[xp^(-1), -1, zp] - 
			 (8*Pi^2*xp*G[xp^(-1), 0, zp])/3 - (4*I)*Pi*xp*G[0, xp]*G[xp^(-1), 0, zp] + 4*Pi^2*xp*G[xp, -1, zp] - 
			 (8*Pi^2*xp*G[xp, 0, zp])/3 - (4*I)*Pi*xp*G[0, xp]*G[xp, 0, zp] - (32*I)*Pi*xp*G[-1, -1, -1, xp] - 
			 64*xp*G[0, zp]*G[-1, -1, -1, xp] + (4*I)*Pi*xp*G[-1, -1, -1, zp] + (16*I)*Pi*xp*G[-1, -1, 0, xp] + 
			 32*xp*G[0, zp]*G[-1, -1, 0, xp] - (34*I)*Pi*xp*G[-1, -1, 0, zp] + 4*xp*G[0, xp]*G[-1, -1, 0, zp] + 
			 (16*I)*Pi*xp*G[-1, 0, -1, xp] + 32*xp*G[0, zp]*G[-1, 0, -1, xp] - (30*I)*Pi*xp*G[-1, 0, -1, zp] - 
			 (8*I)*Pi*xp*G[-1, 0, 0, xp] - 16*xp*G[0, zp]*G[-1, 0, 0, xp] + (38*I)*Pi*xp*G[-1, 0, 0, zp] - 
			 24*xp*G[0, xp]*G[-1, 0, 0, zp] + (8*I)*Pi*xp*G[-1, xp^(-1), -1, zp] - (4*I)*Pi*xp*G[-1, xp^(-1), 0, zp] + 
			 4*xp*G[0, xp]*G[-1, xp^(-1), 0, zp] + (8*I)*Pi*xp*G[-1, xp, -1, zp] - (4*I)*Pi*xp*G[-1, xp, 0, zp] + 
			 4*xp*G[0, xp]*G[-1, xp, 0, zp] + (16*I)*Pi*xp*G[0, -1, -1, xp] + 32*xp*G[0, zp]*G[0, -1, -1, xp] - 
			 (16*I)*Pi*xp*G[0, -1, -1, zp] - (8*I)*Pi*xp*G[0, -1, 0, xp] - 16*xp*G[0, zp]*G[0, -1, 0, xp] + 
			 (40*I)*Pi*xp*G[0, -1, 0, zp] - 16*xp*G[0, xp]*G[0, -1, 0, zp] - (8*I)*Pi*xp*G[0, 0, -1, xp] - 
			 16*xp*G[0, zp]*G[0, 0, -1, xp] + 8*xp*G[Ixp, zp]*G[0, 0, -1, xp] - 8*xp*G[xp^(-1), zp]*G[0, 0, -1, xp] - 
			 8*xp*G[xp, zp]*G[0, 0, -1, xp] + (32*I)*Pi*xp*G[0, 0, -1, zp] + (4*I)*Pi*xp*G[0, 0, 0, xp] + 8*xp*G[0, zp]*G[0, 0, 0, xp] - 
			 4*xp*G[Ixp, zp]*G[0, 0, 0, xp] + 4*xp*G[xp^(-1), zp]*G[0, 0, 0, xp] + 4*xp*G[xp, zp]*G[0, 0, 0, xp] + 
			 (4*I)*Pi*xp*G[Ixp, -1, -1, zp] + 4*xp*G[0, xp]*G[Ixp, -1, 0, zp] + (12*I)*Pi*xp*G[Ixp, 0, -1, zp] - 
			 (8*I)*Pi*xp*G[Ixp, 0, 0, zp] + 4*xp*G[0, xp]*G[Ixp, 0, 0, zp] - (8*I)*Pi*xp*G[Ixp, xp^(-1), -1, zp] + 
			 (4*I)*Pi*xp*G[Ixp, xp^(-1), 0, zp] - 4*xp*G[0, xp]*G[Ixp, xp^(-1), 0, zp] - (8*I)*Pi*xp*G[Ixp, xp, -1, zp] + 
			 (4*I)*Pi*xp*G[Ixp, xp, 0, zp] - 4*xp*G[0, xp]*G[Ixp, xp, 0, zp] - (8*I)*Pi*xp*G[xp^(-1), -1, 0, zp] - 
			 (8*I)*Pi*xp*G[xp^(-1), 0, -1, zp] + (8*I)*Pi*xp*G[xp^(-1), 0, 0, zp] - 4*xp*G[0, xp]*G[xp^(-1), 0, 0, zp] - 
			 (8*I)*Pi*xp*G[xp, -1, 0, zp] - (8*I)*Pi*xp*G[xp, 0, -1, zp] + (8*I)*Pi*xp*G[xp, 0, 0, zp] - 4*xp*G[0, xp]*G[xp, 0, 0, zp] - 
			 64*xp*G[-1, -1, -1, -1, xp] + 32*xp*G[-1, -1, -1, 0, xp] + 4*xp*G[-1, -1, -1, 0, zp] + 32*xp*G[-1, -1, 0, -1, xp] - 
			 16*xp*G[-1, -1, 0, 0, xp] - 42*xp*G[-1, -1, 0, 0, zp] + 32*xp*G[-1, 0, -1, -1, xp] - 16*xp*G[-1, 0, -1, 0, xp] - 
			 30*xp*G[-1, 0, -1, 0, zp] - 16*xp*G[-1, 0, 0, -1, xp] + 8*xp*G[-1, 0, 0, 0, xp] + 66*xp*G[-1, 0, 0, 0, zp] + 
			 8*xp*G[-1, xp^(-1), -1, 0, zp] - 4*xp*G[-1, xp^(-1), 0, 0, zp] + 8*xp*G[-1, xp, -1, 0, zp] - 4*xp*G[-1, xp, 0, 0, zp] + 
			 32*xp*G[0, -1, -1, -1, xp] - 16*xp*G[0, -1, -1, 0, xp] - 16*xp*G[0, -1, -1, 0, zp] - 16*xp*G[0, -1, 0, -1, xp] + 
			 8*xp*G[0, -1, 0, 0, xp] + 56*xp*G[0, -1, 0, 0, zp] - 16*xp*G[0, 0, -1, -1, xp] + 8*xp*G[0, 0, -1, 0, xp] + 
			 32*xp*G[0, 0, -1, 0, zp] + 8*xp*G[0, 0, 0, -1, xp] - 4*xp*G[0, 0, 0, 0, xp] + 4*xp*G[Ixp, -1, -1, 0, zp] + 
			 12*xp*G[Ixp, 0, -1, 0, zp] - 8*xp*G[Ixp, 0, 0, 0, zp] - 8*xp*G[Ixp, xp^(-1), -1, 0, zp] + 4*xp*G[Ixp, xp^(-1), 0, 0, zp] - 
			 8*xp*G[Ixp, xp, -1, 0, zp] + 4*xp*G[Ixp, xp, 0, 0, zp] - 8*xp*G[xp^(-1), -1, 0, 0, zp] - 8*xp*G[xp^(-1), 0, -1, 0, zp] + 
			 8*xp*G[xp^(-1), 0, 0, 0, zp] - 8*xp*G[xp, -1, 0, 0, zp] - 8*xp*G[xp, 0, -1, 0, zp] + 8*xp*G[xp, 0, 0, 0, zp] + 
			 (2*xp*G[-1, zp]*((4*I)*Pi^3 + 2*Pi^2*G[0, xp] + (6*I)*Pi*G[0, xp]^2 + (48*I)*Pi*G[-1, -1, xp] + 12*G[0, 0, -1, xp] - 
			    6*G[0, 0, 0, xp] - 3*Zeta[3]))/3 + I*Pi*xp*Zeta[3] - xp*G[0, xp]*Zeta[3] + 2*xp*G[0, zp]*Zeta[3] + 
			 4*xp*G[Ixp, zp]*Zeta[3] + (2*xp*G[-1, xp]*((-2*I)*Pi^3 - 6*Pi*G[-1, zp]*(Pi + (4*I)*G[0, xp]) + 4*Pi^2*G[0, zp] - 
			    (24*I)*Pi*G[0, zp]^2 - 16*G[0, zp]^3 - 24*Pi*G[0, xp]*(Pi - I*G[Ixp, zp]) + 4*Pi^2*G[Ixp, zp] - 6*Pi^2*G[xp^(-1), zp] - 
			    6*Pi^2*G[xp, zp] - (12*I)*Pi*G[-1, -1, zp] + (48*I)*Pi*G[-1, 0, zp] - (12*I)*Pi*G[-1, xp^(-1), zp] - 
			    (12*I)*Pi*G[-1, xp, zp] + (48*I)*Pi*G[0, -1, zp] - (12*I)*Pi*G[Ixp, -1, zp] - (12*I)*Pi*G[Ixp, 0, zp] + 
			    (12*I)*Pi*G[Ixp, xp^(-1), zp] + (12*I)*Pi*G[Ixp, xp, zp] + (12*I)*Pi*G[xp^(-1), 0, zp] + (12*I)*Pi*G[xp, 0, zp] - 
			    12*G[-1, -1, 0, zp] + 72*G[-1, 0, 0, zp] - 12*G[-1, xp^(-1), 0, zp] - 12*G[-1, xp, 0, zp] + 48*G[0, -1, 0, zp] - 
			    12*G[Ixp, -1, 0, zp] - 12*G[Ixp, 0, 0, zp] + 12*G[Ixp, xp^(-1), 0, zp] + 12*G[Ixp, xp, 0, zp] + 
			    12*G[xp^(-1), 0, 0, zp] + 12*G[xp, 0, 0, zp] + 3*Zeta[3]))/3
			),
Int[A, 446, 2, xp, zp] -> 
	+((-I/2)*(xp*(-1 + zp) + zp + xp^2*zp))/(e^3*M2^2*zp*(1 + zp)*(xp - (1 + xp + xp^2)*zp))*(
			Pi - I*G[0, zp]
			)
	+1/(e^2*M2^2)*(
			-((xp*(-1 + zp) + zp + xp^2*zp)*(2*Pi^2 + (6*I)*Pi*G[-1, zp] + (4*I)*Pi*G[0, xp] + G[-1, xp]*((-8*I)*Pi - 8*G[0, zp]) - 
			     (10*I)*Pi*G[0, zp] + 4*G[0, xp]*G[0, zp] - 7*G[0, zp]^2))/(4*zp*(1 + zp)*(xp - (1 + xp + xp^2)*zp)) + 
			 (3*G[-1, 0, zp])/(2*zp*(1 + zp))
			)
	+1/(e*M2^2)*(
			(16*(I*Pi + G[0, zp])*G[-1, -1, xp] - (15*I)*Pi*G[-1, 0, zp] + G[0, zp]*(-8*G[-1, 0, xp] - 8*G[0, -1, xp] + 4*G[0, 0, xp]) - 
			   21*G[-1, 0, 0, zp])/(2*zp*(1 + zp)) + ((-I/6)*Pi^3*(4*zp + 4*xp^2*zp + xp*(-5 + 3*zp)) + 
			   (Pi^2*(xp*(-5 + zp) + 3*zp + 3*xp^2*zp)*G[-1, xp])/3 - (Pi^2*(13*zp + 13*xp^2*zp + 2*xp*(-7 + 6*zp))*G[-1, zp])/6 + 
			   (2*I)*Pi*(1 + xp)^2*zp*G[-1, xp]*G[-1, zp] - (Pi^2*(2*zp + 2*xp^2*zp - xp*(5 + zp))*G[0, xp])/6 + 
			   (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[0, xp] - I*Pi*(1 + xp)^2*zp*G[-1, zp]*G[0, xp] - 
			   I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]^2 + (Pi^2*xp*(-4 + zp)*G[0, zp])/3 + (5*Pi^2*zp*G[0, zp])/6 + 
			   (5*Pi^2*xp^2*zp*G[0, zp])/6 - (8*I)*Pi*zp*G[-1, xp]*G[0, zp] - (8*I)*Pi*xp^2*zp*G[-1, xp]*G[0, zp] - 
			   (2*I)*Pi*xp*(-5 + 3*zp)*G[-1, xp]*G[0, zp] + (4*I)*Pi*zp*G[0, xp]*G[0, zp] + (4*I)*Pi*xp^2*zp*G[0, xp]*G[0, zp] + 
			   I*Pi*xp*(-5 + 3*zp)*G[0, xp]*G[0, zp] - ((19*I)/4)*Pi*zp*G[0, zp]^2 - ((19*I)/4)*Pi*xp^2*zp*G[0, zp]^2 - 
			   (I/4)*Pi*xp*(-23 + 15*zp)*G[0, zp]^2 + 7*xp*G[-1, xp]*G[0, zp]^2 - 6*zp*G[-1, xp]*G[0, zp]^2 - 
			   5*xp*zp*G[-1, xp]*G[0, zp]^2 - 6*xp^2*zp*G[-1, xp]*G[0, zp]^2 - (7*xp*G[0, xp]*G[0, zp]^2)/2 + 3*zp*G[0, xp]*G[0, zp]^2 + 
			   (5*xp*zp*G[0, xp]*G[0, zp]^2)/2 + 3*xp^2*zp*G[0, xp]*G[0, zp]^2 + (37*xp*G[0, zp]^3)/12 - (11*zp*G[0, zp]^3)/4 - 
			   (29*xp*zp*G[0, zp]^3)/12 - (11*xp^2*zp*G[0, zp]^3)/4 - (Pi^2*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp])/3 - 
			   (4*I)*Pi*xp*G[-1, xp]*G[xp^(-1), zp] + (2*I)*Pi*zp*G[-1, xp]*G[xp^(-1), zp] + (2*I)*Pi*xp^2*zp*G[-1, xp]*G[xp^(-1), zp] + 
			   (2*I)*Pi*xp*G[0, xp]*G[xp^(-1), zp] - I*Pi*zp*G[0, xp]*G[xp^(-1), zp] - I*Pi*xp^2*zp*G[0, xp]*G[xp^(-1), zp] - 
			   (4*I)*Pi*xp*G[-1, xp]*G[xp, zp] + (2*I)*Pi*zp*G[-1, xp]*G[xp, zp] + (2*I)*Pi*xp^2*zp*G[-1, xp]*G[xp, zp] + 
			   (2*I)*Pi*xp*G[0, xp]*G[xp, zp] - I*Pi*zp*G[0, xp]*G[xp, zp] - I*Pi*xp^2*zp*G[0, xp]*G[xp, zp] - 
			   (I/2)*Pi*zp*G[-1, -1, zp] - (I/2)*Pi*xp^2*zp*G[-1, -1, zp] - (I/2)*Pi*xp*(1 + 3*zp)*G[-1, -1, zp] + 
			   (4*I)*Pi*xp*(1 + zp)*G[-1, 0, xp] + 2*(1 + xp)^2*zp*G[-1, xp]*G[-1, 0, zp] - (1 + xp)^2*zp*G[0, xp]*G[-1, 0, zp] + 
			   (4*I)*Pi*xp*(1 + zp)*G[0, -1, xp] + 2*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[0, -1, xp] - 
			   2*(-2*xp + zp + xp^2*zp)*G[xp, zp]*G[0, -1, xp] - ((23*I)/2)*Pi*xp*G[0, -1, zp] + ((17*I)/2)*Pi*zp*G[0, -1, zp] + 
			   ((11*I)/2)*Pi*xp*zp*G[0, -1, zp] + ((17*I)/2)*Pi*xp^2*zp*G[0, -1, zp] - (2*I)*Pi*xp*(1 + zp)*G[0, 0, xp] - 
			   (-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[0, 0, xp] + (-2*xp + zp + xp^2*zp)*G[xp, zp]*G[0, 0, xp] + 
			   (4*I)*Pi*xp*G[xp^(-1), -1, zp] - (2*I)*Pi*zp*G[xp^(-1), -1, zp] - (2*I)*Pi*xp^2*zp*G[xp^(-1), -1, zp] - 
			   (2*I)*Pi*xp*G[xp^(-1), 0, zp] + I*Pi*zp*G[xp^(-1), 0, zp] + I*Pi*xp^2*zp*G[xp^(-1), 0, zp] - 
			   4*xp*G[-1, xp]*G[xp^(-1), 0, zp] + 2*zp*G[-1, xp]*G[xp^(-1), 0, zp] + 2*xp^2*zp*G[-1, xp]*G[xp^(-1), 0, zp] + 
			   2*xp*G[0, xp]*G[xp^(-1), 0, zp] - zp*G[0, xp]*G[xp^(-1), 0, zp] - xp^2*zp*G[0, xp]*G[xp^(-1), 0, zp] + 
			   (4*I)*Pi*xp*G[xp, -1, zp] - (2*I)*Pi*zp*G[xp, -1, zp] - (2*I)*Pi*xp^2*zp*G[xp, -1, zp] - (2*I)*Pi*xp*G[xp, 0, zp] + 
			   I*Pi*zp*G[xp, 0, zp] + I*Pi*xp^2*zp*G[xp, 0, zp] - 4*xp*G[-1, xp]*G[xp, 0, zp] + 2*zp*G[-1, xp]*G[xp, 0, zp] + 
			   2*xp^2*zp*G[-1, xp]*G[xp, 0, zp] + 2*xp*G[0, xp]*G[xp, 0, zp] - zp*G[0, xp]*G[xp, 0, zp] - 
			   xp^2*zp*G[0, xp]*G[xp, 0, zp] - (xp*G[-1, -1, 0, zp])/2 - (zp*G[-1, -1, 0, zp])/2 - (3*xp*zp*G[-1, -1, 0, zp])/2 - 
			   (xp^2*zp*G[-1, -1, 0, zp])/2 - (23*xp*G[0, -1, 0, zp])/2 + (17*zp*G[0, -1, 0, zp])/2 + (11*xp*zp*G[0, -1, 0, zp])/2 + 
			   (17*xp^2*zp*G[0, -1, 0, zp])/2 - 2*(1 + xp)^2*zp*G[0, 0, -1, xp] + (1 + xp)^2*zp*G[0, 0, 0, xp] + 
			   4*xp*G[xp^(-1), -1, 0, zp] - 2*zp*G[xp^(-1), -1, 0, zp] - 2*xp^2*zp*G[xp^(-1), -1, 0, zp] - 2*xp*G[xp^(-1), 0, 0, zp] + 
			   zp*G[xp^(-1), 0, 0, zp] + xp^2*zp*G[xp^(-1), 0, 0, zp] + 4*xp*G[xp, -1, 0, zp] - 2*zp*G[xp, -1, 0, zp] - 
			   2*xp^2*zp*G[xp, -1, 0, zp] - 2*xp*G[xp, 0, 0, zp] + zp*G[xp, 0, 0, zp] + xp^2*zp*G[xp, 0, 0, zp] - 
			   (2*zp + 2*xp^2*zp + xp*(-1 + 3*zp))*Zeta[3])/(zp*(1 + zp)*(xp - (1 + xp + xp^2)*zp))
			)
	+M2^(-2)*(
			((1 + xp)^2*((-24*I)*Pi*G[-1, zp]*G[-1, -1, xp] - 24*G[-1, -1, xp]*G[-1, 0, zp] + 12*G[-1, 0, xp]*G[-1, 0, zp] + 
			    12*G[-1, 0, zp]*G[0, -1, xp] - 6*G[-1, 0, zp]*G[0, 0, xp] + Pi^2*G[0, 1, xp] - 30*G[-1, 0, 0, -1, xp] + 
			    15*G[-1, 0, 0, 0, xp] + 6*G[0, -1, 0, -1, xp] - 3*G[0, -1, 0, 0, xp] + 24*G[0, 0, -1, -1, xp] - 12*G[0, 0, -1, 0, xp] + 
			    6*G[0, 0, 0, -1, xp] - 3*G[0, 0, 0, 0, xp] - 12*G[0, 1, 0, -1, xp] + 6*G[0, 1, 0, 0, xp]))/
			  (3*(1 + zp)*(xp - (1 + xp + xp^2)*zp)) + (-40*Pi^2*xp*G[-1, -1, xp] + 24*Pi^2*zp*G[-1, -1, xp] + 
			   8*Pi^2*xp*zp*G[-1, -1, xp] + 24*Pi^2*xp^2*zp*G[-1, -1, xp] + (240*I)*Pi*xp*G[0, zp]*G[-1, -1, xp] - 
			   (192*I)*Pi*zp*G[0, zp]*G[-1, -1, xp] - (144*I)*Pi*xp*zp*G[0, zp]*G[-1, -1, xp] - 
			   (192*I)*Pi*xp^2*zp*G[0, zp]*G[-1, -1, xp] + 168*xp*G[0, zp]^2*G[-1, -1, xp] - 144*zp*G[0, zp]^2*G[-1, -1, xp] - 
			   120*xp*zp*G[0, zp]^2*G[-1, -1, xp] - 144*xp^2*zp*G[0, zp]^2*G[-1, -1, xp] + (144*I)*Pi*xp*G[0, zp]*G[-1, 0, xp] - 
			   (96*I)*Pi*zp*G[0, zp]*G[-1, 0, xp] - (48*I)*Pi*xp*zp*G[0, zp]*G[-1, 0, xp] - (96*I)*Pi*xp^2*zp*G[0, zp]*G[-1, 0, xp] - 
			   84*xp*G[0, zp]^2*G[-1, 0, xp] + 72*zp*G[0, zp]^2*G[-1, 0, xp] + 60*xp*zp*G[0, zp]^2*G[-1, 0, xp] + 
			   72*xp^2*zp*G[0, zp]^2*G[-1, 0, xp] - 14*Pi^2*xp*G[-1, 0, zp] + 21*Pi^2*zp*G[-1, 0, zp] + 28*Pi^2*xp*zp*G[-1, 0, zp] + 
			   21*Pi^2*xp^2*zp*G[-1, 0, zp] + (144*I)*Pi*xp*G[0, zp]*G[0, -1, xp] - (96*I)*Pi*zp*G[0, zp]*G[0, -1, xp] - 
			   (48*I)*Pi*xp*zp*G[0, zp]*G[0, -1, xp] - (96*I)*Pi*xp^2*zp*G[0, zp]*G[0, -1, xp] - 84*xp*G[0, zp]^2*G[0, -1, xp] + 
			   72*zp*G[0, zp]^2*G[0, -1, xp] + 60*xp*zp*G[0, zp]^2*G[0, -1, xp] + 72*xp^2*zp*G[0, zp]^2*G[0, -1, xp] - 
			   (72*I)*Pi*xp*G[0, zp]*G[0, 0, xp] + (48*I)*Pi*zp*G[0, zp]*G[0, 0, xp] + (24*I)*Pi*xp*zp*G[0, zp]*G[0, 0, xp] + 
			   (48*I)*Pi*xp^2*zp*G[0, zp]*G[0, 0, xp] - 132*xp*G[0, -1, xp]*G[0, xp^(-1), zp] + 96*zp*G[0, -1, xp]*G[0, xp^(-1), zp] + 
			   60*xp*zp*G[0, -1, xp]*G[0, xp^(-1), zp] + 96*xp^2*zp*G[0, -1, xp]*G[0, xp^(-1), zp] + 
			   66*xp*G[0, 0, xp]*G[0, xp^(-1), zp] - 48*zp*G[0, 0, xp]*G[0, xp^(-1), zp] - 30*xp*zp*G[0, 0, xp]*G[0, xp^(-1), zp] - 
			   48*xp^2*zp*G[0, 0, xp]*G[0, xp^(-1), zp] + 132*xp*G[0, -1, xp]*G[0, xp, zp] - 96*zp*G[0, -1, xp]*G[0, xp, zp] - 
			   60*xp*zp*G[0, -1, xp]*G[0, xp, zp] - 96*xp^2*zp*G[0, -1, xp]*G[0, xp, zp] - 66*xp*G[0, 0, xp]*G[0, xp, zp] + 
			   48*zp*G[0, 0, xp]*G[0, xp, zp] + 30*xp*zp*G[0, 0, xp]*G[0, xp, zp] + 48*xp^2*zp*G[0, 0, xp]*G[0, xp, zp] - 
			   (81*I)*Pi*xp*G[-1, 0, 0, zp] + (63*I)*Pi*zp*G[-1, 0, 0, zp] + (45*I)*Pi*xp*zp*G[-1, 0, 0, zp] + 
			   (63*I)*Pi*xp^2*zp*G[-1, 0, 0, zp] + 156*xp*G[xp^(-1), zp]*G[0, 0, -1, xp] - 108*zp*G[xp^(-1), zp]*G[0, 0, -1, xp] - 
			   60*xp*zp*G[xp^(-1), zp]*G[0, 0, -1, xp] - 108*xp^2*zp*G[xp^(-1), zp]*G[0, 0, -1, xp] + 84*xp*G[xp, zp]*G[0, 0, -1, xp] - 
			   72*zp*G[xp, zp]*G[0, 0, -1, xp] - 60*xp*zp*G[xp, zp]*G[0, 0, -1, xp] - 72*xp^2*zp*G[xp, zp]*G[0, 0, -1, xp] - 
			   78*xp*G[xp^(-1), zp]*G[0, 0, 0, xp] + 54*zp*G[xp^(-1), zp]*G[0, 0, 0, xp] + 30*xp*zp*G[xp^(-1), zp]*G[0, 0, 0, xp] + 
			   54*xp^2*zp*G[xp^(-1), zp]*G[0, 0, 0, xp] - 42*xp*G[xp, zp]*G[0, 0, 0, xp] + 36*zp*G[xp, zp]*G[0, 0, 0, xp] + 
			   30*xp*zp*G[xp, zp]*G[0, 0, 0, xp] + 36*xp^2*zp*G[xp, zp]*G[0, 0, 0, xp] + 
			   G[0, xp]*((30*zp + 30*xp^2*zp + xp*(-37 + 23*zp))*G[0, zp]^3 - 6*((zp + xp^2*zp - 2*xp*(3 + 2*zp))*G[-1, -1, 0, zp] + 
			       (-3*xp + 4*zp + 5*xp*zp + 4*xp^2*zp)*G[-1, 0, 0, zp] - 3*xp*G[0, -1, 0, zp] + 4*zp*G[0, -1, 0, zp] + 
			       5*xp*zp*G[0, -1, 0, zp] + 4*xp^2*zp*G[0, -1, 0, zp] - 11*xp*G[0, xp^(-1), 0, zp] + 8*zp*G[0, xp^(-1), 0, zp] + 
			       5*xp*zp*G[0, xp^(-1), 0, zp] + 8*xp^2*zp*G[0, xp^(-1), 0, zp] - 11*xp*G[0, xp, 0, zp] + 8*zp*G[0, xp, 0, zp] + 
			       5*xp*zp*G[0, xp, 0, zp] + 8*xp^2*zp*G[0, xp, 0, zp])) + 
			   G[-1, xp]*(-2*(30*zp + 30*xp^2*zp + xp*(-37 + 23*zp))*G[0, zp]^3 + 
			     12*((4*zp + 4*xp^2*zp + xp*(-3 + 5*zp))*G[-1, 0, 0, zp] + (4*zp + 4*xp^2*zp + xp*(-3 + 5*zp))*G[0, -1, 0, zp] + 
			       (8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*(G[0, xp^(-1), 0, zp] + G[0, xp, 0, zp]))) + 33*xp*G[-1, -1, -1, 0, zp] - 
			   3*zp*G[-1, -1, -1, 0, zp] + 27*xp*zp*G[-1, -1, -1, 0, zp] - 3*xp^2*zp*G[-1, -1, -1, 0, zp] - 27*xp*G[-1, -1, 0, 0, zp] + 
			   3*zp*G[-1, -1, 0, 0, zp] - 21*xp*zp*G[-1, -1, 0, 0, zp] + 3*xp^2*zp*G[-1, -1, 0, 0, zp] + 57*xp*G[-1, 0, -1, 0, zp] - 
			   45*zp*G[-1, 0, -1, 0, zp] - 33*xp*zp*G[-1, 0, -1, 0, zp] - 45*xp^2*zp*G[-1, 0, -1, 0, zp] - 207*xp*G[-1, 0, 0, 0, zp] + 
			   189*zp*G[-1, 0, 0, 0, zp] + 171*xp*zp*G[-1, 0, 0, 0, zp] + 189*xp^2*zp*G[-1, 0, 0, 0, zp] - 297*xp*G[0, -1, 0, 0, zp] + 
			   237*zp*G[0, -1, 0, 0, zp] + 177*xp*zp*G[0, -1, 0, 0, zp] + 237*xp^2*zp*G[0, -1, 0, 0, zp] - 369*xp*G[0, 0, -1, 0, zp] + 
			   285*zp*G[0, 0, -1, 0, zp] + 201*xp*zp*G[0, 0, -1, 0, zp] + 285*xp^2*zp*G[0, 0, -1, 0, zp] + 
			   132*xp*G[0, xp^(-1), -1, 0, zp] - 96*zp*G[0, xp^(-1), -1, 0, zp] - 60*xp*zp*G[0, xp^(-1), -1, 0, zp] - 
			   96*xp^2*zp*G[0, xp^(-1), -1, 0, zp] - 66*xp*G[0, xp^(-1), 0, 0, zp] + 48*zp*G[0, xp^(-1), 0, 0, zp] + 
			   30*xp*zp*G[0, xp^(-1), 0, 0, zp] + 48*xp^2*zp*G[0, xp^(-1), 0, 0, zp] + 132*xp*G[0, xp, -1, 0, zp] - 
			   96*zp*G[0, xp, -1, 0, zp] - 60*xp*zp*G[0, xp, -1, 0, zp] - 96*xp^2*zp*G[0, xp, -1, 0, zp] - 66*xp*G[0, xp, 0, 0, zp] + 
			   48*zp*G[0, xp, 0, 0, zp] + 30*xp*zp*G[0, xp, 0, 0, zp] + 48*xp^2*zp*G[0, xp, 0, 0, zp] + 
			   144*xp*G[xp^(-1), -1, 0, 0, zp] - 102*zp*G[xp^(-1), -1, 0, 0, zp] - 60*xp*zp*G[xp^(-1), -1, 0, 0, zp] - 
			   102*xp^2*zp*G[xp^(-1), -1, 0, 0, zp] + 168*xp*G[xp^(-1), 0, -1, 0, zp] - 114*zp*G[xp^(-1), 0, -1, 0, zp] - 
			   60*xp*zp*G[xp^(-1), 0, -1, 0, zp] - 114*xp^2*zp*G[xp^(-1), 0, -1, 0, zp] - 156*xp*G[xp^(-1), 0, 0, 0, zp] + 
			   108*zp*G[xp^(-1), 0, 0, 0, zp] + 60*xp*zp*G[xp^(-1), 0, 0, 0, zp] + 108*xp^2*zp*G[xp^(-1), 0, 0, 0, zp] + 
			   144*xp*G[xp, -1, 0, 0, zp] - 102*zp*G[xp, -1, 0, 0, zp] - 60*xp*zp*G[xp, -1, 0, 0, zp] - 
			   102*xp^2*zp*G[xp, -1, 0, 0, zp] + 168*xp*G[xp, 0, -1, 0, zp] - 114*zp*G[xp, 0, -1, 0, zp] - 
			   60*xp*zp*G[xp, 0, -1, 0, zp] - 114*xp^2*zp*G[xp, 0, -1, 0, zp] - 156*xp*G[xp, 0, 0, 0, zp] + 108*zp*G[xp, 0, 0, 0, zp] + 
			   60*xp*zp*G[xp, 0, 0, 0, zp] + 108*xp^2*zp*G[xp, 0, 0, 0, zp])/(6*zp*(1 + zp)*(xp*(-1 + zp) + zp + xp^2*zp)) + 
			 (((-16*I)*Pi*xp*(G[-1, -1, 0, xp] + G[-1, 0, -1, xp] + G[0, -1, -1, xp]))/(xp - (1 + xp + xp^2)*zp) + 
			   (4*(((-8*I)*Pi - 8*G[0, zp])*G[-1, -1, -1, xp] + G[0, zp]*(4*G[-1, -1, 0, xp] + 4*G[-1, 0, -1, xp] - 2*G[-1, 0, 0, xp] + 
			         4*G[0, -1, -1, xp] - 2*G[0, -1, 0, xp] - 2*G[0, 0, -1, xp] + G[0, 0, 0, xp])) + 
			     (-(Pi^4*(254*zp + 254*xp^2*zp + xp*(-245 + 263*zp)))/360 + ((2*I)/3)*Pi^3*(4*zp + 4*xp^2*zp + xp*(-5 + 3*zp))*
			        G[-1, xp] - (I/6)*Pi^3*(20*zp + 20*xp^2*zp + xp*(-21 + 19*zp))*G[-1, zp] - 
			       (Pi^2*(5*zp + 5*xp^2*zp + xp*(3 + 13*zp))*G[-1, xp]*G[-1, zp])/3 - (I/3)*Pi^3*(xp*(-5 + zp) + 3*zp + 3*xp^2*zp)*
			        G[0, xp] - 4*Pi^2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[0, xp] + (Pi^2*(8*zp + 8*xp^2*zp + xp*(-3 + 13*zp))*G[-1, zp]*
			         G[0, xp])/6 + (12*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[-1, zp]*G[0, xp] - 
			       Pi^2*(-2*xp + zp + xp^2*zp)*G[0, xp]^2 + (2*I)*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[-1, xp]*G[0, xp]^2 - 
			       (3*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, zp]*G[0, xp]^2 - ((2*I)/3)*Pi*(7*zp + 7*xp^2*zp + xp*(-9 + 5*zp))*G[0, xp]^3 - 
			       (10*Pi^2*zp*G[-1, xp]*G[0, zp])/3 - (10*Pi^2*xp^2*zp*G[-1, xp]*G[0, zp])/3 - 
			       (2*Pi^2*xp*(-7 + 3*zp)*G[-1, xp]*G[0, zp])/3 + (5*Pi^2*zp*G[0, xp]*G[0, zp])/3 + 
			       (5*Pi^2*xp^2*zp*G[0, xp]*G[0, zp])/3 + (Pi^2*xp*(-7 + 3*zp)*G[0, xp]*G[0, zp])/3 - 
			       (4*I)*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[-1, xp]*G[0, xp]*G[0, zp] + I*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*
			        G[0, xp]^2*G[0, zp] - (7*Pi^2*xp*(-3 + zp)*G[0, zp]^2)/12 - (7*Pi^2*zp*G[0, zp]^2)/6 - 
			       (7*Pi^2*xp^2*zp*G[0, zp]^2)/6 + (18*I)*Pi*zp*G[-1, xp]*G[0, zp]^2 + (18*I)*Pi*xp^2*zp*G[-1, xp]*G[0, zp]^2 + 
			       I*Pi*xp*(-23 + 13*zp)*G[-1, xp]*G[0, zp]^2 - (9*I)*Pi*zp*G[0, xp]*G[0, zp]^2 - (9*I)*Pi*xp^2*zp*G[0, xp]*G[0, zp]^2 - 
			       (I/2)*Pi*xp*(-23 + 13*zp)*G[0, xp]*G[0, zp]^2 + ((79*I)/12)*Pi*zp*G[0, zp]^3 + ((79*I)/12)*Pi*xp^2*zp*G[0, zp]^3 + 
			       (I/12)*Pi*xp*(-101 + 57*zp)*G[0, zp]^3 + (5*(29*zp + 29*xp^2*zp + xp*(-35 + 23*zp))*G[0, zp]^4)/48 - 
			       (4*Pi^2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[Ixp, zp])/3 + Pi^2*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[Ixp, zp] - 
			       (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[0, xp]*G[Ixp, zp] + (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]^2*
			        G[Ixp, zp] - ((5*I)/6)*Pi^3*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp] + (31*Pi^2*zp*G[-1, xp]*G[xp^(-1), zp])/6 + 
			       (31*Pi^2*xp^2*zp*G[-1, xp]*G[xp^(-1), zp])/6 + (Pi^2*xp*(-16 + 15*zp)*G[-1, xp]*G[xp^(-1), zp])/3 - 
			       (11*Pi^2*zp*G[0, xp]*G[xp^(-1), zp])/3 - (11*Pi^2*xp^2*zp*G[0, xp]*G[xp^(-1), zp])/3 - 
			       (2*Pi^2*xp*(-6 + 5*zp)*G[0, xp]*G[xp^(-1), zp])/3 + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[0, xp]*
			        G[xp^(-1), zp] - I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]^2*G[xp^(-1), zp] - 
			       (Pi^2*(-2*xp + zp + xp^2*zp)*G[1, xp]*G[xp^(-1), zp])/3 + (29*Pi^2*zp*G[-1, xp]*G[xp, zp])/6 + 
			       (29*Pi^2*xp^2*zp*G[-1, xp]*G[xp, zp])/6 + (Pi^2*xp*(-14 + 15*zp)*G[-1, xp]*G[xp, zp])/3 - 
			       (23*Pi^2*zp*G[0, xp]*G[xp, zp])/6 - (23*Pi^2*xp^2*zp*G[0, xp]*G[xp, zp])/6 - 
			       (Pi^2*xp*(-13 + 10*zp)*G[0, xp]*G[xp, zp])/3 + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[0, xp]*G[xp, zp] - 
			       I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]^2*G[xp, zp] + (Pi^2*(-2*xp + zp + xp^2*zp)*G[1, xp]*G[xp, zp])/3 - 
			       (16*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[-1, -1, xp] - (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*
			        G[-1, -1, xp] - (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp, zp]*G[-1, -1, xp] + (7*Pi^2*zp*G[-1, -1, zp])/6 + 
			       (7*Pi^2*xp^2*zp*G[-1, -1, zp])/6 + (Pi^2*xp*(-1 + 6*zp)*G[-1, -1, zp])/3 - (2*I)*Pi*(zp + xp^2*zp - 2*xp*(3 + 2*zp))*
			        G[-1, xp]*G[-1, -1, zp] + I*Pi*(zp + xp^2*zp - 2*xp*(3 + 2*zp))*G[0, xp]*G[-1, -1, zp] + 
			       (41*Pi^2*zp*G[-1, 0, xp])/6 + (41*Pi^2*xp^2*zp*G[-1, 0, xp])/6 + (Pi^2*xp*(-34 + 7*zp)*G[-1, 0, xp])/3 - 
			       (8*I)*Pi*(zp + xp^2*zp - xp*(3 + zp))*G[-1, zp]*G[-1, 0, xp] + (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[-1, 0, xp] + (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[Ixp, zp]*G[-1, 0, xp] - (2*I)*Pi*(xp*(-3 + zp) + 2*zp + 2*xp^2*zp)*
			        G[-1, xp]*G[-1, 0, zp] + I*Pi*(xp*(-3 + zp) + 2*zp + 2*xp^2*zp)*G[0, xp]*G[-1, 0, zp] - 
			       Pi^2*(-2*xp + zp + xp^2*zp)*G[-1, xp^(-1), zp] + (6*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[-1, xp^(-1), zp] - 
			       (3*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[-1, xp^(-1), zp] + (6*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*
			        G[-1, xp, zp] - (3*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[-1, xp, zp] + (Pi^2*xp*(-34 + zp)*G[0, -1, xp])/3 + 
			       (35*Pi^2*zp*G[0, -1, xp])/6 + (35*Pi^2*xp^2*zp*G[0, -1, xp])/6 - (8*I)*Pi*(zp + xp^2*zp - xp*(3 + zp))*G[-1, zp]*
			        G[0, -1, xp] - (2*I)*Pi*(9*zp + 9*xp^2*zp + 2*xp*(-4 + 5*zp))*G[0, xp]*G[0, -1, xp] + 
			       (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[1, xp]*G[0, -1, xp] + (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[Ixp, zp]*G[0, -1, xp] + 
			       (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[0, -1, xp] - (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp, zp]*
			        G[0, -1, xp] + 6*(-2*xp + zp + xp^2*zp)*G[-1, xp^(-1), zp]*G[0, -1, xp] - 6*(-2*xp + zp + xp^2*zp)*G[-1, xp, zp]*
			        G[0, -1, xp] - 2*Pi^2*xp*G[0, -1, zp] + (5*Pi^2*zp*G[0, -1, zp])/2 + 3*Pi^2*xp*zp*G[0, -1, zp] + 
			       (5*Pi^2*xp^2*zp*G[0, -1, zp])/2 - (2*I)*Pi*(4*zp + 4*xp^2*zp + xp*(-3 + 5*zp))*G[-1, xp]*G[0, -1, zp] + 
			       I*Pi*(4*zp + 4*xp^2*zp + xp*(-3 + 5*zp))*G[0, xp]*G[0, -1, zp] + (Pi^2*zp*G[0, 0, xp])/2 + 
			       (Pi^2*xp^2*zp*G[0, 0, xp])/2 - (Pi^2*xp*(7 + 4*zp)*G[0, 0, xp])/3 - (6*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*
			        G[0, 0, xp] + (4*I)*Pi*(zp + xp^2*zp - xp*(3 + zp))*G[-1, zp]*G[0, 0, xp] + 
			       (2*I)*Pi*(6*zp + 6*xp^2*zp + xp*(-7 + 5*zp))*G[0, xp]*G[0, 0, xp] + (6*zp + 6*xp^2*zp + xp*(-7 + 5*zp))*G[0, zp]^2*
			        G[0, 0, xp] - (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[1, xp]*G[0, 0, xp] - (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[Ixp, zp]*
			        G[0, 0, xp] - (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[0, 0, xp] + (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp, zp]*
			        G[0, 0, xp] - 3*(-2*xp + zp + xp^2*zp)*G[-1, xp^(-1), zp]*G[0, 0, xp] + 3*(-2*xp + zp + xp^2*zp)*G[-1, xp, zp]*
			        G[0, 0, xp] - (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[0, 1, xp] + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[0, 1, xp] + (Pi^2*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[0, xp^(-1), zp])/3 - 
			       (2*I)*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[-1, xp]*G[0, xp^(-1), zp] + I*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*
			        G[0, xp]*G[0, xp^(-1), zp] - (2*I)*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[-1, xp]*G[0, xp, zp] + 
			       I*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[0, xp]*G[0, xp, zp] + (Pi^2*(-2*xp + zp + xp^2*zp)*G[Ixp, -1, zp])/3 + 
			       (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[Ixp, -1, zp] - (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[Ixp, -1, zp] - 
			       Pi^2*(-2*xp + zp + xp^2*zp)*G[Ixp, 0, zp] + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[Ixp, 0, zp] - 
			       (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[Ixp, 0, zp] + (2*Pi^2*(-2*xp + zp + xp^2*zp)*G[Ixp, xp^(-1), zp])/3 - 
			       (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[Ixp, xp^(-1), zp] + (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[Ixp, xp^(-1), zp] - 4*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[Ixp, xp^(-1), zp] + 
			       2*(-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[Ixp, xp^(-1), zp] - (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[Ixp, xp, zp] + 
			       (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[Ixp, xp, zp] + 4*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[Ixp, xp, zp] - 
			       2*(-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[Ixp, xp, zp] - (9*Pi^2*zp*G[xp^(-1), -1, zp])/2 - 
			       (9*Pi^2*xp^2*zp*G[xp^(-1), -1, zp])/2 - Pi^2*xp*(-4 + 5*zp)*G[xp^(-1), -1, zp] + 
			       (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp^(-1), -1, zp] - I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[xp^(-1), -1, zp] + (23*Pi^2*zp*G[xp^(-1), 0, zp])/6 + (23*Pi^2*xp^2*zp*G[xp^(-1), 0, zp])/6 + 
			       (Pi^2*xp*(-13 + 10*zp)*G[xp^(-1), 0, zp])/3 - (16*I)*Pi*zp*G[-1, xp]*G[xp^(-1), 0, zp] - 
			       (16*I)*Pi*xp^2*zp*G[-1, xp]*G[xp^(-1), 0, zp] - (2*I)*Pi*xp*(-11 + 5*zp)*G[-1, xp]*G[xp^(-1), 0, zp] + 
			       (8*I)*Pi*zp*G[0, xp]*G[xp^(-1), 0, zp] + (8*I)*Pi*xp^2*zp*G[0, xp]*G[xp^(-1), 0, zp] + 
			       I*Pi*xp*(-11 + 5*zp)*G[0, xp]*G[xp^(-1), 0, zp] - 8*(-2*xp + zp + xp^2*zp)*G[-1, -1, xp]*G[xp^(-1), 0, zp] + 
			       4*(-2*xp + zp + xp^2*zp)*G[-1, 0, xp]*G[xp^(-1), 0, zp] + 4*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[xp^(-1), 0, zp] - 
			       2*(-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[xp^(-1), 0, zp] - (Pi^2*(-2*xp + zp + xp^2*zp)*G[xp^(-1), xp^(-1), zp])/3 + 
			       (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp^(-1), xp^(-1), zp] - I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[xp^(-1), xp^(-1), zp] + 2*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[xp^(-1), xp^(-1), zp] - 
			       (-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[xp^(-1), xp^(-1), zp] + (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*
			        G[xp^(-1), xp, zp] - I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp^(-1), xp, zp] - 
			       2*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[xp^(-1), xp, zp] + (-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[xp^(-1), xp, zp] - 
			       (9*Pi^2*zp*G[xp, -1, zp])/2 - (9*Pi^2*xp^2*zp*G[xp, -1, zp])/2 - Pi^2*xp*(-4 + 5*zp)*G[xp, -1, zp] + 
			       (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp, -1, zp] - I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp, -1, zp] + 
			       (23*Pi^2*zp*G[xp, 0, zp])/6 + (23*Pi^2*xp^2*zp*G[xp, 0, zp])/6 + (Pi^2*xp*(-13 + 10*zp)*G[xp, 0, zp])/3 - 
			       (16*I)*Pi*zp*G[-1, xp]*G[xp, 0, zp] - (16*I)*Pi*xp^2*zp*G[-1, xp]*G[xp, 0, zp] - 
			       (2*I)*Pi*xp*(-11 + 5*zp)*G[-1, xp]*G[xp, 0, zp] + (8*I)*Pi*zp*G[0, xp]*G[xp, 0, zp] + 
			       (8*I)*Pi*xp^2*zp*G[0, xp]*G[xp, 0, zp] + I*Pi*xp*(-11 + 5*zp)*G[0, xp]*G[xp, 0, zp] - 
			       8*(-2*xp + zp + xp^2*zp)*G[-1, -1, xp]*G[xp, 0, zp] + 4*(-2*xp + zp + xp^2*zp)*G[-1, 0, xp]*G[xp, 0, zp] + 
			       4*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[xp, 0, zp] - 2*(-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[xp, 0, zp] - 
			       (Pi^2*(-2*xp + zp + xp^2*zp)*G[xp, xp^(-1), zp])/3 + (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp, xp^(-1), zp] - 
			       I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp, xp^(-1), zp] + 2*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[xp, xp^(-1), zp] - 
			       (-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[xp, xp^(-1), zp] + (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp, xp, zp] - 
			       I*Pi*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp, xp, zp] - 2*(-2*xp + zp + xp^2*zp)*G[0, -1, xp]*G[xp, xp, zp] + 
			       (-2*xp + zp + xp^2*zp)*G[0, 0, xp]*G[xp, xp, zp] + (I/2)*Pi*(zp + xp^2*zp - xp*(11 + 9*zp))*G[-1, -1, -1, zp] - 
			       ((3*I)/2)*Pi*zp*G[-1, -1, 0, zp] - ((3*I)/2)*Pi*xp^2*zp*G[-1, -1, 0, zp] + (I/2)*Pi*xp*(7 + zp)*G[-1, -1, 0, zp] - 
			       2*(zp + xp^2*zp - 2*xp*(3 + 2*zp))*G[-1, xp]*G[-1, -1, 0, zp] - 2*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*
			        G[-1, 0, -1, xp] + 2*(-2*xp + zp + xp^2*zp)*G[xp, zp]*G[-1, 0, -1, xp] + 
			       (I/2)*Pi*(15*zp + 15*xp^2*zp + xp*(-19 + 11*zp))*G[-1, 0, -1, zp] - (2*I)*Pi*(17*zp + 17*xp^2*zp + xp*(-28 + 6*zp))*
			        G[-1, 0, 0, xp] + (-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[-1, 0, 0, xp] - (-2*xp + zp + xp^2*zp)*G[xp, zp]*
			        G[-1, 0, 0, xp] + (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, 0, 1, xp] - (6*I)*Pi*(-2*xp + zp + xp^2*zp)*
			        G[-1, xp^(-1), -1, zp] + (3*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp^(-1), 0, zp] + 
			       6*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[-1, xp^(-1), 0, zp] - 3*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[-1, xp^(-1), 0, zp] - 
			       (6*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp, -1, zp] + (3*I)*Pi*(-2*xp + zp + xp^2*zp)*G[-1, xp, 0, zp] + 
			       6*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[-1, xp, 0, zp] - 3*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[-1, xp, 0, zp] - 
			       8*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[0, -1, -1, xp] + 8*(-2*xp + zp + xp^2*zp)*G[xp, zp]*G[0, -1, -1, xp] + 
			       ((3*I)/2)*Pi*(xp + zp + 3*xp*zp + xp^2*zp)*G[0, -1, -1, zp] - (8*I)*Pi*(zp + xp^2*zp - xp*(3 + zp))*G[0, -1, 0, xp] + 
			       4*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[0, -1, 0, xp] - 4*(-2*xp + zp + xp^2*zp)*G[xp, zp]*G[0, -1, 0, xp] - 
			       ((45*I)/2)*Pi*zp*G[0, -1, 0, zp] - ((45*I)/2)*Pi*xp^2*zp*G[0, -1, 0, zp] - (I/2)*Pi*xp*(-53 + 37*zp)*
			        G[0, -1, 0, zp] + (2*I)*Pi*(7*zp + 7*xp^2*zp + 2*xp*(-2 + 5*zp))*G[0, 0, -1, xp] - 
			       6*(-2*xp + zp + xp^2*zp)*G[-1, zp]*G[0, 0, -1, xp] - 4*(-2*xp + zp + xp^2*zp)*G[Ixp, zp]*G[0, 0, -1, xp] - 
			       (I/2)*Pi*(95*zp + 95*xp^2*zp + xp*(-123 + 67*zp))*G[0, 0, -1, zp] - (10*I)*Pi*(xp*(-1 + zp) + zp + xp^2*zp)*
			        G[0, 0, 0, xp] + 3*(-2*xp + zp + xp^2*zp)*G[-1, zp]*G[0, 0, 0, xp] + 2*(-2*xp + zp + xp^2*zp)*G[Ixp, zp]*
			        G[0, 0, 0, xp] - (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[0, 0, 1, xp] + (2*I)*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*
			        G[0, xp^(-1), -1, zp] - I*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[0, xp^(-1), 0, zp] + 
			       (2*I)*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*G[0, xp, -1, zp] - I*Pi*(8*zp + 8*xp^2*zp + xp*(-11 + 5*zp))*
			        G[0, xp, 0, zp] - (8*I)*Pi*(-2*xp + zp + xp^2*zp)*G[1, 0, -1, xp] + 4*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*
			        G[1, 0, -1, xp] - 4*(-2*xp + zp + xp^2*zp)*G[xp, zp]*G[1, 0, -1, xp] + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*
			        G[1, 0, 0, xp] - 2*(-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*G[1, 0, 0, xp] + 2*(-2*xp + zp + xp^2*zp)*G[xp, zp]*
			        G[1, 0, 0, xp] - (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[Ixp, -1, -1, zp] + 4*(-2*xp + zp + xp^2*zp)*G[-1, xp]*
			        G[Ixp, -1, 0, zp] - 2*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[Ixp, -1, 0, zp] - (6*I)*Pi*(-2*xp + zp + xp^2*zp)*
			        G[Ixp, 0, -1, zp] + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[Ixp, 0, 0, zp] + 4*(-2*xp + zp + xp^2*zp)*G[-1, xp]*
			        G[Ixp, 0, 0, zp] - 2*(-2*xp + zp + xp^2*zp)*G[0, xp]*G[Ixp, 0, 0, zp] + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*
			        G[Ixp, xp^(-1), -1, zp] - (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[Ixp, xp^(-1), 0, zp] - 
			       4*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[Ixp, xp^(-1), 0, zp] + 2*(-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[Ixp, xp^(-1), 0, zp] + (4*I)*Pi*(-2*xp + zp + xp^2*zp)*G[Ixp, xp, -1, zp] - (2*I)*Pi*(-2*xp + zp + xp^2*zp)*
			        G[Ixp, xp, 0, zp] - 4*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[Ixp, xp, 0, zp] + 2*(-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[Ixp, xp, 0, zp] + (13*I)*Pi*zp*G[xp^(-1), -1, 0, zp] + (13*I)*Pi*xp^2*zp*G[xp^(-1), -1, 0, zp] + 
			       (2*I)*Pi*xp*(-8 + 5*zp)*G[xp^(-1), -1, 0, zp] + 2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp^(-1), -1, 0, zp] - 
			       (-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp^(-1), -1, 0, zp] + I*Pi*(19*zp + 19*xp^2*zp + 2*xp*(-14 + 5*zp))*
			        G[xp^(-1), 0, -1, zp] - (16*I)*Pi*zp*G[xp^(-1), 0, 0, zp] - (16*I)*Pi*xp^2*zp*G[xp^(-1), 0, 0, zp] - 
			       (2*I)*Pi*xp*(-11 + 5*zp)*G[xp^(-1), 0, 0, zp] - 10*(xp*(-3 + zp) + 2*zp + 2*xp^2*zp)*G[-1, xp]*G[xp^(-1), 0, 0, zp] + 
			       5*(xp*(-3 + zp) + 2*zp + 2*xp^2*zp)*G[0, xp]*G[xp^(-1), 0, 0, zp] - (2*I)*Pi*(-2*xp + zp + xp^2*zp)*
			        G[xp^(-1), xp^(-1), -1, zp] + I*Pi*(-2*xp + zp + xp^2*zp)*G[xp^(-1), xp^(-1), 0, zp] + 
			       2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp^(-1), xp^(-1), 0, zp] - (-2*xp + zp + xp^2*zp)*G[0, xp]*
			        G[xp^(-1), xp^(-1), 0, zp] - (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp^(-1), xp, -1, zp] + 
			       I*Pi*(-2*xp + zp + xp^2*zp)*G[xp^(-1), xp, 0, zp] + 2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp^(-1), xp, 0, zp] - 
			       (-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp^(-1), xp, 0, zp] + (13*I)*Pi*zp*G[xp, -1, 0, zp] + 
			       (13*I)*Pi*xp^2*zp*G[xp, -1, 0, zp] + (2*I)*Pi*xp*(-8 + 5*zp)*G[xp, -1, 0, zp] + 
			       2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp, -1, 0, zp] - (-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp, -1, 0, zp] + 
			       I*Pi*(19*zp + 19*xp^2*zp + 2*xp*(-14 + 5*zp))*G[xp, 0, -1, zp] - (16*I)*Pi*zp*G[xp, 0, 0, zp] - 
			       (16*I)*Pi*xp^2*zp*G[xp, 0, 0, zp] - (2*I)*Pi*xp*(-11 + 5*zp)*G[xp, 0, 0, zp] - 10*(xp*(-3 + zp) + 2*zp + 2*xp^2*zp)*
			        G[-1, xp]*G[xp, 0, 0, zp] + 5*(xp*(-3 + zp) + 2*zp + 2*xp^2*zp)*G[0, xp]*G[xp, 0, 0, zp] - 
			       (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp, xp^(-1), -1, zp] + I*Pi*(-2*xp + zp + xp^2*zp)*G[xp, xp^(-1), 0, zp] + 
			       2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp, xp^(-1), 0, zp] - (-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp, xp^(-1), 0, zp] - 
			       (2*I)*Pi*(-2*xp + zp + xp^2*zp)*G[xp, xp, -1, zp] + I*Pi*(-2*xp + zp + xp^2*zp)*G[xp, xp, 0, zp] + 
			       2*(-2*xp + zp + xp^2*zp)*G[-1, xp]*G[xp, xp, 0, zp] - (-2*xp + zp + xp^2*zp)*G[0, xp]*G[xp, xp, 0, zp] - 
			       6*(-2*xp + zp + xp^2*zp)*G[-1, xp^(-1), -1, 0, zp] + 3*(-2*xp + zp + xp^2*zp)*G[-1, xp^(-1), 0, 0, zp] - 
			       6*(-2*xp + zp + xp^2*zp)*G[-1, xp, -1, 0, zp] + 3*(-2*xp + zp + xp^2*zp)*G[-1, xp, 0, 0, zp] + 
			       (3*(xp + zp + 3*xp*zp + xp^2*zp)*G[0, -1, -1, 0, zp])/2 - 2*(-2*xp + zp + xp^2*zp)*G[Ixp, -1, -1, 0, zp] - 
			       6*(-2*xp + zp + xp^2*zp)*G[Ixp, 0, -1, 0, zp] + 4*(-2*xp + zp + xp^2*zp)*G[Ixp, 0, 0, 0, zp] + 
			       4*(-2*xp + zp + xp^2*zp)*G[Ixp, xp^(-1), -1, 0, zp] - 2*(-2*xp + zp + xp^2*zp)*G[Ixp, xp^(-1), 0, 0, zp] + 
			       4*(-2*xp + zp + xp^2*zp)*G[Ixp, xp, -1, 0, zp] - 2*(-2*xp + zp + xp^2*zp)*G[Ixp, xp, 0, 0, zp] - 
			       2*(-2*xp + zp + xp^2*zp)*G[xp^(-1), xp^(-1), -1, 0, zp] + (-2*xp + zp + xp^2*zp)*G[xp^(-1), xp^(-1), 0, 0, zp] - 
			       2*(-2*xp + zp + xp^2*zp)*G[xp^(-1), xp, -1, 0, zp] + (-2*xp + zp + xp^2*zp)*G[xp^(-1), xp, 0, 0, zp] - 
			       2*(-2*xp + zp + xp^2*zp)*G[xp, xp^(-1), -1, 0, zp] + (-2*xp + zp + xp^2*zp)*G[xp, xp^(-1), 0, 0, zp] - 
			       2*(-2*xp + zp + xp^2*zp)*G[xp, xp, -1, 0, zp] + (-2*xp + zp + xp^2*zp)*G[xp, xp, 0, 0, zp] + 
			       (I/3)*(-2*xp + zp + xp^2*zp)*G[Ixp, zp]*(Pi^3 + (6*I)*Zeta[3]) - (10*I)*Pi*xp*Zeta[3] + (5*I)*Pi*zp*Zeta[3] + 
			       (5*I)*Pi*xp^2*zp*Zeta[3] + 2*(xp*(-7 + zp) + 4*zp + 4*xp^2*zp)*G[-1, xp]*Zeta[3] - 
			       (4*zp + 4*xp^2*zp + xp*(-5 + 3*zp))*G[-1, zp]*Zeta[3] + (-3*zp - 3*xp^2*zp + xp*(7 + zp))*G[0, xp]*Zeta[3] - 
			       (-2*xp + zp + xp^2*zp)*G[xp^(-1), zp]*Zeta[3] + ((-2*xp + zp + xp^2*zp)*G[xp, zp]*((-I)*Pi^3 + 6*Zeta[3]))/6 + 
			       (zp*G[0, zp]*((19*I)*Pi^3 + 54*Zeta[3]))/6 + (xp^2*zp*G[0, zp]*((19*I)*Pi^3 + 54*Zeta[3]))/6 + 
			       (xp*G[0, zp]*(I*Pi^3*(-12 + 7*zp) + 18*(-2 + zp)*Zeta[3]))/3)/(xp - (1 + xp + xp^2)*zp))/(1 + zp))/zp
			)};

==> TopoB_NonPhysical_FORM.txt <==
*  Two loop four point functions with two legs off-shell
*  T. Gehrmann, L. Tancredi, E. Weihs
*  
*  This FORM readable file contains the two-loop four point
*  functions (5.5) - (5.14) with two opposite non-adjacent off-shell legs with 
*  mass^2 = m2 in the non-physical region defined in (2.14).
*  
*  Furthermore, the One-loop x One-loop integrals required for the 
*  reduction are included as well. Their naming convention is 
*  explained in Section 2.1.
*  
*  The integrals are given as a function in y and z which are defined 
*  in terms of the Mandelstam invariants in eq. (2.15).
*  The prefactor
*  
*  (Se/(16*Pi^2))^2(m2)^(2*e),
*  
*  where Se is defined in eq. (A.1), has been factored out.
*  e=(4-d)/2, where d is the number of space-time dimensions, 
*  is the expansion parameter of dimensional regularization.
*

 Topo(B,174,y,z) =

       + m2^-1*[1-z]^-1*e^-2 * (
          + G(0,z)
          )

       + m2^-1*[1-z]^-1*e^-1 * (
          - 1/6*Pi^2
          - G(z^-1,0,y)
          + 2*G(0,z)
          - G(0,z)*G(z^-1,y)
          - G(0,0,z)
          + G(1,0,z)
          + G(1,0,y)
          )

       + m2^-1*[1-z]^-1 * (
          - 11/4*zeta3
          - 1/3*Pi^2
          - 1/2*Pi^2*Log2
          - G(2 - z,z^-1,0,y)
          - 1/2*G(2 - z,y)*Pi^2
          + 2*G(2 - z,1,0,y)
          + 2*G(z^-1,z^-1,0,y)
          + 2/3*G(z^-1,y)*Pi^2
          - 2*G(z^-1,0,y)
          + 2*G(z^-1,0,0,y)
          - 3*G(z^-1,1,0,y)
          + 4*G(0,z)
          - 1/6*G(0,z)*Pi^2
          - G(0,z)*G(2 - z,z^-1,y)
          + 2*G(0,z)*G(z^-1,z^-1,y)
          - 2*G(0,z)*G(z^-1,y)
          - 2*G(0,0,z)
          + G(0,0,z)*G(z^-1,y)
          + G(0,0,0,z)
          + G(0,1,0,z)
          - 1/6*G(1,z)*Pi^2
          + 2*G(1,0,z)
          + 2*G(1,0,z)*G(2 - z,y)
          - 3*G(1,0,z)*G(z^-1,y)
          + 2*G(1,0,y)
          - G(1,0,0,z)
          - 2*G(1,0,0,y)
          + G(1,1,0,z)
          - 1/2*G(2,z)*Pi^2
          + 2*G(2,1,0,z)
          )

       + m2^-1*[1-z]^-1*e * (
          - 11/2*zeta3
          + 2*li4half
          + 1/12*Log2^4
          - 2/3*Pi^2
          - Pi^2*Log2
          - 1/3*Pi^2*Log2^2
          - 23/720*Pi^4
          - G(2 - z,2 - z,z^-1,0,y)
          - 1/2*G(2 - z,2 - z,y)*Pi^2
          + 2*G(2 - z,2 - z,1,0,y)
          + 2*G(2 - z,z^-1,z^-1,0,y)
          + 2/3*G(2 - z,z^-1,y)*Pi^2
          - 2*G(2 - z,z^-1,0,y)
          + 2*G(2 - z,z^-1,0,0,y)
          - 3*G(2 - z,z^-1,1,0,y)
          - 7/4*G(2 - z,y)*zeta3
          - G(2 - z,y)*Pi^2
          - 1/2*G(2 - z,y)*Pi^2*Log2
          + 1/6*G(2 - z,1,y)*Pi^2
          + 4*G(2 - z,1,0,y)
          - 4*G(2 - z,1,0,0,y)
          - G(2 - z,1,1,0,y)
          + 2*G(z^-1,2 - z,z^-1,0,y)
          + G(z^-1,2 - z,y)*Pi^2
          - 4*G(z^-1,2 - z,1,0,y)
          - 4*G(z^-1,z^-1,z^-1,0,y)
          - 4/3*G(z^-1,z^-1,y)*Pi^2
          + 4*G(z^-1,z^-1,0,y)
          - 4*G(z^-1,z^-1,0,0,y)
          + 6*G(z^-1,z^-1,1,0,y)
          + 9/2*G(z^-1,y)*zeta3
          + 4/3*G(z^-1,y)*Pi^2
          + G(z^-1,y)*Pi^2*Log2
          - 4*G(z^-1,0,y)
          + 4*G(z^-1,0,0,y)
          - 4*G(z^-1,0,0,0,y)
          - 1/6*G(z^-1,1,y)*Pi^2
          - 6*G(z^-1,1,0,y)
          + 6*G(z^-1,1,0,0,y)
          + G(z^-1,1,1,0,y)
          + 8*G(0,z)
          - 4*G(0,z)*zeta3
          - 1/3*G(0,z)*Pi^2
          - G(0,z)*G(2 - z,2 - z,z^-1,y)
          + 2*G(0,z)*G(2 - z,z^-1,z^-1,y)
          - 2*G(0,z)*G(2 - z,z^-1,y)
          + 2*G(0,z)*G(z^-1,2 - z,z^-1,y)
          - 4*G(0,z)*G(z^-1,z^-1,z^-1,y)
          + 4*G(0,z)*G(z^-1,z^-1,y)
          - 4*G(0,z)*G(z^-1,y)
          + 1/6*G(0,z)*G(z^-1,y)*Pi^2
          - 4*G(0,0,z)
          + 1/6*G(0,0,z)*Pi^2
          + G(0,0,z)*G(2 - z,z^-1,y)
          - 2*G(0,0,z)*G(z^-1,z^-1,y)
          + 2*G(0,0,z)*G(z^-1,y)
          + 2*G(0,0,0,z)
          - G(0,0,0,z)*G(z^-1,y)
          - G(0,0,0,0,z)
          - G(0,0,1,0,z)
          + 1/6*G(0,1,z)*Pi^2
          + 2*G(0,1,0,z)
          - G(0,1,0,z)*G(z^-1,y)
          - G(0,1,0,0,z)
          - G(0,1,1,0,z)
          - 11/4*G(1,z)*zeta3
          - 1/3*G(1,z)*Pi^2
          - 1/2*G(1,z)*Pi^2*Log2
          + 1/6*G(1,z)*G(z^-1,y)*Pi^2
          + 4*G(1,0,z)
          - 1/6*G(1,0,z)*Pi^2
          + 2*G(1,0,z)*G(2 - z,2 - z,y)
          - 3*G(1,0,z)*G(2 - z,z^-1,y)
          + 4*G(1,0,z)*G(2 - z,y)
          - 4*G(1,0,z)*G(z^-1,2 - z,y)
          + 6*G(1,0,z)*G(z^-1,z^-1,y)
          - 6*G(1,0,z)*G(z^-1,y)
          + 4*G(1,0,y)
          - 2*G(1,0,0,z)
          - 2*G(1,0,0,z)*G(2 - z,y)
          + 3*G(1,0,0,z)*G(z^-1,y)
          - 4*G(1,0,0,y)
          + G(1,0,0,0,z)
          + 4*G(1,0,0,0,y)
          + G(1,0,1,0,z)
          - 1/6*G(1,1,z)*Pi^2
          + 2*G(1,1,0,z)
          - G(1,1,0,z)*G(z^-1,y)
          - G(1,1,0,0,z)
          + G(1,1,1,0,z)
          - 1/2*G(1,2,z)*Pi^2
          + 2*G(1,2,1,0,z)
          - 7/4*G(2,z)*zeta3
          - G(2,z)*Pi^2
          - 1/2*G(2,z)*Pi^2*Log2
          - 1/2*G(2,z)*G(2 - z,y)*Pi^2
          + G(2,z)*G(z^-1,y)*Pi^2
          + 4*G(2,1,0,z)
          + 2*G(2,1,0,z)*G(2 - z,y)
          - 4*G(2,1,0,z)*G(z^-1,y)
          - 2*G(2,1,0,0,z)
          - 1/2*G(2,2,z)*Pi^2
          + 2*G(2,2,1,0,z)
          );


 Topo(B,182,y,z) =

       + m2^-1*[y+z-2]^-1*e^-2 * (
          - 1/2*Pi^2
          - G(z^-1,0,y)
          - G(0,z)*G(z^-1,y)
          + 2*G(1,0,z)
          + 2*G(1,0,y)
          )

       + m2^-1*[y+z-2]^-1*e^-1 * (
          - 7/2*zeta3
          - Pi^2*Log2
          - 2*G(2 - z,z^-1,0,y)
          - G(2 - z,y)*Pi^2
          + 4*G(2 - z,1,0,y)
          + 2*G(z^-1,z^-1,0,y)
          + G(z^-1,y)*Pi^2
          + 2*G(z^-1,0,0,y)
          - 4*G(z^-1,1,0,y)
          - 2*G(0,z)*G(2 - z,z^-1,y)
          + 2*G(0,z)*G(z^-1,z^-1,y)
          + 2*G(0,0,z)*G(z^-1,y)
          + 4*G(1,0,z)*G(2 - z,y)
          - 4*G(1,0,z)*G(z^-1,y)
          - 4*G(1,0,0,z)
          - 4*G(1,0,0,y)
          - G(2,z)*Pi^2
          + 4*G(2,1,0,z)
          )

       + m2^-1*[y+z-2]^-1 * (
          + 8*li4half
          + 1/3*Log2^4
          - 4/3*Pi^2*Log2^2
          - 8/45*Pi^4
          - 4*G(2 - z,2 - z,z^-1,0,y)
          - 2*G(2 - z,2 - z,y)*Pi^2
          + 8*G(2 - z,2 - z,1,0,y)
          + 4*G(2 - z,z^-1,z^-1,0,y)
          + 2*G(2 - z,z^-1,y)*Pi^2
          + 4*G(2 - z,z^-1,0,0,y)
          - 8*G(2 - z,z^-1,1,0,y)
          - 7*G(2 - z,y)*zeta3
          - 2*G(2 - z,y)*Pi^2*Log2
          - 8*G(2 - z,1,0,0,y)
          + 4*G(z^-1,2 - z,z^-1,0,y)
          + 2*G(z^-1,2 - z,y)*Pi^2
          - 8*G(z^-1,2 - z,1,0,y)
          - 4*G(z^-1,z^-1,z^-1,0,y)
          - 2*G(z^-1,z^-1,y)*Pi^2
          - 4*G(z^-1,z^-1,0,0,y)
          + 8*G(z^-1,z^-1,1,0,y)
          + 7*G(z^-1,y)*zeta3
          + 2*G(z^-1,y)*Pi^2*Log2
          - 4*G(z^-1,0,0,0,y)
          + 8*G(z^-1,1,0,0,y)
          - 4*G(0,z)*G(2 - z,2 - z,z^-1,y)
          + 4*G(0,z)*G(2 - z,z^-1,z^-1,y)
          + 4*G(0,z)*G(z^-1,2 - z,z^-1,y)
          - 4*G(0,z)*G(z^-1,z^-1,z^-1,y)
          + 4*G(0,0,z)*G(2 - z,z^-1,y)
          - 4*G(0,0,z)*G(z^-1,z^-1,y)
          - 4*G(0,0,0,z)*G(z^-1,y)
          + 8*G(1,0,z)*G(2 - z,2 - z,y)
          - 8*G(1,0,z)*G(2 - z,z^-1,y)
          - 8*G(1,0,z)*G(z^-1,2 - z,y)
          + 8*G(1,0,z)*G(z^-1,z^-1,y)
          - 8*G(1,0,0,z)*G(2 - z,y)
          + 8*G(1,0,0,z)*G(z^-1,y)
          + 8*G(1,0,0,0,z)
          + 8*G(1,0,0,0,y)
          - 7*G(2,z)*zeta3
          - 2*G(2,z)*Pi^2*Log2
          - 2*G(2,z)*G(2 - z,y)*Pi^2
          + 2*G(2,z)*G(z^-1,y)*Pi^2
          + 8*G(2,1,0,z)*G(2 - z,y)
          - 8*G(2,1,0,z)*G(z^-1,y)
          - 8*G(2,1,0,0,z)
          - 2*G(2,2,z)*Pi^2
          + 8*G(2,2,1,0,z)
          );

 Topo(B,213,2,y,z) =

       + m2^-2*[1-y*z]^-1*e^-2 * (
          + G(0,z)
          + G(0,y)
          )

       + m2^-2*[1-y*z]^-1*e^-1 * (
          - 5/6*Pi^2
          - 3*G(z^-1,0,y)
          - 3*G(0,z)*G(z^-1,y)
          - 2*G(0,0,z)
          - 2*G(0,0,y)
          + 4*G(1,0,z)
          + 4*G(1,0,y)
          )

       + m2^-2*[1-y*z]^-1 * (
          - 6*zeta3
          - 2*Pi^2*Log2
          - 4*G(2 - z,z^-1,0,y)
          - 2*G(2 - z,y)*Pi^2
          + 8*G(2 - z,1,0,y)
          + 9*G(z^-1,z^-1,0,y)
          + 5/2*G(z^-1,y)*Pi^2
          + 6*G(z^-1,0,0,y)
          - 12*G(z^-1,1,0,y)
          - G(0,z^-1,0,y)
          - 1/6*G(0,z)*Pi^2
          - 4*G(0,z)*G(2 - z,z^-1,y)
          + 9*G(0,z)*G(z^-1,z^-1,y)
          - G(0,z)*G(0,z^-1,y)
          - 2*G(0,z)*G(1,z^-1,y)
          - 1/6*G(0,y)*Pi^2
          + 6*G(0,0,z)*G(z^-1,y)
          + 4*G(0,0,0,z)
          + 4*G(0,0,0,y)
          + 2*G(0,1,0,z)
          + 2*G(0,1,0,y)
          - 2*G(1,z^-1,0,y)
          + 1/3*G(1,z)*Pi^2
          + 1/3*G(1,y)*Pi^2
          + 8*G(1,0,z)*G(2 - z,y)
          - 12*G(1,0,z)*G(z^-1,y)
          + 2*G(1,0,z)*G(1,y)
          - 8*G(1,0,0,z)
          - 8*G(1,0,0,y)
          - 2*G(1,1,0,z)
          - 2*G(1,1,0,y)
          - 2*G(2,z)*Pi^2
          + 8*G(2,1,0,z)
          )

       + m2^-2*[1-y*z]^-1*e * (
          + 8*li4half
          + 1/3*Log2^4
          - 4/3*Pi^2*Log2^2
          - 59/180*Pi^4
          - 4*G(2 - z,2 - z,z^-1,0,y)
          - 2*G(2 - z,2 - z,y)*Pi^2
          + 8*G(2 - z,2 - z,1,0,y)
          + 12*G(2 - z,z^-1,z^-1,0,y)
          + 10/3*G(2 - z,z^-1,y)*Pi^2
          + 8*G(2 - z,z^-1,0,0,y)
          - 16*G(2 - z,z^-1,1,0,y)
          - 7*G(2 - z,y)*zeta3
          - 2*G(2 - z,y)*Pi^2*Log2
          - 4*G(2 - z,1,z^-1,0,y)
          + 2/3*G(2 - z,1,y)*Pi^2
          - 16*G(2 - z,1,0,0,y)
          - 4*G(2 - z,1,1,0,y)
          + 12*G(z^-1,2 - z,z^-1,0,y)
          + 6*G(z^-1,2 - z,y)*Pi^2
          - 24*G(z^-1,2 - z,1,0,y)
          - 27*G(z^-1,z^-1,z^-1,0,y)
          - 15/2*G(z^-1,z^-1,y)*Pi^2
          - 18*G(z^-1,z^-1,0,0,y)
          + 36*G(z^-1,z^-1,1,0,y)
          + 18*G(z^-1,y)*zeta3
          + 6*G(z^-1,y)*Pi^2*Log2
          + 3*G(z^-1,0,z^-1,0,y)
          + 1/2*G(z^-1,0,y)*Pi^2
          - 12*G(z^-1,0,0,0,y)
          - 6*G(z^-1,0,1,0,y)
          + 6*G(z^-1,1,z^-1,0,y)
          - G(z^-1,1,y)*Pi^2
          + 24*G(z^-1,1,0,0,y)
          + 6*G(z^-1,1,1,0,y)
          + 3*G(0,z^-1,z^-1,0,y)
          + 5/6*G(0,z^-1,y)*Pi^2
          - 4*G(0,z^-1,y)*G(1,0,z)
          + 2*G(0,z^-1,0,0,y)
          - 4*G(0,z^-1,1,0,y)
          - 13*G(0,z)*zeta3
          - 4*G(0,z)*G(2 - z,2 - z,z^-1,y)
          + 12*G(0,z)*G(2 - z,z^-1,z^-1,y)
          - 4*G(0,z)*G(2 - z,1,z^-1,y)
          + 12*G(0,z)*G(z^-1,2 - z,z^-1,y)
          - 27*G(0,z)*G(z^-1,z^-1,z^-1,y)
          + 1/2*G(0,z)*G(z^-1,y)*Pi^2
          + 3*G(0,z)*G(z^-1,0,z^-1,y)
          + 6*G(0,z)*G(z^-1,1,z^-1,y)
          + 3*G(0,z)*G(0,z^-1,z^-1,y)
          - 4*G(0,z)*G(1,2 - z,z^-1,y)
          + 6*G(0,z)*G(1,z^-1,z^-1,y)
          - 4*G(0,z)*G(1,0,z^-1,y)
          + 4*G(0,z)*G(1,1,z^-1,y)
          - 13*G(0,y)*zeta3
          + 2*G(0,0,z^-1,y)*G(0,z)
          + 2*G(0,0,z^-1,0,y)
          + 1/3*G(0,0,z)*Pi^2
          + 8*G(0,0,z)*G(2 - z,z^-1,y)
          - 18*G(0,0,z)*G(z^-1,z^-1,y)
          + 2*G(0,0,z)*G(0,z^-1,y)
          + 4*G(0,0,z)*G(1,z^-1,y)
          + 1/3*G(0,0,y)*Pi^2
          - 12*G(0,0,0,z)*G(z^-1,y)
          - 8*G(0,0,0,0,z)
          - 8*G(0,0,0,0,y)
          - 4*G(0,0,1,0,z)
          - 4*G(0,0,1,0,y)
          - 4*G(0,1,z^-1,y)*G(0,z)
          - 4*G(0,1,z^-1,0,y)
          - 1/3*G(0,1,z)*Pi^2
          - 1/3*G(0,1,y)*Pi^2
          + 4*G(0,1,y)*G(1,0,z)
          - 6*G(0,1,0,z)*G(z^-1,y)
          - 4*G(0,1,0,0,z)
          - 4*G(0,1,0,0,y)
          + 2*G(0,1,1,0,z)
          + 2*G(0,1,1,0,y)
          - 4*G(1,2 - z,z^-1,0,y)
          - 2*G(1,2 - z,y)*Pi^2
          + 8*G(1,2 - z,1,0,y)
          + 6*G(1,z^-1,z^-1,0,y)
          + 5/3*G(1,z^-1,y)*Pi^2
          + 4*G(1,z^-1,0,0,y)
          - 8*G(1,z^-1,1,0,y)
          - 5*G(1,z)*zeta3
          - 2*G(1,z)*Pi^2*Log2
          + 2/3*G(1,z)*G(2 - z,y)*Pi^2
          - G(1,z)*G(z^-1,y)*Pi^2
          - 1/3*G(1,z)*G(1,y)*Pi^2
          - 5*G(1,y)*zeta3
          - 2*G(1,y)*Pi^2*Log2
          - 2*G(1,y)*G(2,z)*Pi^2
          + 8*G(1,y)*G(2,1,0,z)
          - 4*G(1,0,z^-1,0,y)
          - 2/3*G(1,0,z)*Pi^2
          + 8*G(1,0,z)*G(2 - z,2 - z,y)
          - 16*G(1,0,z)*G(2 - z,z^-1,y)
          + 4*G(1,0,z)*G(2 - z,1,y)
          - 24*G(1,0,z)*G(z^-1,2 - z,y)
          + 36*G(1,0,z)*G(z^-1,z^-1,y)
          - 6*G(1,0,z)*G(z^-1,1,y)
          + 8*G(1,0,z)*G(1,2 - z,y)
          - 8*G(1,0,z)*G(1,z^-1,y)
          - 4*G(1,0,z)*G(1,1,y)
          - 2/3*G(1,0,y)*Pi^2
          - 16*G(1,0,0,z)*G(2 - z,y)
          + 24*G(1,0,0,z)*G(z^-1,y)
          - 4*G(1,0,0,z)*G(1,y)
          + 16*G(1,0,0,0,z)
          + 16*G(1,0,0,0,y)
          + 8*G(1,0,1,0,z)
          + 8*G(1,0,1,0,y)
          + 4*G(1,1,z^-1,0,y)
          + 1/3*G(1,1,z)*Pi^2
          + 1/3*G(1,1,y)*Pi^2
          - 4*G(1,1,0,z)*G(2 - z,y)
          + 6*G(1,1,0,z)*G(z^-1,y)
          + 2*G(1,1,0,z)*G(1,y)
          + 4*G(1,1,0,0,z)
          + 4*G(1,1,0,0,y)
          - 2*G(1,1,1,0,z)
          - 2*G(1,1,1,0,y)
          - 2*G(1,2,z)*Pi^2
          + 8*G(1,2,1,0,z)
          - 7*G(2,z)*zeta3
          - 2*G(2,z)*Pi^2*Log2
          - 2*G(2,z)*G(2 - z,y)*Pi^2
          + 6*G(2,z)*G(z^-1,y)*Pi^2
          + 2/3*G(2,1,z)*Pi^2
          + 8*G(2,1,0,z)*G(2 - z,y)
          - 24*G(2,1,0,z)*G(z^-1,y)
          - 16*G(2,1,0,0,z)
          - 4*G(2,1,1,0,z)
          - 2*G(2,2,z)*Pi^2
          + 8*G(2,2,1,0,z)
          );

 Topo(B,213,3,y,z) =

       + m2^-2*[1-z]^-1*e^-2 * (
          + 1/2*G(0,z)
          )

       + m2^-2*[1-z]^-1*e^-1 * (
          + 1/6*Pi^2
          + 1/2*G(z^-1,0,y)
          + 1/2*G(0,z)*G(z^-1,y)
          - G(0,0,z)
          - G(1,0,z)
          - 1/2*G(1,0,y)
          )

       + m2^-2*[1-z]^-1 * (
          + 11/4*zeta3
          + 1/2*Pi^2*Log2
          + G(2 - z,z^-1,0,y)
          + 1/2*G(2 - z,y)*Pi^2
          - 2*G(2 - z,1,0,y)
          - 3/2*G(z^-1,z^-1,0,y)
          - 5/12*G(z^-1,y)*Pi^2
          - G(z^-1,0,0,y)
          + 2*G(z^-1,1,0,y)
          + 1/6*G(0,z)*Pi^2
          + G(0,z)*G(2 - z,z^-1,y)
          - 3/2*G(0,z)*G(z^-1,z^-1,y)
          + G(0,z)*G(1,z^-1,y)
          - G(0,0,z)*G(z^-1,y)
          + 2*G(0,0,0,z)
          - 2*G(0,1,0,z)
          + G(1,z^-1,0,y)
          - 1/3*G(1,z)*Pi^2
          + 1/12*G(1,y)*Pi^2
          - 2*G(1,0,z)*G(2 - z,y)
          + 2*G(1,0,z)*G(z^-1,y)
          - G(1,0,z)*G(1,y)
          + 2*G(1,0,0,z)
          + G(1,0,0,y)
          + 2*G(1,1,0,z)
          - 1/2*G(1,1,0,y)
          + 1/2*G(2,z)*Pi^2
          - 2*G(2,1,0,z)
          )

       + m2^-2*[1-z]^-1*e * (
          - 2*li4half
          - 1/12*Log2^4
          + 1/3*Pi^2*Log2^2
          + 7/144*Pi^4
          + G(2 - z,2 - z,z^-1,0,y)
          + 1/2*G(2 - z,2 - z,y)*Pi^2
          - 2*G(2 - z,2 - z,1,0,y)
          - 3*G(2 - z,z^-1,z^-1,0,y)
          - 5/6*G(2 - z,z^-1,y)*Pi^2
          - 2*G(2 - z,z^-1,0,0,y)
          + 4*G(2 - z,z^-1,1,0,y)
          + 7/4*G(2 - z,y)*zeta3
          + 1/2*G(2 - z,y)*Pi^2*Log2
          + G(2 - z,1,z^-1,0,y)
          - 1/6*G(2 - z,1,y)*Pi^2
          + 4*G(2 - z,1,0,0,y)
          + G(2 - z,1,1,0,y)
          - 2*G(z^-1,2 - z,z^-1,0,y)
          - G(z^-1,2 - z,y)*Pi^2
          + 4*G(z^-1,2 - z,1,0,y)
          + 9/2*G(z^-1,z^-1,z^-1,0,y)
          + 5/4*G(z^-1,z^-1,y)*Pi^2
          + 3*G(z^-1,z^-1,0,0,y)
          - 6*G(z^-1,z^-1,1,0,y)
          - 3*G(z^-1,y)*zeta3
          - G(z^-1,y)*Pi^2*Log2
          - 2*G(z^-1,0,z^-1,0,y)
          - 1/3*G(z^-1,0,y)*Pi^2
          + 2*G(z^-1,0,0,0,y)
          + 4*G(z^-1,0,1,0,y)
          + 2*G(z^-1,1,z^-1,0,y)
          + 2/3*G(z^-1,1,y)*Pi^2
          - 4*G(z^-1,1,0,0,y)
          - 4*G(z^-1,1,1,0,y)
          + 4*G(0,z)*zeta3
          + G(0,z)*G(2 - z,2 - z,z^-1,y)
          - 3*G(0,z)*G(2 - z,z^-1,z^-1,y)
          + G(0,z)*G(2 - z,1,z^-1,y)
          - 2*G(0,z)*G(z^-1,2 - z,z^-1,y)
          + 9/2*G(0,z)*G(z^-1,z^-1,z^-1,y)
          + 1/6*G(0,z)*G(z^-1,y)*Pi^2
          - 2*G(0,z)*G(z^-1,0,z^-1,y)
          + 2*G(0,z)*G(z^-1,1,z^-1,y)
          + 2*G(0,z)*G(1,2 - z,z^-1,y)
          - 3*G(0,z)*G(1,z^-1,z^-1,y)
          + 2*G(0,z)*G(1,0,z^-1,y)
          - 2*G(0,z)*G(1,1,z^-1,y)
          - 1/3*G(0,0,z)*Pi^2
          - 2*G(0,0,z)*G(2 - z,z^-1,y)
          + 3*G(0,0,z)*G(z^-1,z^-1,y)
          - 2*G(0,0,z)*G(1,z^-1,y)
          + 2*G(0,0,0,z)*G(z^-1,y)
          - 4*G(0,0,0,0,z)
          + 4*G(0,0,1,0,z)
          + 1/3*G(0,1,z)*Pi^2
          - 2*G(0,1,0,z)*G(z^-1,y)
          + 4*G(0,1,0,0,z)
          - 2*G(0,1,1,0,z)
          + 2*G(1,2 - z,z^-1,0,y)
          + G(1,2 - z,y)*Pi^2
          - 4*G(1,2 - z,1,0,y)
          - 3*G(1,z^-1,z^-1,0,y)
          - 5/6*G(1,z^-1,y)*Pi^2
          - 2*G(1,z^-1,0,0,y)
          + 4*G(1,z^-1,1,0,y)
          - 11/2*G(1,z)*zeta3
          - G(1,z)*Pi^2*Log2
          - 1/6*G(1,z)*G(2 - z,y)*Pi^2
          - 1/3*G(1,z)*G(z^-1,y)*Pi^2
          + 1/6*G(1,z)*G(1,y)*Pi^2
          + 4*G(1,y)*zeta3
          + G(1,y)*Pi^2*Log2
          + G(1,y)*G(2,z)*Pi^2
          - 4*G(1,y)*G(2,1,0,z)
          + 2*G(1,0,z^-1,0,y)
          - 1/3*G(1,0,z)*Pi^2
          - 2*G(1,0,z)*G(2 - z,2 - z,y)
          + 4*G(1,0,z)*G(2 - z,z^-1,y)
          - G(1,0,z)*G(2 - z,1,y)
          + 4*G(1,0,z)*G(z^-1,2 - z,y)
          - 6*G(1,0,z)*G(z^-1,z^-1,y)
          - 2*G(1,0,z)*G(z^-1,1,y)
          - 4*G(1,0,z)*G(1,2 - z,y)
          + 4*G(1,0,z)*G(1,z^-1,y)
          + 2*G(1,0,z)*G(1,1,y)
          + 1/3*G(1,0,y)*Pi^2
          + 4*G(1,0,0,z)*G(2 - z,y)
          - 4*G(1,0,0,z)*G(z^-1,y)
          + 2*G(1,0,0,z)*G(1,y)
          - 4*G(1,0,0,0,z)
          - 2*G(1,0,0,0,y)
          + 4*G(1,0,1,0,z)
          - 4*G(1,0,1,0,y)
          - 2*G(1,1,z^-1,0,y)
          + 2/3*G(1,1,z)*Pi^2
          - 5/12*G(1,1,y)*Pi^2
          + G(1,1,0,z)*G(2 - z,y)
          + 2*G(1,1,0,z)*G(z^-1,y)
          - G(1,1,0,z)*G(1,y)
          - 4*G(1,1,0,0,z)
          + G(1,1,0,0,y)
          - 4*G(1,1,1,0,z)
          + 5/2*G(1,1,1,0,y)
          - G(1,2,z)*Pi^2
          + 4*G(1,2,1,0,z)
          + 7/4*G(2,z)*zeta3
          + 1/2*G(2,z)*Pi^2*Log2
          + 1/2*G(2,z)*G(2 - z,y)*Pi^2
          - G(2,z)*G(z^-1,y)*Pi^2
          - 1/6*G(2,1,z)*Pi^2
          - 2*G(2,1,0,z)*G(2 - z,y)
          + 4*G(2,1,0,z)*G(z^-1,y)
          + 4*G(2,1,0,0,z)
          + G(2,1,1,0,z)
          + 1/2*G(2,2,z)*Pi^2
          - 2*G(2,2,1,0,z)
          );

 Topo(B,213,4,y,z) =

       + m2^-2*[1-y]^-1*e^-2 * (
          + 1/2*G(0,y)
          )

       + m2^-2*[1-y]^-1*e^-1 * (
          + 1/6*Pi^2
          + 1/2*G(z^-1,0,y)
          + 1/2*G(0,z)*G(z^-1,y)
          - G(0,0,y)
          - 1/2*G(1,0,z)
          - G(1,0,y)
          )

       + m2^-2*[1-y]^-1 * (
          + 11/4*zeta3
          + 1/2*Pi^2*Log2
          + G(2 - z,z^-1,0,y)
          + 1/2*G(2 - z,y)*Pi^2
          - 2*G(2 - z,1,0,y)
          - 3/2*G(z^-1,z^-1,0,y)
          - 5/12*G(z^-1,y)*Pi^2
          - G(z^-1,0,0,y)
          + 2*G(z^-1,1,0,y)
          + G(0,z^-1,0,y)
          + G(0,z)*G(2 - z,z^-1,y)
          - 3/2*G(0,z)*G(z^-1,z^-1,y)
          + G(0,z)*G(0,z^-1,y)
          - G(0,z)*G(1,z^-1,y)
          + 1/6*G(0,y)*Pi^2
          - G(0,0,z)*G(z^-1,y)
          + 2*G(0,0,0,y)
          - 2*G(0,1,0,y)
          - G(1,z^-1,0,y)
          + 1/12*G(1,z)*Pi^2
          - 1/3*G(1,y)*Pi^2
          - 2*G(1,0,z)*G(2 - z,y)
          + 2*G(1,0,z)*G(z^-1,y)
          + G(1,0,z)*G(1,y)
          + G(1,0,0,z)
          + 2*G(1,0,0,y)
          - 1/2*G(1,1,0,z)
          + 2*G(1,1,0,y)
          + 1/2*G(2,z)*Pi^2
          - 2*G(2,1,0,z)
          )

       + m2^-2*[1-y]^-1*e * (
          - 2*li4half
          - 1/12*Log2^4
          + 1/3*Pi^2*Log2^2
          + 7/144*Pi^4
          + G(2 - z,2 - z,z^-1,0,y)
          + 1/2*G(2 - z,2 - z,y)*Pi^2
          - 2*G(2 - z,2 - z,1,0,y)
          - 3*G(2 - z,z^-1,z^-1,0,y)
          - 5/6*G(2 - z,z^-1,y)*Pi^2
          - 2*G(2 - z,z^-1,0,0,y)
          + 4*G(2 - z,z^-1,1,0,y)
          + 7/4*G(2 - z,y)*zeta3
          + 1/2*G(2 - z,y)*Pi^2*Log2
          + G(2 - z,1,z^-1,0,y)
          - 1/6*G(2 - z,1,y)*Pi^2
          + 4*G(2 - z,1,0,0,y)
          + G(2 - z,1,1,0,y)
          - 2*G(z^-1,2 - z,z^-1,0,y)
          - G(z^-1,2 - z,y)*Pi^2
          + 4*G(z^-1,2 - z,1,0,y)
          + 9/2*G(z^-1,z^-1,z^-1,0,y)
          + 5/4*G(z^-1,z^-1,y)*Pi^2
          + 3*G(z^-1,z^-1,0,0,y)
          - 6*G(z^-1,z^-1,1,0,y)
          - 3*G(z^-1,y)*zeta3
          - G(z^-1,y)*Pi^2*Log2
          + G(z^-1,0,z^-1,0,y)
          + 1/6*G(z^-1,0,y)*Pi^2
          + 2*G(z^-1,0,0,0,y)
          - 2*G(z^-1,0,1,0,y)
          - 4*G(z^-1,1,z^-1,0,y)
          - 1/3*G(z^-1,1,y)*Pi^2
          - 4*G(z^-1,1,0,0,y)
          + 2*G(z^-1,1,1,0,y)
          - 3*G(0,z^-1,z^-1,0,y)
          - 5/6*G(0,z^-1,y)*Pi^2
          + 4*G(0,z^-1,y)*G(1,0,z)
          - 2*G(0,z^-1,0,0,y)
          + 4*G(0,z^-1,1,0,y)
          + G(0,z)*G(2 - z,2 - z,z^-1,y)
          - 3*G(0,z)*G(2 - z,z^-1,z^-1,y)
          + G(0,z)*G(2 - z,1,z^-1,y)
          - 2*G(0,z)*G(z^-1,2 - z,z^-1,y)
          + 9/2*G(0,z)*G(z^-1,z^-1,z^-1,y)
          - 1/3*G(0,z)*G(z^-1,y)*Pi^2
          + G(0,z)*G(z^-1,0,z^-1,y)
          - 4*G(0,z)*G(z^-1,1,z^-1,y)
          - 3*G(0,z)*G(0,z^-1,z^-1,y)
          - 2*G(0,z)*G(1,2 - z,z^-1,y)
          + 3*G(0,z)*G(1,z^-1,z^-1,y)
          - 2*G(0,z)*G(1,0,z^-1,y)
          + 2*G(0,z)*G(1,1,z^-1,y)
          + 4*G(0,y)*zeta3
          - 2*G(0,0,z^-1,y)*G(0,z)
          - 2*G(0,0,z^-1,0,y)
          - 2*G(0,0,z)*G(2 - z,z^-1,y)
          + 3*G(0,0,z)*G(z^-1,z^-1,y)
          - 2*G(0,0,z)*G(0,z^-1,y)
          + 2*G(0,0,z)*G(1,z^-1,y)
          - 1/3*G(0,0,y)*Pi^2
          + 2*G(0,0,0,z)*G(z^-1,y)
          - 4*G(0,0,0,0,y)
          + 4*G(0,0,1,0,y)
          + 4*G(0,1,z^-1,y)*G(0,z)
          + 4*G(0,1,z^-1,0,y)
          + 1/3*G(0,1,y)*Pi^2
          - 4*G(0,1,y)*G(1,0,z)
          + 4*G(0,1,0,z)*G(z^-1,y)
          + 4*G(0,1,0,0,y)
          - 2*G(0,1,1,0,y)
          - 2*G(1,2 - z,z^-1,0,y)
          - G(1,2 - z,y)*Pi^2
          + 4*G(1,2 - z,1,0,y)
          + 3*G(1,z^-1,z^-1,0,y)
          + 5/6*G(1,z^-1,y)*Pi^2
          + 2*G(1,z^-1,0,0,y)
          - 4*G(1,z^-1,1,0,y)
          + 4*G(1,z)*zeta3
          + G(1,z)*Pi^2*Log2
          - 1/6*G(1,z)*G(2 - z,y)*Pi^2
          + 2/3*G(1,z)*G(z^-1,y)*Pi^2
          - 1/6*G(1,z)*G(1,y)*Pi^2
          - 11/2*G(1,y)*zeta3
          - G(1,y)*Pi^2*Log2
          - G(1,y)*G(2,z)*Pi^2
          + 4*G(1,y)*G(2,1,0,z)
          - 2*G(1,0,z^-1,0,y)
          + 1/3*G(1,0,z)*Pi^2
          - 2*G(1,0,z)*G(2 - z,2 - z,y)
          + 4*G(1,0,z)*G(2 - z,z^-1,y)
          - G(1,0,z)*G(2 - z,1,y)
          + 4*G(1,0,z)*G(z^-1,2 - z,y)
          - 6*G(1,0,z)*G(z^-1,z^-1,y)
          + 4*G(1,0,z)*G(z^-1,1,y)
          + 4*G(1,0,z)*G(1,2 - z,y)
          - 4*G(1,0,z)*G(1,z^-1,y)
          - 2*G(1,0,z)*G(1,1,y)
          - 1/3*G(1,0,y)*Pi^2
          + 4*G(1,0,0,z)*G(2 - z,y)
          - 4*G(1,0,0,z)*G(z^-1,y)
          - 2*G(1,0,0,z)*G(1,y)
          - 2*G(1,0,0,0,z)
          - 4*G(1,0,0,0,y)
          - 4*G(1,0,1,0,z)
          + 4*G(1,0,1,0,y)
          + 2*G(1,1,z^-1,0,y)
          - 5/12*G(1,1,z)*Pi^2
          + 2/3*G(1,1,y)*Pi^2
          + G(1,1,0,z)*G(2 - z,y)
          - 4*G(1,1,0,z)*G(z^-1,y)
          + G(1,1,0,z)*G(1,y)
          + G(1,1,0,0,z)
          - 4*G(1,1,0,0,y)
          + 5/2*G(1,1,1,0,z)
          - 4*G(1,1,1,0,y)
          + G(1,2,z)*Pi^2
          - 4*G(1,2,1,0,z)
          + 7/4*G(2,z)*zeta3
          + 1/2*G(2,z)*Pi^2*Log2
          + 1/2*G(2,z)*G(2 - z,y)*Pi^2
          - G(2,z)*G(z^-1,y)*Pi^2
          - 1/6*G(2,1,z)*Pi^2
          - 2*G(2,1,0,z)*G(2 - z,y)
          + 4*G(2,1,0,z)*G(z^-1,y)
          + 4*G(2,1,0,0,z)
          + G(2,1,1,0,z)
          + 1/2*G(2,2,z)*Pi^2
          - 2*G(2,2,1,0,z)
          );

 Topo(B,249,y,z) =

       + m2^-2*[1-y*z]^-1*e^-2 * (
          - 2*G(0,z)
          - 2*G(0,y)
          )

       + m2^-2*[1-y*z]^-1*e^-1 * (
          + Pi^2
          + 2*G(z^-1,0,y)
          - 4*G(0,z)
          + 2*G(0,z)*G(z^-1,y)
          - 4*G(0,y)
          + 2*G(0,0,z)
          + 2*G(0,0,y)
          - 4*G(1,0,z)
          - 4*G(1,0,y)
          )

       + m2^-2*[1-y*z]^-1 * (
          + 7/2*zeta3
          + 2*Pi^2
          + Pi^2*Log2
          + 2*G(2 - z,z^-1,0,y)
          + G(2 - z,y)*Pi^2
          - 4*G(2 - z,1,0,y)
          - 2*G(z^-1,z^-1,0,y)
          - G(z^-1,y)*Pi^2
          + 4*G(z^-1,0,y)
          - 2*G(z^-1,0,0,y)
          + 4*G(z^-1,1,0,y)
          - 8*G(0,z)
          + 2*G(0,z)*G(2 - z,z^-1,y)
          - 2*G(0,z)*G(z^-1,z^-1,y)
          + 4*G(0,z)*G(z^-1,y)
          - 8*G(0,y)
          + 4*G(0,0,z)
          - 2*G(0,0,z)*G(z^-1,y)
          + 4*G(0,0,y)
          - 2*G(0,0,0,z)
          - 2*G(0,0,0,y)
          - 8*G(1,0,z)
          - 4*G(1,0,z)*G(2 - z,y)
          + 4*G(1,0,z)*G(z^-1,y)
          - 8*G(1,0,y)
          + 4*G(1,0,0,z)
          + 4*G(1,0,0,y)
          + G(2,z)*Pi^2
          - 4*G(2,1,0,z)
          )

       + m2^-2*[1-y*z]^-1*e * (
          + 7*zeta3
          - 4*li4half
          - 1/6*Log2^4
          + 4*Pi^2
          + 2*Pi^2*Log2
          + 2/3*Pi^2*Log2^2
          + 4/45*Pi^4
          + 2*G(2 - z,2 - z,z^-1,0,y)
          + G(2 - z,2 - z,y)*Pi^2
          - 4*G(2 - z,2 - z,1,0,y)
          - 2*G(2 - z,z^-1,z^-1,0,y)
          - G(2 - z,z^-1,y)*Pi^2
          + 4*G(2 - z,z^-1,0,y)
          - 2*G(2 - z,z^-1,0,0,y)
          + 4*G(2 - z,z^-1,1,0,y)
          + 7/2*G(2 - z,y)*zeta3
          + 2*G(2 - z,y)*Pi^2
          + G(2 - z,y)*Pi^2*Log2
          - 8*G(2 - z,1,0,y)
          + 4*G(2 - z,1,0,0,y)
          - 2*G(z^-1,2 - z,z^-1,0,y)
          - G(z^-1,2 - z,y)*Pi^2
          + 4*G(z^-1,2 - z,1,0,y)
          + 2*G(z^-1,z^-1,z^-1,0,y)
          + G(z^-1,z^-1,y)*Pi^2
          - 4*G(z^-1,z^-1,0,y)
          + 2*G(z^-1,z^-1,0,0,y)
          - 4*G(z^-1,z^-1,1,0,y)
          - 7/2*G(z^-1,y)*zeta3
          - 2*G(z^-1,y)*Pi^2
          - G(z^-1,y)*Pi^2*Log2
          + 8*G(z^-1,0,y)
          - 4*G(z^-1,0,0,y)
          + 2*G(z^-1,0,0,0,y)
          + 8*G(z^-1,1,0,y)
          - 4*G(z^-1,1,0,0,y)
          - 16*G(0,z)
          + 2*G(0,z)*G(2 - z,2 - z,z^-1,y)
          - 2*G(0,z)*G(2 - z,z^-1,z^-1,y)
          + 4*G(0,z)*G(2 - z,z^-1,y)
          - 2*G(0,z)*G(z^-1,2 - z,z^-1,y)
          + 2*G(0,z)*G(z^-1,z^-1,z^-1,y)
          - 4*G(0,z)*G(z^-1,z^-1,y)
          + 8*G(0,z)*G(z^-1,y)
          - 16*G(0,y)
          + 8*G(0,0,z)
          - 2*G(0,0,z)*G(2 - z,z^-1,y)
          + 2*G(0,0,z)*G(z^-1,z^-1,y)
          - 4*G(0,0,z)*G(z^-1,y)
          + 8*G(0,0,y)
          - 4*G(0,0,0,z)
          + 2*G(0,0,0,z)*G(z^-1,y)
          - 4*G(0,0,0,y)
          + 2*G(0,0,0,0,z)
          + 2*G(0,0,0,0,y)
          - 16*G(1,0,z)
          - 4*G(1,0,z)*G(2 - z,2 - z,y)
          + 4*G(1,0,z)*G(2 - z,z^-1,y)
          - 8*G(1,0,z)*G(2 - z,y)
          + 4*G(1,0,z)*G(z^-1,2 - z,y)
          - 4*G(1,0,z)*G(z^-1,z^-1,y)
          + 8*G(1,0,z)*G(z^-1,y)
          - 16*G(1,0,y)
          + 8*G(1,0,0,z)
          + 4*G(1,0,0,z)*G(2 - z,y)
          - 4*G(1,0,0,z)*G(z^-1,y)
          + 8*G(1,0,0,y)
          - 4*G(1,0,0,0,z)
          - 4*G(1,0,0,0,y)
          + 7/2*G(2,z)*zeta3
          + 2*G(2,z)*Pi^2
          + G(2,z)*Pi^2*Log2
          + G(2,z)*G(2 - z,y)*Pi^2
          - G(2,z)*G(z^-1,y)*Pi^2
          - 8*G(2,1,0,z)
          - 4*G(2,1,0,z)*G(2 - z,y)
          + 4*G(2,1,0,z)*G(z^-1,y)
          + 4*G(2,1,0,0,z)
          + G(2,2,z)*Pi^2
          - 4*G(2,2,1,0,z)
          );

 Topo(B,215,y,z) =

       + m2^-2*[1-z]^-1*y^-1*e^-2 * (
          + 1/2*G(z^-1,0,y)
          + 1/2*G(0,z)*G(z^-1,y)
          - 1/2*G(1,0,y)
          )

       + m2^-2*[1-z]^-1*y^-1*e^-1 * (
          - 1/2*G(z^-1,z^-1,0,y)
          - 1/4*G(z^-1,y)*Pi^2
          + G(z^-1,1,0,y)
          - G(0,z^-1,0,y)
          - 1/2*G(0,z)*G(z^-1,z^-1,y)
          - G(0,z)*G(0,z^-1,y)
          + 2*G(0,z)*G(1,z^-1,y)
          - G(0,0,z)*G(z^-1,y)
          + G(0,1,0,y)
          + 2*G(1,z^-1,0,y)
          + 5/12*G(1,y)*Pi^2
          + G(1,0,z)*G(z^-1,y)
          - 2*G(1,0,z)*G(1,y)
          - 5/2*G(1,1,0,y)
          )

       + m2^-2*[1-z]^-1*y^-1 * (
          + G(2 - z,z^-1,z^-1,0,y)
          + 1/6*G(2 - z,z^-1,y)*Pi^2
          + G(2 - z,z^-1,0,0,y)
          - G(2 - z,z^-1,1,0,y)
          + 1/6*G(2 - z,1,y)*Pi^2
          - 2*G(2 - z,1,0,0,y)
          - G(2 - z,1,1,0,y)
          - 1/2*G(z^-1,z^-1,z^-1,0,y)
          + 1/12*G(z^-1,z^-1,y)*Pi^2
          - G(z^-1,z^-1,0,0,y)
          - 3/2*G(z^-1,y)*zeta3
          - 1/6*G(z^-1,0,y)*Pi^2
          - G(z^-1,0,0,0,y)
          + G(z^-1,0,1,0,y)
          - 1/6*G(z^-1,1,y)*Pi^2
          + G(z^-1,1,0,0,y)
          + G(z^-1,1,1,0,y)
          + G(0,z^-1,z^-1,0,y)
          + 1/2*G(0,z^-1,y)*Pi^2
          - 2*G(0,z^-1,y)*G(1,0,z)
          - 2*G(0,z^-1,1,0,y)
          + G(0,z)*G(2 - z,z^-1,z^-1,y)
          - 1/2*G(0,z)*G(z^-1,z^-1,z^-1,y)
          + 1/6*G(0,z)*G(z^-1,y)*Pi^2
          + G(0,z)*G(0,z^-1,z^-1,y)
          + G(0,z)*G(1,2 - z,z^-1,y)
          - 3*G(0,z)*G(1,z^-1,z^-1,y)
          - 2*G(0,z)*G(1,0,z^-1,y)
          + 5*G(0,z)*G(1,1,z^-1,y)
          + 2*G(0,0,z^-1,y)*G(0,z)
          + 2*G(0,0,z^-1,0,y)
          + G(0,0,z)*G(z^-1,z^-1,y)
          + 2*G(0,0,z)*G(0,z^-1,y)
          - 4*G(0,0,z)*G(1,z^-1,y)
          + 2*G(0,0,0,z)*G(z^-1,y)
          - 2*G(0,0,1,0,y)
          - 4*G(0,1,z^-1,y)*G(0,z)
          - 4*G(0,1,z^-1,0,y)
          - 5/6*G(0,1,y)*Pi^2
          + 4*G(0,1,y)*G(1,0,z)
          - 2*G(0,1,0,z)*G(z^-1,y)
          + 5*G(0,1,1,0,y)
          + G(1,2 - z,z^-1,0,y)
          + 1/2*G(1,2 - z,y)*Pi^2
          - 2*G(1,2 - z,1,0,y)
          - 3*G(1,z^-1,z^-1,0,y)
          - 7/6*G(1,z^-1,y)*Pi^2
          - G(1,z^-1,0,0,y)
          + 5*G(1,z^-1,1,0,y)
          - 1/6*G(1,z)*G(z^-1,y)*Pi^2
          - 1/6*G(1,z)*G(1,y)*Pi^2
          + 17/4*G(1,y)*zeta3
          + 1/2*G(1,y)*Pi^2*Log2
          + 1/2*G(1,y)*G(2,z)*Pi^2
          - 2*G(1,y)*G(2,1,0,z)
          - 2*G(1,0,z^-1,0,y)
          - G(1,0,z)*G(2 - z,z^-1,y)
          - 2*G(1,0,z)*G(1,2 - z,y)
          + 5*G(1,0,z)*G(1,z^-1,y)
          - 5*G(1,0,z)*G(1,1,y)
          + 1/6*G(1,0,y)*Pi^2
          - 2*G(1,0,0,z)*G(z^-1,y)
          + 4*G(1,0,0,z)*G(1,y)
          + G(1,0,0,0,y)
          + G(1,0,1,0,y)
          + 5*G(1,1,z^-1,0,y)
          + 11/12*G(1,1,y)*Pi^2
          + G(1,1,0,z)*G(z^-1,y)
          + G(1,1,0,z)*G(1,y)
          + 2*G(1,1,0,0,y)
          - 11/2*G(1,1,1,0,y)
          );


 Topo(B,247,1,y,z) =

       + m2^-3*y^-1*[1-y*z]^-1*e^-2 * (
          + 1/3*Pi^2
          - 2*G(z^-1,0,y)
          - 2*G(0,z)*G(z^-1,y)
          )

       + m2^-3*y^-1*[1-y*z]^-1*e^-1 * (
          - 7*zeta3
          + 7*G(z^-1,z^-1,0,y)
          + 3/2*G(z^-1,y)*Pi^2
          + 4*G(z^-1,0,0,y)
          - 8*G(z^-1,1,0,y)
          + 2*G(0,z^-1,0,y)
          + 7*G(0,z)*G(z^-1,z^-1,y)
          + 2*G(0,z)*G(0,z^-1,y)
          - 6*G(0,z)*G(1,z^-1,y)
          - 2/3*G(0,y)*Pi^2
          + 4*G(0,0,z)*G(z^-1,y)
          + 2*G(0,1,0,y)
          - 6*G(1,z^-1,0,y)
          - 2/3*G(1,y)*Pi^2
          - 8*G(1,0,z)*G(z^-1,y)
          + 6*G(1,0,z)*G(1,y)
          - 6*G(1,0,0,y)
          + 4*G(1,1,0,y)
          )

       + m2^-3*y^-1*[1-y*z]^-1 * (
          + 43/360*Pi^4
          + 4*G(2 - z,z^-1,z^-1,0,y)
          + 2/3*G(2 - z,z^-1,y)*Pi^2
          + 4*G(2 - z,z^-1,0,0,y)
          - 4*G(2 - z,z^-1,1,0,y)
          + 2/3*G(2 - z,1,y)*Pi^2
          - 8*G(2 - z,1,0,0,y)
          - 4*G(2 - z,1,1,0,y)
          + 8*G(z^-1,2 - z,z^-1,0,y)
          + 4*G(z^-1,2 - z,y)*Pi^2
          - 16*G(z^-1,2 - z,1,0,y)
          - 17*G(z^-1,z^-1,z^-1,0,y)
          - 13/2*G(z^-1,z^-1,y)*Pi^2
          - 14*G(z^-1,z^-1,0,0,y)
          + 28*G(z^-1,z^-1,1,0,y)
          + 29*G(z^-1,y)*zeta3
          + 4*G(z^-1,y)*Pi^2*Log2
          - 5*G(z^-1,0,z^-1,0,y)
          + 7/6*G(z^-1,0,y)*Pi^2
          - 8*G(z^-1,0,0,0,y)
          - 2*G(z^-1,0,1,0,y)
          + 10*G(z^-1,1,z^-1,0,y)
          + 5/3*G(z^-1,1,y)*Pi^2
          + 28*G(z^-1,1,0,0,y)
          - 10*G(z^-1,1,1,0,y)
          - 8*G(0,z^-1,z^-1,0,y)
          - 4/3*G(0,z^-1,y)*Pi^2
          + 8*G(0,z^-1,y)*G(1,0,z)
          - 4*G(0,z^-1,0,0,y)
          + 8*G(0,z^-1,1,0,y)
          + 4*G(0,z)*G(2 - z,z^-1,z^-1,y)
          + 8*G(0,z)*G(z^-1,2 - z,z^-1,y)
          - 17*G(0,z)*G(z^-1,z^-1,z^-1,y)
          - 1/6*G(0,z)*G(z^-1,y)*Pi^2
          - 5*G(0,z)*G(z^-1,0,z^-1,y)
          + 10*G(0,z)*G(z^-1,1,z^-1,y)
          - 8*G(0,z)*G(0,z^-1,z^-1,y)
          - 12*G(0,z)*G(1,2 - z,z^-1,y)
          + 18*G(0,z)*G(1,z^-1,z^-1,y)
          + 4*G(0,z)*G(1,0,z^-1,y)
          - 4*G(0,z)*G(1,1,z^-1,y)
          + 14*G(0,y)*zeta3
          - 14*G(0,0,z)*G(z^-1,z^-1,y)
          - 4*G(0,0,z)*G(0,z^-1,y)
          + 12*G(0,0,z)*G(1,z^-1,y)
          + 4/3*G(0,0,y)*Pi^2
          - 8*G(0,0,0,z)*G(z^-1,y)
          - 8*G(0,0,1,0,y)
          + 4*G(0,1,z^-1,y)*G(0,z)
          + 4*G(0,1,z^-1,0,y)
          + 1/3*G(0,1,y)*Pi^2
          - 4*G(0,1,y)*G(1,0,z)
          + 2*G(0,1,0,z)*G(z^-1,y)
          + 4*G(0,1,0,0,y)
          - 2*G(0,1,1,0,y)
          - 12*G(1,2 - z,z^-1,0,y)
          - 6*G(1,2 - z,y)*Pi^2
          + 24*G(1,2 - z,1,0,y)
          + 18*G(1,z^-1,z^-1,0,y)
          + 23/3*G(1,z^-1,y)*Pi^2
          + 20*G(1,z^-1,0,0,y)
          - 32*G(1,z^-1,1,0,y)
          + 1/3*G(1,z)*G(z^-1,y)*Pi^2
          - G(1,z)*G(1,y)*Pi^2
          - 43*G(1,y)*zeta3
          - 6*G(1,y)*Pi^2*Log2
          - 6*G(1,y)*G(2,z)*Pi^2
          + 24*G(1,y)*G(2,1,0,z)
          + 4*G(1,0,z^-1,0,y)
          - 4*G(1,0,z)*G(2 - z,z^-1,y)
          - 16*G(1,0,z)*G(z^-1,2 - z,y)
          + 28*G(1,0,z)*G(z^-1,z^-1,y)
          - 10*G(1,0,z)*G(z^-1,1,y)
          + 24*G(1,0,z)*G(1,2 - z,y)
          - 32*G(1,0,z)*G(1,z^-1,y)
          + 4*G(1,0,z)*G(1,1,y)
          - 5/3*G(1,0,y)*Pi^2
          + 16*G(1,0,0,z)*G(z^-1,y)
          - 12*G(1,0,0,z)*G(1,y)
          + 18*G(1,0,0,0,y)
          + 6*G(1,0,1,0,y)
          - 4*G(1,1,z^-1,0,y)
          - 4/3*G(1,1,y)*Pi^2
          - 2*G(1,1,0,z)*G(z^-1,y)
          + 6*G(1,1,0,z)*G(1,y)
          - 38*G(1,1,0,0,y)
          + 8*G(1,1,1,0,y)
          + 4*G(2,z)*G(z^-1,y)*Pi^2
          - 16*G(2,1,0,z)*G(z^-1,y)
          );

 Topo(B,247,2,y,z) =

       + m2^-2*y^-1*[1-y]^-1*e^-2 * (
          - 1/4*Pi^2
          + 3/2*G(z^-1,0,y)
          + 3/2*G(0,z)*G(z^-1,y)
          )

       + m2^-2*y^-1*[1-y]^-1*e^-1 * (
          + 9/2*zeta3
          - 9/2*G(z^-1,z^-1,0,y)
          - 11/12*G(z^-1,y)*Pi^2
          - 2*G(z^-1,0,0,y)
          + 5*G(z^-1,1,0,y)
          - G(0,z^-1,0,y)
          - 9/2*G(0,z)*G(z^-1,z^-1,y)
          - G(0,z)*G(0,z^-1,y)
          + 4*G(0,z)*G(1,z^-1,y)
          + 1/2*G(0,y)*Pi^2
          - 3*G(0,0,z)*G(z^-1,y)
          - 2*G(0,1,0,y)
          + 4*G(1,z^-1,0,y)
          + 1/2*G(1,y)*Pi^2
          + 5*G(1,0,z)*G(z^-1,y)
          - 4*G(1,0,z)*G(1,y)
          + 2*G(1,0,0,y)
          - 3*G(1,1,0,y)
          )

       + m2^-2*y^-1*[1-y]^-1 * (
          - 19/360*Pi^4
          - 3*G(2 - z,z^-1,z^-1,0,y)
          - 1/2*G(2 - z,z^-1,y)*Pi^2
          - 3*G(2 - z,z^-1,0,0,y)
          + 3*G(2 - z,z^-1,1,0,y)
          - 1/2*G(2 - z,1,y)*Pi^2
          + 6*G(2 - z,1,0,0,y)
          + 3*G(2 - z,1,1,0,y)
          - 4*G(z^-1,2 - z,z^-1,0,y)
          - 2*G(z^-1,2 - z,y)*Pi^2
          + 8*G(z^-1,2 - z,1,0,y)
          + 23/2*G(z^-1,z^-1,z^-1,0,y)
          + 41/12*G(z^-1,z^-1,y)*Pi^2
          + 7*G(z^-1,z^-1,0,0,y)
          - 16*G(z^-1,z^-1,1,0,y)
          - 25/2*G(z^-1,y)*zeta3
          - 2*G(z^-1,y)*Pi^2*Log2
          + G(z^-1,0,z^-1,0,y)
          - 2/3*G(z^-1,0,y)*Pi^2
          + 3*G(z^-1,0,0,0,y)
          + 3*G(z^-1,0,1,0,y)
          - 6*G(z^-1,1,z^-1,0,y)
          - 1/2*G(z^-1,1,y)*Pi^2
          - 11*G(z^-1,1,0,0,y)
          + 3*G(z^-1,1,1,0,y)
          + 3*G(0,z^-1,z^-1,0,y)
          + 1/6*G(0,z^-1,y)*Pi^2
          - 2*G(0,z^-1,y)*G(1,0,z)
          - 2*G(0,z^-1,1,0,y)
          - 3*G(0,z)*G(2 - z,z^-1,z^-1,y)
          - 4*G(0,z)*G(z^-1,2 - z,z^-1,y)
          + 23/2*G(0,z)*G(z^-1,z^-1,z^-1,y)
          + G(0,z)*G(z^-1,0,z^-1,y)
          - 6*G(0,z)*G(z^-1,1,z^-1,y)
          + 3*G(0,z)*G(0,z^-1,z^-1,y)
          + 5*G(0,z)*G(1,2 - z,z^-1,y)
          - 9*G(0,z)*G(1,z^-1,z^-1,y)
          + 2*G(0,z)*G(1,0,z^-1,y)
          + G(0,z)*G(1,1,z^-1,y)
          - 9*G(0,y)*zeta3
          - 2*G(0,0,z^-1,y)*G(0,z)
          - 2*G(0,0,z^-1,0,y)
          + 9*G(0,0,z)*G(z^-1,z^-1,y)
          + 2*G(0,0,z)*G(0,z^-1,y)
          - 8*G(0,0,z)*G(1,z^-1,y)
          - G(0,0,y)*Pi^2
          + 6*G(0,0,0,z)*G(z^-1,y)
          + 8*G(0,0,1,0,y)
          + 4*G(0,1,0,0,y)
          + 5*G(1,2 - z,z^-1,0,y)
          + 5/2*G(1,2 - z,y)*Pi^2
          - 10*G(1,2 - z,1,0,y)
          - 9*G(1,z^-1,z^-1,0,y)
          - 17/6*G(1,z^-1,y)*Pi^2
          - 5*G(1,z^-1,0,0,y)
          + 13*G(1,z^-1,1,0,y)
          + 1/6*G(1,z)*G(z^-1,y)*Pi^2
          + 1/6*G(1,z)*G(1,y)*Pi^2
          + 59/4*G(1,y)*zeta3
          + 5/2*G(1,y)*Pi^2*Log2
          + 5/2*G(1,y)*G(2,z)*Pi^2
          - 10*G(1,y)*G(2,1,0,z)
          + 2*G(1,0,z^-1,0,y)
          + 3*G(1,0,z)*G(2 - z,z^-1,y)
          + 8*G(1,0,z)*G(z^-1,2 - z,y)
          - 16*G(1,0,z)*G(z^-1,z^-1,y)
          + 6*G(1,0,z)*G(z^-1,1,y)
          - 10*G(1,0,z)*G(1,2 - z,y)
          + 13*G(1,0,z)*G(1,z^-1,y)
          - G(1,0,z)*G(1,1,y)
          + G(1,0,y)*Pi^2
          - 10*G(1,0,0,z)*G(z^-1,y)
          + 8*G(1,0,0,z)*G(1,y)
          - 6*G(1,0,0,0,y)
          - 8*G(1,0,1,0,y)
          + G(1,1,z^-1,0,y)
          + 1/6*G(1,1,y)*Pi^2
          - G(1,1,0,z)*G(z^-1,y)
          - G(1,1,0,z)*G(1,y)
          + 4*G(1,1,0,0,y)
          - G(1,1,1,0,y)
          - 2*G(2,z)*G(z^-1,y)*Pi^2
          + 8*G(2,1,0,z)*G(z^-1,y)
          )

       + m2^-2*[1-y]^-1*[1-y*z]^-1*e^-2 * (
          + 1/2*Pi^2
          + 3/2*G(0,0,y)
          - 3/2*G(1,0,z)
          - 3/2*G(1,0,y)
          )

       + m2^-2*[1-y]^-1*[1-y*z]^-1*e^-1 * (
          + 15/4*zeta3
          + 3/2*Pi^2*Log2
          + 3*G(2 - z,z^-1,0,y)
          + 3/2*G(2 - z,y)*Pi^2
          - 6*G(2 - z,1,0,y)
          - G(z^-1,y)*Pi^2
          - 3*G(z^-1,0,0,y)
          + 3*G(z^-1,1,0,y)
          + 3*G(0,z)*G(2 - z,z^-1,y)
          - 3*G(0,z)*G(1,z^-1,y)
          - 1/4*G(0,y)*Pi^2
          - 9/2*G(0,0,0,y)
          + 3/2*G(0,1,0,y)
          - 3*G(1,z^-1,0,y)
          + 1/4*G(1,z)*Pi^2
          - 1/4*G(1,y)*Pi^2
          - 6*G(1,0,z)*G(2 - z,y)
          + 3*G(1,0,z)*G(z^-1,y)
          + 3*G(1,0,z)*G(1,y)
          + 3*G(1,0,0,z)
          + 15/2*G(1,0,0,y)
          - 3/2*G(1,1,0,z)
          + 3/2*G(1,1,0,y)
          + 3/2*G(2,z)*Pi^2
          - 6*G(2,1,0,z)
          )

       + m2^-2*[1-y]^-1*[1-y*z]^-1 * (
          - 18*li4half
          - 3/4*Log2^4
          + 3*Pi^2*Log2^2
          + 13/40*Pi^4
          + 9*G(2 - z,2 - z,z^-1,0,y)
          + 9/2*G(2 - z,2 - z,y)*Pi^2
          - 18*G(2 - z,2 - z,1,0,y)
          - 6*G(2 - z,z^-1,z^-1,0,y)
          - 4*G(2 - z,z^-1,y)*Pi^2
          - 9*G(2 - z,z^-1,0,0,y)
          + 15*G(2 - z,z^-1,1,0,y)
          + 63/4*G(2 - z,y)*zeta3
          + 9/2*G(2 - z,y)*Pi^2*Log2
          - 3*G(2 - z,1,z^-1,0,y)
          + 18*G(2 - z,1,0,0,y)
          - 6*G(z^-1,2 - z,z^-1,0,y)
          - 3*G(z^-1,2 - z,y)*Pi^2
          + 12*G(z^-1,2 - z,1,0,y)
          + 2*G(z^-1,z^-1,y)*Pi^2
          + 6*G(z^-1,z^-1,0,0,y)
          - 6*G(z^-1,z^-1,1,0,y)
          - 15/2*G(z^-1,y)*zeta3
          - 3*G(z^-1,y)*Pi^2*Log2
          + 1/2*G(z^-1,0,y)*Pi^2
          + 9*G(z^-1,0,0,0,y)
          - 3*G(z^-1,0,1,0,y)
          + 6*G(z^-1,1,z^-1,0,y)
          + 1/2*G(z^-1,1,y)*Pi^2
          - 15*G(z^-1,1,0,0,y)
          - 3*G(z^-1,1,1,0,y)
          + 9*G(0,z)*G(2 - z,2 - z,z^-1,y)
          - 6*G(0,z)*G(2 - z,z^-1,z^-1,y)
          - 3*G(0,z)*G(2 - z,1,z^-1,y)
          - 6*G(0,z)*G(z^-1,2 - z,z^-1,y)
          + 6*G(0,z)*G(z^-1,1,z^-1,y)
          - 3*G(0,z)*G(1,2 - z,z^-1,y)
          + 6*G(0,z)*G(1,z^-1,z^-1,y)
          - 3*G(0,z)*G(1,1,z^-1,y)
          + 3*G(0,y)*zeta3
          - 6*G(0,0,z)*G(2 - z,z^-1,y)
          + 6*G(0,0,z)*G(1,z^-1,y)
          + 1/4*G(0,0,y)*Pi^2
          + 21/2*G(0,0,0,0,y)
          - 3/2*G(0,0,1,0,y)
          + 1/4*G(0,1,y)*Pi^2
          - 3/2*G(0,1,0,0,y)
          - 3/2*G(0,1,1,0,y)
          - 3*G(1,2 - z,z^-1,0,y)
          - 3/2*G(1,2 - z,y)*Pi^2
          + 6*G(1,2 - z,1,0,y)
          + 6*G(1,z^-1,z^-1,0,y)
          + 2*G(1,z^-1,y)*Pi^2
          + 3*G(1,z^-1,0,0,y)
          - 9*G(1,z^-1,1,0,y)
          + 3/2*G(1,z)*zeta3
          + 1/2*G(1,z)*G(2 - z,y)*Pi^2
          - 1/2*G(1,z)*G(z^-1,y)*Pi^2
          - 45/4*G(1,y)*zeta3
          - 3/2*G(1,y)*Pi^2*Log2
          - 3/2*G(1,y)*G(2,z)*Pi^2
          + 6*G(1,y)*G(2,1,0,z)
          - 18*G(1,0,z)*G(2 - z,2 - z,y)
          + 15*G(1,0,z)*G(2 - z,z^-1,y)
          + 3*G(1,0,z)*G(2 - z,1,y)
          + 12*G(1,0,z)*G(z^-1,2 - z,y)
          - 6*G(1,0,z)*G(z^-1,z^-1,y)
          - 6*G(1,0,z)*G(z^-1,1,y)
          + 6*G(1,0,z)*G(1,2 - z,y)
          - 9*G(1,0,z)*G(1,z^-1,y)
          + 3*G(1,0,z)*G(1,1,y)
          - 3/4*G(1,0,y)*Pi^2
          + 12*G(1,0,0,z)*G(2 - z,y)
          - 6*G(1,0,0,z)*G(z^-1,y)
          - 6*G(1,0,0,z)*G(1,y)
          - 6*G(1,0,0,0,z)
          - 39/2*G(1,0,0,0,y)
          + 9/2*G(1,0,1,0,y)
          - 3*G(1,1,z^-1,0,y)
          - 1/4*G(1,1,z)*Pi^2
          - 3/4*G(1,1,y)*Pi^2
          - 3*G(1,1,0,z)*G(2 - z,y)
          + 3*G(1,1,0,z)*G(z^-1,y)
          + 3*G(1,1,0,0,z)
          - 3/2*G(1,1,0,0,y)
          + 3/2*G(1,1,1,0,z)
          + 9/2*G(1,1,1,0,y)
          + 63/4*G(2,z)*zeta3
          + 9/2*G(2,z)*Pi^2*Log2
          + 9/2*G(2,z)*G(2 - z,y)*Pi^2
          - 3*G(2,z)*G(z^-1,y)*Pi^2
          + 1/2*G(2,1,z)*Pi^2
          - 18*G(2,1,0,z)*G(2 - z,y)
          + 12*G(2,1,0,z)*G(z^-1,y)
          + 12*G(2,1,0,0,z)
          - 3*G(2,1,1,0,z)
          + 9/2*G(2,2,z)*Pi^2
          - 18*G(2,2,1,0,z)
          )

       + m2^-2*z*[1-y]^-1*[1-y*z]^-1*e^-2 * (
          - 1/2*Pi^2
          - 3/2*G(0,0,y)
          + 3/2*G(1,0,z)
          + 3/2*G(1,0,y)
          )

       + m2^-2*z*[1-y]^-1*[1-y*z]^-1*e^-1 * (
          - 15/4*zeta3
          - 3/2*Pi^2*Log2
          - 3*G(2 - z,z^-1,0,y)
          - 3/2*G(2 - z,y)*Pi^2
          + 6*G(2 - z,1,0,y)
          + G(z^-1,y)*Pi^2
          + 3*G(z^-1,0,0,y)
          - 3*G(z^-1,1,0,y)
          - 3*G(0,z)*G(2 - z,z^-1,y)
          + 3*G(0,z)*G(1,z^-1,y)
          + 1/4*G(0,y)*Pi^2
          + 9/2*G(0,0,0,y)
          - 3/2*G(0,1,0,y)
          + 3*G(1,z^-1,0,y)
          - 1/4*G(1,z)*Pi^2
          + 1/4*G(1,y)*Pi^2
          + 6*G(1,0,z)*G(2 - z,y)
          - 3*G(1,0,z)*G(z^-1,y)
          - 3*G(1,0,z)*G(1,y)
          - 3*G(1,0,0,z)
          - 15/2*G(1,0,0,y)
          + 3/2*G(1,1,0,z)
          - 3/2*G(1,1,0,y)
          - 3/2*G(2,z)*Pi^2
          + 6*G(2,1,0,z)
          )

       + m2^-2*z*[1-y]^-1*[1-y*z]^-1 * (
          + 18*li4half
          + 3/4*Log2^4
          - 3*Pi^2*Log2^2
          - 13/40*Pi^4
          - 9*G(2 - z,2 - z,z^-1,0,y)
          - 9/2*G(2 - z,2 - z,y)*Pi^2
          + 18*G(2 - z,2 - z,1,0,y)
          + 6*G(2 - z,z^-1,z^-1,0,y)
          + 4*G(2 - z,z^-1,y)*Pi^2
          + 9*G(2 - z,z^-1,0,0,y)
          - 15*G(2 - z,z^-1,1,0,y)
          - 63/4*G(2 - z,y)*zeta3
          - 9/2*G(2 - z,y)*Pi^2*Log2
          + 3*G(2 - z,1,z^-1,0,y)
          - 18*G(2 - z,1,0,0,y)
          + 6*G(z^-1,2 - z,z^-1,0,y)
          + 3*G(z^-1,2 - z,y)*Pi^2
          - 12*G(z^-1,2 - z,1,0,y)
          - 2*G(z^-1,z^-1,y)*Pi^2
          - 6*G(z^-1,z^-1,0,0,y)
          + 6*G(z^-1,z^-1,1,0,y)
          + 15/2*G(z^-1,y)*zeta3
          + 3*G(z^-1,y)*Pi^2*Log2
          - 1/2*G(z^-1,0,y)*Pi^2
          - 9*G(z^-1,0,0,0,y)
          + 3*G(z^-1,0,1,0,y)
          - 6*G(z^-1,1,z^-1,0,y)
          - 1/2*G(z^-1,1,y)*Pi^2
          + 15*G(z^-1,1,0,0,y)
          + 3*G(z^-1,1,1,0,y)
          - 9*G(0,z)*G(2 - z,2 - z,z^-1,y)
          + 6*G(0,z)*G(2 - z,z^-1,z^-1,y)
          + 3*G(0,z)*G(2 - z,1,z^-1,y)
          + 6*G(0,z)*G(z^-1,2 - z,z^-1,y)
          - 6*G(0,z)*G(z^-1,1,z^-1,y)
          + 3*G(0,z)*G(1,2 - z,z^-1,y)
          - 6*G(0,z)*G(1,z^-1,z^-1,y)
          + 3*G(0,z)*G(1,1,z^-1,y)
          - 3*G(0,y)*zeta3
          + 6*G(0,0,z)*G(2 - z,z^-1,y)
          - 6*G(0,0,z)*G(1,z^-1,y)
          - 1/4*G(0,0,y)*Pi^2
          - 21/2*G(0,0,0,0,y)
          + 3/2*G(0,0,1,0,y)
          - 1/4*G(0,1,y)*Pi^2
          + 3/2*G(0,1,0,0,y)
          + 3/2*G(0,1,1,0,y)
          + 3*G(1,2 - z,z^-1,0,y)
          + 3/2*G(1,2 - z,y)*Pi^2
          - 6*G(1,2 - z,1,0,y)
          - 6*G(1,z^-1,z^-1,0,y)
          - 2*G(1,z^-1,y)*Pi^2
          - 3*G(1,z^-1,0,0,y)
          + 9*G(1,z^-1,1,0,y)
          - 3/2*G(1,z)*zeta3
          - 1/2*G(1,z)*G(2 - z,y)*Pi^2
          + 1/2*G(1,z)*G(z^-1,y)*Pi^2
          + 45/4*G(1,y)*zeta3
          + 3/2*G(1,y)*Pi^2*Log2
          + 3/2*G(1,y)*G(2,z)*Pi^2
          - 6*G(1,y)*G(2,1,0,z)
          + 18*G(1,0,z)*G(2 - z,2 - z,y)
          - 15*G(1,0,z)*G(2 - z,z^-1,y)
          - 3*G(1,0,z)*G(2 - z,1,y)
          - 12*G(1,0,z)*G(z^-1,2 - z,y)
          + 6*G(1,0,z)*G(z^-1,z^-1,y)
          + 6*G(1,0,z)*G(z^-1,1,y)
          - 6*G(1,0,z)*G(1,2 - z,y)
          + 9*G(1,0,z)*G(1,z^-1,y)
          - 3*G(1,0,z)*G(1,1,y)
          + 3/4*G(1,0,y)*Pi^2
          - 12*G(1,0,0,z)*G(2 - z,y)
          + 6*G(1,0,0,z)*G(z^-1,y)
          + 6*G(1,0,0,z)*G(1,y)
          + 6*G(1,0,0,0,z)
          + 39/2*G(1,0,0,0,y)
          - 9/2*G(1,0,1,0,y)
          + 3*G(1,1,z^-1,0,y)
          + 1/4*G(1,1,z)*Pi^2
          + 3/4*G(1,1,y)*Pi^2
          + 3*G(1,1,0,z)*G(2 - z,y)
          - 3*G(1,1,0,z)*G(z^-1,y)
          - 3*G(1,1,0,0,z)
          + 3/2*G(1,1,0,0,y)
          - 3/2*G(1,1,1,0,z)
          - 9/2*G(1,1,1,0,y)
          - 63/4*G(2,z)*zeta3
          - 9/2*G(2,z)*Pi^2*Log2
          - 9/2*G(2,z)*G(2 - z,y)*Pi^2
          + 3*G(2,z)*G(z^-1,y)*Pi^2
          - 1/2*G(2,1,z)*Pi^2
          + 18*G(2,1,0,z)*G(2 - z,y)
          - 12*G(2,1,0,z)*G(z^-1,y)
          - 12*G(2,1,0,0,z)
          + 3*G(2,1,1,0,z)
          - 9/2*G(2,2,z)*Pi^2
          + 18*G(2,2,1,0,z)
          );



==> TopoB_NonPhysical_Mathematica.txt <==
(* Two loop four point functions with two legs off-shell
*  T. Gehrmann, L. Tancredi, E. Weihs
*  
*  This mathematica readable file contains the two-loop four point
*  functions (5.5) - (5.14) with two non-adjacent off-shell legs with 
*  mass^2 = m2 in the non-physical region defined in (2.14) as a 
*  replacement list named 'TopoBMIsNonPhysicalRegion'. 
*  
*  Furthermore, the One-loop x One-loop integrals required for the 
*  reduction are included as well. Their naming convention is 
*  explained in Section 2.1.
*  
*  The integrals are given as a function in y and z which are defined 
*  in terms of the Mandelstam invariants in eq. (2.15).
*  The prefactor
*  
*  (Se/(16*Pi^2))^2(m2)^(2*e),
*  
*  where Se is defined in eq. (A.1), has been factored out.
*  e=(4-d)/2, where d is the number of space-time dimensions, 
*  is the expansion parameter of dimensional regularization.
*)

TopoBMIsNonPhysicalRegion = {
Int[B, 174, y, z] -> 
	+1/(e^2*m2*(1 - z))*(
			G[0, z]
			)
	+1/(e*m2*(1 - z))*(
			-Pi^2/6 + 2*G[0, z] - G[0, z]*G[z^(-1), y] - G[0, 0, z] + G[1, 0, y] + G[1, 0, z] - G[z^(-1), 0, y]
			)
	+1/(m2*(1 - z))*(
			-Pi^2/3 + 4*G[0, z] - (Pi^2*G[0, z])/6 - (Pi^2*G[1, z])/6 - (Pi^2*G[2, z])/2 - (Pi^2*G[2 - z, y])/2 + 
			 (2*Pi^2*G[z^(-1), y])/3 - 2*G[0, z]*G[z^(-1), y] - 2*G[0, 0, z] + G[z^(-1), y]*G[0, 0, z] + 2*G[1, 0, y] + 2*G[1, 0, z] + 
			 2*G[2 - z, y]*G[1, 0, z] - 3*G[z^(-1), y]*G[1, 0, z] - G[0, z]*G[2 - z, z^(-1), y] - 2*G[z^(-1), 0, y] + 
			 2*G[0, z]*G[z^(-1), z^(-1), y] + G[0, 0, 0, z] + G[0, 1, 0, z] - 2*G[1, 0, 0, y] - G[1, 0, 0, z] + G[1, 1, 0, z] + 
			 2*G[2, 1, 0, z] + 2*G[2 - z, 1, 0, y] - G[2 - z, z^(-1), 0, y] + 2*G[z^(-1), 0, 0, y] - 3*G[z^(-1), 1, 0, y] + 
			 2*G[z^(-1), z^(-1), 0, y] - (Pi^2*Log[2])/2 - (11*Zeta[3])/4
			)
	+e/(m2*(1 - z))*(
			(-2*Pi^2)/3 - (23*Pi^4)/720 + 8*G[0, z] - (Pi^2*G[0, z])/3 - (Pi^2*G[1, z])/3 - Pi^2*G[2, z] - Pi^2*G[2 - z, y] - 
			 (Pi^2*G[2, z]*G[2 - z, y])/2 + (4*Pi^2*G[z^(-1), y])/3 - 4*G[0, z]*G[z^(-1), y] + (Pi^2*G[0, z]*G[z^(-1), y])/6 + 
			 (Pi^2*G[1, z]*G[z^(-1), y])/6 + Pi^2*G[2, z]*G[z^(-1), y] - 4*G[0, 0, z] + (Pi^2*G[0, 0, z])/6 + 
			 2*G[z^(-1), y]*G[0, 0, z] + (Pi^2*G[0, 1, z])/6 + 4*G[1, 0, y] + 4*G[1, 0, z] - (Pi^2*G[1, 0, z])/6 + 
			 4*G[2 - z, y]*G[1, 0, z] - 6*G[z^(-1), y]*G[1, 0, z] - (Pi^2*G[1, 1, z])/6 - (Pi^2*G[1, 2, z])/2 - (Pi^2*G[2, 2, z])/2 + 
			 (Pi^2*G[2 - z, 1, y])/6 - (Pi^2*G[2 - z, 2 - z, y])/2 + 2*G[1, 0, z]*G[2 - z, 2 - z, y] + (2*Pi^2*G[2 - z, z^(-1), y])/3 - 
			 2*G[0, z]*G[2 - z, z^(-1), y] + G[0, 0, z]*G[2 - z, z^(-1), y] - 3*G[1, 0, z]*G[2 - z, z^(-1), y] - 4*G[z^(-1), 0, y] - 
			 (Pi^2*G[z^(-1), 1, y])/6 + Pi^2*G[z^(-1), 2 - z, y] - 4*G[1, 0, z]*G[z^(-1), 2 - z, y] - (4*Pi^2*G[z^(-1), z^(-1), y])/3 + 
			 4*G[0, z]*G[z^(-1), z^(-1), y] - 2*G[0, 0, z]*G[z^(-1), z^(-1), y] + 6*G[1, 0, z]*G[z^(-1), z^(-1), y] + 2*G[0, 0, 0, z] - 
			 G[z^(-1), y]*G[0, 0, 0, z] + 2*G[0, 1, 0, z] - G[z^(-1), y]*G[0, 1, 0, z] - 4*G[1, 0, 0, y] - 2*G[1, 0, 0, z] - 
			 2*G[2 - z, y]*G[1, 0, 0, z] + 3*G[z^(-1), y]*G[1, 0, 0, z] + 2*G[1, 1, 0, z] - G[z^(-1), y]*G[1, 1, 0, z] + 
			 4*G[2, 1, 0, z] + 2*G[2 - z, y]*G[2, 1, 0, z] - 4*G[z^(-1), y]*G[2, 1, 0, z] + 4*G[2 - z, 1, 0, y] - 
			 G[0, z]*G[2 - z, 2 - z, z^(-1), y] - 2*G[2 - z, z^(-1), 0, y] + 2*G[0, z]*G[2 - z, z^(-1), z^(-1), y] + 
			 4*G[z^(-1), 0, 0, y] - 6*G[z^(-1), 1, 0, y] + 2*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] + 4*G[z^(-1), z^(-1), 0, y] - 
			 4*G[0, z]*G[z^(-1), z^(-1), z^(-1), y] - G[0, 0, 0, 0, z] - G[0, 0, 1, 0, z] - G[0, 1, 0, 0, z] - G[0, 1, 1, 0, z] + 
			 4*G[1, 0, 0, 0, y] + G[1, 0, 0, 0, z] + G[1, 0, 1, 0, z] - G[1, 1, 0, 0, z] + G[1, 1, 1, 0, z] + 2*G[1, 2, 1, 0, z] - 
			 2*G[2, 1, 0, 0, z] + 2*G[2, 2, 1, 0, z] - 4*G[2 - z, 1, 0, 0, y] - G[2 - z, 1, 1, 0, y] + 2*G[2 - z, 2 - z, 1, 0, y] - 
			 G[2 - z, 2 - z, z^(-1), 0, y] + 2*G[2 - z, z^(-1), 0, 0, y] - 3*G[2 - z, z^(-1), 1, 0, y] + 
			 2*G[2 - z, z^(-1), z^(-1), 0, y] - 4*G[z^(-1), 0, 0, 0, y] + 6*G[z^(-1), 1, 0, 0, y] + G[z^(-1), 1, 1, 0, y] - 
			 4*G[z^(-1), 2 - z, 1, 0, y] + 2*G[z^(-1), 2 - z, z^(-1), 0, y] - 4*G[z^(-1), z^(-1), 0, 0, y] + 
			 6*G[z^(-1), z^(-1), 1, 0, y] - 4*G[z^(-1), z^(-1), z^(-1), 0, y] - Pi^2*Log[2] - (Pi^2*G[1, z]*Log[2])/2 - 
			 (Pi^2*G[2, z]*Log[2])/2 - (Pi^2*G[2 - z, y]*Log[2])/2 + Pi^2*G[z^(-1), y]*Log[2] - (Pi^2*Log[2]^2)/3 + Log[2]^4/12 + 
			 2*PolyLog[4, 1/2] - (11*Zeta[3])/2 - 4*G[0, z]*Zeta[3] - (11*G[1, z]*Zeta[3])/4 - (7*G[2, z]*Zeta[3])/4 - 
			 (7*G[2 - z, y]*Zeta[3])/4 + (9*G[z^(-1), y]*Zeta[3])/2
			),
Int[B, 182, y, z] -> 
	+1/(e^2*m2*(-2 + y + z))*(
			-Pi^2/2 - G[0, z]*G[z^(-1), y] + 2*G[1, 0, y] + 2*G[1, 0, z] - G[z^(-1), 0, y]
			)
	+1/(e*m2*(-2 + y + z))*(
			-(Pi^2*G[2, z]) - Pi^2*G[2 - z, y] + Pi^2*G[z^(-1), y] + 2*G[z^(-1), y]*G[0, 0, z] + 4*G[2 - z, y]*G[1, 0, z] - 
			 4*G[z^(-1), y]*G[1, 0, z] - 2*G[0, z]*G[2 - z, z^(-1), y] + 2*G[0, z]*G[z^(-1), z^(-1), y] - 4*G[1, 0, 0, y] - 
			 4*G[1, 0, 0, z] + 4*G[2, 1, 0, z] + 4*G[2 - z, 1, 0, y] - 2*G[2 - z, z^(-1), 0, y] + 2*G[z^(-1), 0, 0, y] - 
			 4*G[z^(-1), 1, 0, y] + 2*G[z^(-1), z^(-1), 0, y] - Pi^2*Log[2] - (7*Zeta[3])/2
			)
	+1/(m2*(-2 + y + z))*(
			(-8*Pi^4)/45 - 2*Pi^2*G[2, z]*G[2 - z, y] + 2*Pi^2*G[2, z]*G[z^(-1), y] - 2*Pi^2*G[2, 2, z] - 2*Pi^2*G[2 - z, 2 - z, y] + 
			 8*G[1, 0, z]*G[2 - z, 2 - z, y] + 2*Pi^2*G[2 - z, z^(-1), y] + 4*G[0, 0, z]*G[2 - z, z^(-1), y] - 
			 8*G[1, 0, z]*G[2 - z, z^(-1), y] + 2*Pi^2*G[z^(-1), 2 - z, y] - 8*G[1, 0, z]*G[z^(-1), 2 - z, y] - 
			 2*Pi^2*G[z^(-1), z^(-1), y] - 4*G[0, 0, z]*G[z^(-1), z^(-1), y] + 8*G[1, 0, z]*G[z^(-1), z^(-1), y] - 
			 4*G[z^(-1), y]*G[0, 0, 0, z] - 8*G[2 - z, y]*G[1, 0, 0, z] + 8*G[z^(-1), y]*G[1, 0, 0, z] + 8*G[2 - z, y]*G[2, 1, 0, z] - 
			 8*G[z^(-1), y]*G[2, 1, 0, z] - 4*G[0, z]*G[2 - z, 2 - z, z^(-1), y] + 4*G[0, z]*G[2 - z, z^(-1), z^(-1), y] + 
			 4*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] - 4*G[0, z]*G[z^(-1), z^(-1), z^(-1), y] + 8*G[1, 0, 0, 0, y] + 8*G[1, 0, 0, 0, z] - 
			 8*G[2, 1, 0, 0, z] + 8*G[2, 2, 1, 0, z] - 8*G[2 - z, 1, 0, 0, y] + 8*G[2 - z, 2 - z, 1, 0, y] - 
			 4*G[2 - z, 2 - z, z^(-1), 0, y] + 4*G[2 - z, z^(-1), 0, 0, y] - 8*G[2 - z, z^(-1), 1, 0, y] + 
			 4*G[2 - z, z^(-1), z^(-1), 0, y] - 4*G[z^(-1), 0, 0, 0, y] + 8*G[z^(-1), 1, 0, 0, y] - 8*G[z^(-1), 2 - z, 1, 0, y] + 
			 4*G[z^(-1), 2 - z, z^(-1), 0, y] - 4*G[z^(-1), z^(-1), 0, 0, y] + 8*G[z^(-1), z^(-1), 1, 0, y] - 
			 4*G[z^(-1), z^(-1), z^(-1), 0, y] - 2*Pi^2*G[2, z]*Log[2] - 2*Pi^2*G[2 - z, y]*Log[2] + 2*Pi^2*G[z^(-1), y]*Log[2] - 
			 (4*Pi^2*Log[2]^2)/3 + Log[2]^4/3 + 8*PolyLog[4, 1/2] - 7*G[2, z]*Zeta[3] - 7*G[2 - z, y]*Zeta[3] + 7*G[z^(-1), y]*Zeta[3]
			),
Int[B, 213, 2, y, z] -> 
	+1/(e^2*m2^2*(1 - y*z))*(
			G[0, y] + G[0, z]
			)
	+1/(e*m2^2*(1 - y*z))*(
			(-5*Pi^2)/6 - 3*G[0, z]*G[z^(-1), y] - 2*G[0, 0, y] - 2*G[0, 0, z] + 4*G[1, 0, y] + 4*G[1, 0, z] - 3*G[z^(-1), 0, y]
			)
	+1/(m2^2*(1 - y*z))*(
			-(Pi^2*G[0, y])/6 - (Pi^2*G[0, z])/6 + (Pi^2*G[1, y])/3 + (Pi^2*G[1, z])/3 - 2*Pi^2*G[2, z] - 2*Pi^2*G[2 - z, y] + 
			 (5*Pi^2*G[z^(-1), y])/2 + 6*G[z^(-1), y]*G[0, 0, z] - G[0, z]*G[0, z^(-1), y] + 2*G[1, y]*G[1, 0, z] + 
			 8*G[2 - z, y]*G[1, 0, z] - 12*G[z^(-1), y]*G[1, 0, z] - 2*G[0, z]*G[1, z^(-1), y] - 4*G[0, z]*G[2 - z, z^(-1), y] + 
			 9*G[0, z]*G[z^(-1), z^(-1), y] + 4*G[0, 0, 0, y] + 4*G[0, 0, 0, z] + 2*G[0, 1, 0, y] + 2*G[0, 1, 0, z] - 
			 G[0, z^(-1), 0, y] - 8*G[1, 0, 0, y] - 8*G[1, 0, 0, z] - 2*G[1, 1, 0, y] - 2*G[1, 1, 0, z] - 2*G[1, z^(-1), 0, y] + 
			 8*G[2, 1, 0, z] + 8*G[2 - z, 1, 0, y] - 4*G[2 - z, z^(-1), 0, y] + 6*G[z^(-1), 0, 0, y] - 12*G[z^(-1), 1, 0, y] + 
			 9*G[z^(-1), z^(-1), 0, y] - 2*Pi^2*Log[2] - 6*Zeta[3]
			)
	+e/(m2^2*(1 - y*z))*(
			(-59*Pi^4)/180 - (Pi^2*G[1, y]*G[1, z])/3 - 2*Pi^2*G[1, y]*G[2, z] + (2*Pi^2*G[1, z]*G[2 - z, y])/3 - 
			 2*Pi^2*G[2, z]*G[2 - z, y] + (Pi^2*G[0, z]*G[z^(-1), y])/2 - Pi^2*G[1, z]*G[z^(-1), y] + 6*Pi^2*G[2, z]*G[z^(-1), y] + 
			 (Pi^2*G[0, 0, y])/3 + (Pi^2*G[0, 0, z])/3 - (Pi^2*G[0, 1, y])/3 - (Pi^2*G[0, 1, z])/3 + (5*Pi^2*G[0, z^(-1), y])/6 + 
			 2*G[0, 0, z]*G[0, z^(-1), y] - (2*Pi^2*G[1, 0, y])/3 - (2*Pi^2*G[1, 0, z])/3 + 4*G[0, 1, y]*G[1, 0, z] - 
			 4*G[0, z^(-1), y]*G[1, 0, z] + (Pi^2*G[1, 1, y])/3 - 4*G[1, 0, z]*G[1, 1, y] + (Pi^2*G[1, 1, z])/3 - 2*Pi^2*G[1, 2, z] - 
			 2*Pi^2*G[1, 2 - z, y] + 8*G[1, 0, z]*G[1, 2 - z, y] + (5*Pi^2*G[1, z^(-1), y])/3 + 4*G[0, 0, z]*G[1, z^(-1), y] - 
			 8*G[1, 0, z]*G[1, z^(-1), y] + (2*Pi^2*G[2, 1, z])/3 - 2*Pi^2*G[2, 2, z] + (2*Pi^2*G[2 - z, 1, y])/3 + 
			 4*G[1, 0, z]*G[2 - z, 1, y] - 2*Pi^2*G[2 - z, 2 - z, y] + 8*G[1, 0, z]*G[2 - z, 2 - z, y] + 
			 (10*Pi^2*G[2 - z, z^(-1), y])/3 + 8*G[0, 0, z]*G[2 - z, z^(-1), y] - 16*G[1, 0, z]*G[2 - z, z^(-1), y] + 
			 (Pi^2*G[z^(-1), 0, y])/2 - Pi^2*G[z^(-1), 1, y] - 6*G[1, 0, z]*G[z^(-1), 1, y] + 6*Pi^2*G[z^(-1), 2 - z, y] - 
			 24*G[1, 0, z]*G[z^(-1), 2 - z, y] - (15*Pi^2*G[z^(-1), z^(-1), y])/2 - 18*G[0, 0, z]*G[z^(-1), z^(-1), y] + 
			 36*G[1, 0, z]*G[z^(-1), z^(-1), y] - 12*G[z^(-1), y]*G[0, 0, 0, z] + 2*G[0, z]*G[0, 0, z^(-1), y] - 
			 6*G[z^(-1), y]*G[0, 1, 0, z] - 4*G[0, z]*G[0, 1, z^(-1), y] + 3*G[0, z]*G[0, z^(-1), z^(-1), y] - 4*G[1, y]*G[1, 0, 0, z] - 
			 16*G[2 - z, y]*G[1, 0, 0, z] + 24*G[z^(-1), y]*G[1, 0, 0, z] - 4*G[0, z]*G[1, 0, z^(-1), y] + 2*G[1, y]*G[1, 1, 0, z] - 
			 4*G[2 - z, y]*G[1, 1, 0, z] + 6*G[z^(-1), y]*G[1, 1, 0, z] + 4*G[0, z]*G[1, 1, z^(-1), y] - 
			 4*G[0, z]*G[1, 2 - z, z^(-1), y] + 6*G[0, z]*G[1, z^(-1), z^(-1), y] + 8*G[1, y]*G[2, 1, 0, z] + 
			 8*G[2 - z, y]*G[2, 1, 0, z] - 24*G[z^(-1), y]*G[2, 1, 0, z] - 4*G[0, z]*G[2 - z, 1, z^(-1), y] - 
			 4*G[0, z]*G[2 - z, 2 - z, z^(-1), y] + 12*G[0, z]*G[2 - z, z^(-1), z^(-1), y] + 3*G[0, z]*G[z^(-1), 0, z^(-1), y] + 
			 6*G[0, z]*G[z^(-1), 1, z^(-1), y] + 12*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] - 27*G[0, z]*G[z^(-1), z^(-1), z^(-1), y] - 
			 8*G[0, 0, 0, 0, y] - 8*G[0, 0, 0, 0, z] - 4*G[0, 0, 1, 0, y] - 4*G[0, 0, 1, 0, z] + 2*G[0, 0, z^(-1), 0, y] - 
			 4*G[0, 1, 0, 0, y] - 4*G[0, 1, 0, 0, z] + 2*G[0, 1, 1, 0, y] + 2*G[0, 1, 1, 0, z] - 4*G[0, 1, z^(-1), 0, y] + 
			 2*G[0, z^(-1), 0, 0, y] - 4*G[0, z^(-1), 1, 0, y] + 3*G[0, z^(-1), z^(-1), 0, y] + 16*G[1, 0, 0, 0, y] + 
			 16*G[1, 0, 0, 0, z] + 8*G[1, 0, 1, 0, y] + 8*G[1, 0, 1, 0, z] - 4*G[1, 0, z^(-1), 0, y] + 4*G[1, 1, 0, 0, y] + 
			 4*G[1, 1, 0, 0, z] - 2*G[1, 1, 1, 0, y] - 2*G[1, 1, 1, 0, z] + 4*G[1, 1, z^(-1), 0, y] + 8*G[1, 2, 1, 0, z] + 
			 8*G[1, 2 - z, 1, 0, y] - 4*G[1, 2 - z, z^(-1), 0, y] + 4*G[1, z^(-1), 0, 0, y] - 8*G[1, z^(-1), 1, 0, y] + 
			 6*G[1, z^(-1), z^(-1), 0, y] - 16*G[2, 1, 0, 0, z] - 4*G[2, 1, 1, 0, z] + 8*G[2, 2, 1, 0, z] - 16*G[2 - z, 1, 0, 0, y] - 
			 4*G[2 - z, 1, 1, 0, y] - 4*G[2 - z, 1, z^(-1), 0, y] + 8*G[2 - z, 2 - z, 1, 0, y] - 4*G[2 - z, 2 - z, z^(-1), 0, y] + 
			 8*G[2 - z, z^(-1), 0, 0, y] - 16*G[2 - z, z^(-1), 1, 0, y] + 12*G[2 - z, z^(-1), z^(-1), 0, y] - 12*G[z^(-1), 0, 0, 0, y] - 
			 6*G[z^(-1), 0, 1, 0, y] + 3*G[z^(-1), 0, z^(-1), 0, y] + 24*G[z^(-1), 1, 0, 0, y] + 6*G[z^(-1), 1, 1, 0, y] + 
			 6*G[z^(-1), 1, z^(-1), 0, y] - 24*G[z^(-1), 2 - z, 1, 0, y] + 12*G[z^(-1), 2 - z, z^(-1), 0, y] - 
			 18*G[z^(-1), z^(-1), 0, 0, y] + 36*G[z^(-1), z^(-1), 1, 0, y] - 27*G[z^(-1), z^(-1), z^(-1), 0, y] - 
			 2*Pi^2*G[1, y]*Log[2] - 2*Pi^2*G[1, z]*Log[2] - 2*Pi^2*G[2, z]*Log[2] - 2*Pi^2*G[2 - z, y]*Log[2] + 
			 6*Pi^2*G[z^(-1), y]*Log[2] - (4*Pi^2*Log[2]^2)/3 + Log[2]^4/3 + 8*PolyLog[4, 1/2] - 13*G[0, y]*Zeta[3] - 
			 13*G[0, z]*Zeta[3] - 5*G[1, y]*Zeta[3] - 5*G[1, z]*Zeta[3] - 7*G[2, z]*Zeta[3] - 7*G[2 - z, y]*Zeta[3] + 
			 18*G[z^(-1), y]*Zeta[3]
			),
Int[B, 213, 3, y, z] -> 
	+1/(2*e^2*m2^2*(1 - z))*(
			G[0, z]
			)
	+1/(e*m2^2*(1 - z))*(
			Pi^2/6 + (G[0, z]*G[z^(-1), y])/2 - G[0, 0, z] - G[1, 0, y]/2 - G[1, 0, z] + G[z^(-1), 0, y]/2
			)
	+1/(m2^2*(1 - z))*(
			(Pi^2*G[0, z])/6 + (Pi^2*G[1, y])/12 - (Pi^2*G[1, z])/3 + (Pi^2*G[2, z])/2 + (Pi^2*G[2 - z, y])/2 - 
			 (5*Pi^2*G[z^(-1), y])/12 - G[z^(-1), y]*G[0, 0, z] - G[1, y]*G[1, 0, z] - 2*G[2 - z, y]*G[1, 0, z] + 
			 2*G[z^(-1), y]*G[1, 0, z] + G[0, z]*G[1, z^(-1), y] + G[0, z]*G[2 - z, z^(-1), y] - (3*G[0, z]*G[z^(-1), z^(-1), y])/2 + 
			 2*G[0, 0, 0, z] - 2*G[0, 1, 0, z] + G[1, 0, 0, y] + 2*G[1, 0, 0, z] - G[1, 1, 0, y]/2 + 2*G[1, 1, 0, z] + 
			 G[1, z^(-1), 0, y] - 2*G[2, 1, 0, z] - 2*G[2 - z, 1, 0, y] + G[2 - z, z^(-1), 0, y] - G[z^(-1), 0, 0, y] + 
			 2*G[z^(-1), 1, 0, y] - (3*G[z^(-1), z^(-1), 0, y])/2 + (Pi^2*Log[2])/2 + (11*Zeta[3])/4
			)
	+e/(m2^2*(1 - z))*(
			(7*Pi^4)/144 + (Pi^2*G[1, y]*G[1, z])/6 + Pi^2*G[1, y]*G[2, z] - (Pi^2*G[1, z]*G[2 - z, y])/6 + 
			 (Pi^2*G[2, z]*G[2 - z, y])/2 + (Pi^2*G[0, z]*G[z^(-1), y])/6 - (Pi^2*G[1, z]*G[z^(-1), y])/3 - Pi^2*G[2, z]*G[z^(-1), y] - 
			 (Pi^2*G[0, 0, z])/3 + (Pi^2*G[0, 1, z])/3 + (Pi^2*G[1, 0, y])/3 - (Pi^2*G[1, 0, z])/3 - (5*Pi^2*G[1, 1, y])/12 + 
			 2*G[1, 0, z]*G[1, 1, y] + (2*Pi^2*G[1, 1, z])/3 - Pi^2*G[1, 2, z] + Pi^2*G[1, 2 - z, y] - 4*G[1, 0, z]*G[1, 2 - z, y] - 
			 (5*Pi^2*G[1, z^(-1), y])/6 - 2*G[0, 0, z]*G[1, z^(-1), y] + 4*G[1, 0, z]*G[1, z^(-1), y] - (Pi^2*G[2, 1, z])/6 + 
			 (Pi^2*G[2, 2, z])/2 - (Pi^2*G[2 - z, 1, y])/6 - G[1, 0, z]*G[2 - z, 1, y] + (Pi^2*G[2 - z, 2 - z, y])/2 - 
			 2*G[1, 0, z]*G[2 - z, 2 - z, y] - (5*Pi^2*G[2 - z, z^(-1), y])/6 - 2*G[0, 0, z]*G[2 - z, z^(-1), y] + 
			 4*G[1, 0, z]*G[2 - z, z^(-1), y] - (Pi^2*G[z^(-1), 0, y])/3 + (2*Pi^2*G[z^(-1), 1, y])/3 - 2*G[1, 0, z]*G[z^(-1), 1, y] - 
			 Pi^2*G[z^(-1), 2 - z, y] + 4*G[1, 0, z]*G[z^(-1), 2 - z, y] + (5*Pi^2*G[z^(-1), z^(-1), y])/4 + 
			 3*G[0, 0, z]*G[z^(-1), z^(-1), y] - 6*G[1, 0, z]*G[z^(-1), z^(-1), y] + 2*G[z^(-1), y]*G[0, 0, 0, z] - 
			 2*G[z^(-1), y]*G[0, 1, 0, z] + 2*G[1, y]*G[1, 0, 0, z] + 4*G[2 - z, y]*G[1, 0, 0, z] - 4*G[z^(-1), y]*G[1, 0, 0, z] + 
			 2*G[0, z]*G[1, 0, z^(-1), y] - G[1, y]*G[1, 1, 0, z] + G[2 - z, y]*G[1, 1, 0, z] + 2*G[z^(-1), y]*G[1, 1, 0, z] - 
			 2*G[0, z]*G[1, 1, z^(-1), y] + 2*G[0, z]*G[1, 2 - z, z^(-1), y] - 3*G[0, z]*G[1, z^(-1), z^(-1), y] - 
			 4*G[1, y]*G[2, 1, 0, z] - 2*G[2 - z, y]*G[2, 1, 0, z] + 4*G[z^(-1), y]*G[2, 1, 0, z] + G[0, z]*G[2 - z, 1, z^(-1), y] + 
			 G[0, z]*G[2 - z, 2 - z, z^(-1), y] - 3*G[0, z]*G[2 - z, z^(-1), z^(-1), y] - 2*G[0, z]*G[z^(-1), 0, z^(-1), y] + 
			 2*G[0, z]*G[z^(-1), 1, z^(-1), y] - 2*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] + (9*G[0, z]*G[z^(-1), z^(-1), z^(-1), y])/2 - 
			 4*G[0, 0, 0, 0, z] + 4*G[0, 0, 1, 0, z] + 4*G[0, 1, 0, 0, z] - 2*G[0, 1, 1, 0, z] - 2*G[1, 0, 0, 0, y] - 
			 4*G[1, 0, 0, 0, z] - 4*G[1, 0, 1, 0, y] + 4*G[1, 0, 1, 0, z] + 2*G[1, 0, z^(-1), 0, y] + G[1, 1, 0, 0, y] - 
			 4*G[1, 1, 0, 0, z] + (5*G[1, 1, 1, 0, y])/2 - 4*G[1, 1, 1, 0, z] - 2*G[1, 1, z^(-1), 0, y] + 4*G[1, 2, 1, 0, z] - 
			 4*G[1, 2 - z, 1, 0, y] + 2*G[1, 2 - z, z^(-1), 0, y] - 2*G[1, z^(-1), 0, 0, y] + 4*G[1, z^(-1), 1, 0, y] - 
			 3*G[1, z^(-1), z^(-1), 0, y] + 4*G[2, 1, 0, 0, z] + G[2, 1, 1, 0, z] - 2*G[2, 2, 1, 0, z] + 4*G[2 - z, 1, 0, 0, y] + 
			 G[2 - z, 1, 1, 0, y] + G[2 - z, 1, z^(-1), 0, y] - 2*G[2 - z, 2 - z, 1, 0, y] + G[2 - z, 2 - z, z^(-1), 0, y] - 
			 2*G[2 - z, z^(-1), 0, 0, y] + 4*G[2 - z, z^(-1), 1, 0, y] - 3*G[2 - z, z^(-1), z^(-1), 0, y] + 2*G[z^(-1), 0, 0, 0, y] + 
			 4*G[z^(-1), 0, 1, 0, y] - 2*G[z^(-1), 0, z^(-1), 0, y] - 4*G[z^(-1), 1, 0, 0, y] - 4*G[z^(-1), 1, 1, 0, y] + 
			 2*G[z^(-1), 1, z^(-1), 0, y] + 4*G[z^(-1), 2 - z, 1, 0, y] - 2*G[z^(-1), 2 - z, z^(-1), 0, y] + 
			 3*G[z^(-1), z^(-1), 0, 0, y] - 6*G[z^(-1), z^(-1), 1, 0, y] + (9*G[z^(-1), z^(-1), z^(-1), 0, y])/2 + Pi^2*G[1, y]*Log[2] - 
			 Pi^2*G[1, z]*Log[2] + (Pi^2*G[2, z]*Log[2])/2 + (Pi^2*G[2 - z, y]*Log[2])/2 - Pi^2*G[z^(-1), y]*Log[2] + 
			 (Pi^2*Log[2]^2)/3 - Log[2]^4/12 - 2*PolyLog[4, 1/2] + 4*G[0, z]*Zeta[3] + 4*G[1, y]*Zeta[3] - (11*G[1, z]*Zeta[3])/2 + 
			 (7*G[2, z]*Zeta[3])/4 + (7*G[2 - z, y]*Zeta[3])/4 - 3*G[z^(-1), y]*Zeta[3]
			),
Int[B, 213, 4, y, z] -> 
	+1/(2*e^2*m2^2*(1 - y))*(
			G[0, y]
			)
	+1/(e*m2^2*(1 - y))*(
			Pi^2/6 + (G[0, z]*G[z^(-1), y])/2 - G[0, 0, y] - G[1, 0, y] - G[1, 0, z]/2 + G[z^(-1), 0, y]/2
			)
	+1/(m2^2*(1 - y))*(
			(Pi^2*G[0, y])/6 - (Pi^2*G[1, y])/3 + (Pi^2*G[1, z])/12 + (Pi^2*G[2, z])/2 + (Pi^2*G[2 - z, y])/2 - 
			 (5*Pi^2*G[z^(-1), y])/12 - G[z^(-1), y]*G[0, 0, z] + G[0, z]*G[0, z^(-1), y] + G[1, y]*G[1, 0, z] - 
			 2*G[2 - z, y]*G[1, 0, z] + 2*G[z^(-1), y]*G[1, 0, z] - G[0, z]*G[1, z^(-1), y] + G[0, z]*G[2 - z, z^(-1), y] - 
			 (3*G[0, z]*G[z^(-1), z^(-1), y])/2 + 2*G[0, 0, 0, y] - 2*G[0, 1, 0, y] + G[0, z^(-1), 0, y] + 2*G[1, 0, 0, y] + 
			 G[1, 0, 0, z] + 2*G[1, 1, 0, y] - G[1, 1, 0, z]/2 - G[1, z^(-1), 0, y] - 2*G[2, 1, 0, z] - 2*G[2 - z, 1, 0, y] + 
			 G[2 - z, z^(-1), 0, y] - G[z^(-1), 0, 0, y] + 2*G[z^(-1), 1, 0, y] - (3*G[z^(-1), z^(-1), 0, y])/2 + (Pi^2*Log[2])/2 + 
			 (11*Zeta[3])/4
			)
	+e/(m2^2*(1 - y))*(
			(7*Pi^4)/144 - (Pi^2*G[1, y]*G[1, z])/6 - Pi^2*G[1, y]*G[2, z] - (Pi^2*G[1, z]*G[2 - z, y])/6 + 
			 (Pi^2*G[2, z]*G[2 - z, y])/2 - (Pi^2*G[0, z]*G[z^(-1), y])/3 + (2*Pi^2*G[1, z]*G[z^(-1), y])/3 - 
			 Pi^2*G[2, z]*G[z^(-1), y] - (Pi^2*G[0, 0, y])/3 + (Pi^2*G[0, 1, y])/3 - (5*Pi^2*G[0, z^(-1), y])/6 - 
			 2*G[0, 0, z]*G[0, z^(-1), y] - (Pi^2*G[1, 0, y])/3 + (Pi^2*G[1, 0, z])/3 - 4*G[0, 1, y]*G[1, 0, z] + 
			 4*G[0, z^(-1), y]*G[1, 0, z] + (2*Pi^2*G[1, 1, y])/3 - 2*G[1, 0, z]*G[1, 1, y] - (5*Pi^2*G[1, 1, z])/12 + Pi^2*G[1, 2, z] - 
			 Pi^2*G[1, 2 - z, y] + 4*G[1, 0, z]*G[1, 2 - z, y] + (5*Pi^2*G[1, z^(-1), y])/6 + 2*G[0, 0, z]*G[1, z^(-1), y] - 
			 4*G[1, 0, z]*G[1, z^(-1), y] - (Pi^2*G[2, 1, z])/6 + (Pi^2*G[2, 2, z])/2 - (Pi^2*G[2 - z, 1, y])/6 - 
			 G[1, 0, z]*G[2 - z, 1, y] + (Pi^2*G[2 - z, 2 - z, y])/2 - 2*G[1, 0, z]*G[2 - z, 2 - z, y] - 
			 (5*Pi^2*G[2 - z, z^(-1), y])/6 - 2*G[0, 0, z]*G[2 - z, z^(-1), y] + 4*G[1, 0, z]*G[2 - z, z^(-1), y] + 
			 (Pi^2*G[z^(-1), 0, y])/6 - (Pi^2*G[z^(-1), 1, y])/3 + 4*G[1, 0, z]*G[z^(-1), 1, y] - Pi^2*G[z^(-1), 2 - z, y] + 
			 4*G[1, 0, z]*G[z^(-1), 2 - z, y] + (5*Pi^2*G[z^(-1), z^(-1), y])/4 + 3*G[0, 0, z]*G[z^(-1), z^(-1), y] - 
			 6*G[1, 0, z]*G[z^(-1), z^(-1), y] + 2*G[z^(-1), y]*G[0, 0, 0, z] - 2*G[0, z]*G[0, 0, z^(-1), y] + 
			 4*G[z^(-1), y]*G[0, 1, 0, z] + 4*G[0, z]*G[0, 1, z^(-1), y] - 3*G[0, z]*G[0, z^(-1), z^(-1), y] - 2*G[1, y]*G[1, 0, 0, z] + 
			 4*G[2 - z, y]*G[1, 0, 0, z] - 4*G[z^(-1), y]*G[1, 0, 0, z] - 2*G[0, z]*G[1, 0, z^(-1), y] + G[1, y]*G[1, 1, 0, z] + 
			 G[2 - z, y]*G[1, 1, 0, z] - 4*G[z^(-1), y]*G[1, 1, 0, z] + 2*G[0, z]*G[1, 1, z^(-1), y] - 
			 2*G[0, z]*G[1, 2 - z, z^(-1), y] + 3*G[0, z]*G[1, z^(-1), z^(-1), y] + 4*G[1, y]*G[2, 1, 0, z] - 
			 2*G[2 - z, y]*G[2, 1, 0, z] + 4*G[z^(-1), y]*G[2, 1, 0, z] + G[0, z]*G[2 - z, 1, z^(-1), y] + 
			 G[0, z]*G[2 - z, 2 - z, z^(-1), y] - 3*G[0, z]*G[2 - z, z^(-1), z^(-1), y] + G[0, z]*G[z^(-1), 0, z^(-1), y] - 
			 4*G[0, z]*G[z^(-1), 1, z^(-1), y] - 2*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] + (9*G[0, z]*G[z^(-1), z^(-1), z^(-1), y])/2 - 
			 4*G[0, 0, 0, 0, y] + 4*G[0, 0, 1, 0, y] - 2*G[0, 0, z^(-1), 0, y] + 4*G[0, 1, 0, 0, y] - 2*G[0, 1, 1, 0, y] + 
			 4*G[0, 1, z^(-1), 0, y] - 2*G[0, z^(-1), 0, 0, y] + 4*G[0, z^(-1), 1, 0, y] - 3*G[0, z^(-1), z^(-1), 0, y] - 
			 4*G[1, 0, 0, 0, y] - 2*G[1, 0, 0, 0, z] + 4*G[1, 0, 1, 0, y] - 4*G[1, 0, 1, 0, z] - 2*G[1, 0, z^(-1), 0, y] - 
			 4*G[1, 1, 0, 0, y] + G[1, 1, 0, 0, z] - 4*G[1, 1, 1, 0, y] + (5*G[1, 1, 1, 0, z])/2 + 2*G[1, 1, z^(-1), 0, y] - 
			 4*G[1, 2, 1, 0, z] + 4*G[1, 2 - z, 1, 0, y] - 2*G[1, 2 - z, z^(-1), 0, y] + 2*G[1, z^(-1), 0, 0, y] - 
			 4*G[1, z^(-1), 1, 0, y] + 3*G[1, z^(-1), z^(-1), 0, y] + 4*G[2, 1, 0, 0, z] + G[2, 1, 1, 0, z] - 2*G[2, 2, 1, 0, z] + 
			 4*G[2 - z, 1, 0, 0, y] + G[2 - z, 1, 1, 0, y] + G[2 - z, 1, z^(-1), 0, y] - 2*G[2 - z, 2 - z, 1, 0, y] + 
			 G[2 - z, 2 - z, z^(-1), 0, y] - 2*G[2 - z, z^(-1), 0, 0, y] + 4*G[2 - z, z^(-1), 1, 0, y] - 
			 3*G[2 - z, z^(-1), z^(-1), 0, y] + 2*G[z^(-1), 0, 0, 0, y] - 2*G[z^(-1), 0, 1, 0, y] + G[z^(-1), 0, z^(-1), 0, y] - 
			 4*G[z^(-1), 1, 0, 0, y] + 2*G[z^(-1), 1, 1, 0, y] - 4*G[z^(-1), 1, z^(-1), 0, y] + 4*G[z^(-1), 2 - z, 1, 0, y] - 
			 2*G[z^(-1), 2 - z, z^(-1), 0, y] + 3*G[z^(-1), z^(-1), 0, 0, y] - 6*G[z^(-1), z^(-1), 1, 0, y] + 
			 (9*G[z^(-1), z^(-1), z^(-1), 0, y])/2 - Pi^2*G[1, y]*Log[2] + Pi^2*G[1, z]*Log[2] + (Pi^2*G[2, z]*Log[2])/2 + 
			 (Pi^2*G[2 - z, y]*Log[2])/2 - Pi^2*G[z^(-1), y]*Log[2] + (Pi^2*Log[2]^2)/3 - Log[2]^4/12 - 2*PolyLog[4, 1/2] + 
			 4*G[0, y]*Zeta[3] - (11*G[1, y]*Zeta[3])/2 + 4*G[1, z]*Zeta[3] + (7*G[2, z]*Zeta[3])/4 + (7*G[2 - z, y]*Zeta[3])/4 - 
			 3*G[z^(-1), y]*Zeta[3]
			),
Int[B, 215, y, z] -> 
	+1/(e^2*m2^2*y*(1 - z))*(
			(G[0, z]*G[z^(-1), y])/2 - G[1, 0, y]/2 + G[z^(-1), 0, y]/2
			)
	+1/(e*m2^2*y*(1 - z))*(
			(5*Pi^2*G[1, y])/12 - (Pi^2*G[z^(-1), y])/4 - G[z^(-1), y]*G[0, 0, z] - G[0, z]*G[0, z^(-1), y] - 2*G[1, y]*G[1, 0, z] + 
			 G[z^(-1), y]*G[1, 0, z] + 2*G[0, z]*G[1, z^(-1), y] - (G[0, z]*G[z^(-1), z^(-1), y])/2 + G[0, 1, 0, y] - 
			 G[0, z^(-1), 0, y] - (5*G[1, 1, 0, y])/2 + 2*G[1, z^(-1), 0, y] + G[z^(-1), 1, 0, y] - G[z^(-1), z^(-1), 0, y]/2
			)
	+1/(m2^2*y*(1 - z))*(
			-(Pi^2*G[1, y]*G[1, z])/6 + (Pi^2*G[1, y]*G[2, z])/2 + (Pi^2*G[0, z]*G[z^(-1), y])/6 - (Pi^2*G[1, z]*G[z^(-1), y])/6 - 
			 (5*Pi^2*G[0, 1, y])/6 + (Pi^2*G[0, z^(-1), y])/2 + 2*G[0, 0, z]*G[0, z^(-1), y] + (Pi^2*G[1, 0, y])/6 + 
			 4*G[0, 1, y]*G[1, 0, z] - 2*G[0, z^(-1), y]*G[1, 0, z] + (11*Pi^2*G[1, 1, y])/12 - 5*G[1, 0, z]*G[1, 1, y] + 
			 (Pi^2*G[1, 2 - z, y])/2 - 2*G[1, 0, z]*G[1, 2 - z, y] - (7*Pi^2*G[1, z^(-1), y])/6 - 4*G[0, 0, z]*G[1, z^(-1), y] + 
			 5*G[1, 0, z]*G[1, z^(-1), y] + (Pi^2*G[2 - z, 1, y])/6 + (Pi^2*G[2 - z, z^(-1), y])/6 - G[1, 0, z]*G[2 - z, z^(-1), y] - 
			 (Pi^2*G[z^(-1), 0, y])/6 - (Pi^2*G[z^(-1), 1, y])/6 + (Pi^2*G[z^(-1), z^(-1), y])/12 + G[0, 0, z]*G[z^(-1), z^(-1), y] + 
			 2*G[z^(-1), y]*G[0, 0, 0, z] + 2*G[0, z]*G[0, 0, z^(-1), y] - 2*G[z^(-1), y]*G[0, 1, 0, z] - 4*G[0, z]*G[0, 1, z^(-1), y] + 
			 G[0, z]*G[0, z^(-1), z^(-1), y] + 4*G[1, y]*G[1, 0, 0, z] - 2*G[z^(-1), y]*G[1, 0, 0, z] - 2*G[0, z]*G[1, 0, z^(-1), y] + 
			 G[1, y]*G[1, 1, 0, z] + G[z^(-1), y]*G[1, 1, 0, z] + 5*G[0, z]*G[1, 1, z^(-1), y] + G[0, z]*G[1, 2 - z, z^(-1), y] - 
			 3*G[0, z]*G[1, z^(-1), z^(-1), y] - 2*G[1, y]*G[2, 1, 0, z] + G[0, z]*G[2 - z, z^(-1), z^(-1), y] - 
			 (G[0, z]*G[z^(-1), z^(-1), z^(-1), y])/2 - 2*G[0, 0, 1, 0, y] + 2*G[0, 0, z^(-1), 0, y] + 5*G[0, 1, 1, 0, y] - 
			 4*G[0, 1, z^(-1), 0, y] - 2*G[0, z^(-1), 1, 0, y] + G[0, z^(-1), z^(-1), 0, y] + G[1, 0, 0, 0, y] + G[1, 0, 1, 0, y] - 
			 2*G[1, 0, z^(-1), 0, y] + 2*G[1, 1, 0, 0, y] - (11*G[1, 1, 1, 0, y])/2 + 5*G[1, 1, z^(-1), 0, y] - 2*G[1, 2 - z, 1, 0, y] + 
			 G[1, 2 - z, z^(-1), 0, y] - G[1, z^(-1), 0, 0, y] + 5*G[1, z^(-1), 1, 0, y] - 3*G[1, z^(-1), z^(-1), 0, y] - 
			 2*G[2 - z, 1, 0, 0, y] - G[2 - z, 1, 1, 0, y] + G[2 - z, z^(-1), 0, 0, y] - G[2 - z, z^(-1), 1, 0, y] + 
			 G[2 - z, z^(-1), z^(-1), 0, y] - G[z^(-1), 0, 0, 0, y] + G[z^(-1), 0, 1, 0, y] + G[z^(-1), 1, 0, 0, y] + 
			 G[z^(-1), 1, 1, 0, y] - G[z^(-1), z^(-1), 0, 0, y] - G[z^(-1), z^(-1), z^(-1), 0, y]/2 + (Pi^2*G[1, y]*Log[2])/2 + 
			 (17*G[1, y]*Zeta[3])/4 - (3*G[z^(-1), y]*Zeta[3])/2
			),
Int[B, 247, 1, y, z] -> 
	+1/(e^2*m2^3*y*(1 - y*z))*(
			Pi^2/3 - 2*G[0, z]*G[z^(-1), y] - 2*G[z^(-1), 0, y]
			)
	+1/(e*m2^3*y*(1 - y*z))*(
			(-2*Pi^2*G[0, y])/3 - (2*Pi^2*G[1, y])/3 + (3*Pi^2*G[z^(-1), y])/2 + 4*G[z^(-1), y]*G[0, 0, z] + 2*G[0, z]*G[0, z^(-1), y] + 
			 6*G[1, y]*G[1, 0, z] - 8*G[z^(-1), y]*G[1, 0, z] - 6*G[0, z]*G[1, z^(-1), y] + 7*G[0, z]*G[z^(-1), z^(-1), y] + 
			 2*G[0, 1, 0, y] + 2*G[0, z^(-1), 0, y] - 6*G[1, 0, 0, y] + 4*G[1, 1, 0, y] - 6*G[1, z^(-1), 0, y] + 4*G[z^(-1), 0, 0, y] - 
			 8*G[z^(-1), 1, 0, y] + 7*G[z^(-1), z^(-1), 0, y] - 7*Zeta[3]
			)
	+1/(m2^3*y*(1 - y*z))*(
			(43*Pi^4)/360 - Pi^2*G[1, y]*G[1, z] - 6*Pi^2*G[1, y]*G[2, z] - (Pi^2*G[0, z]*G[z^(-1), y])/6 + 
			 (Pi^2*G[1, z]*G[z^(-1), y])/3 + 4*Pi^2*G[2, z]*G[z^(-1), y] + (4*Pi^2*G[0, 0, y])/3 + (Pi^2*G[0, 1, y])/3 - 
			 (4*Pi^2*G[0, z^(-1), y])/3 - 4*G[0, 0, z]*G[0, z^(-1), y] - (5*Pi^2*G[1, 0, y])/3 - 4*G[0, 1, y]*G[1, 0, z] + 
			 8*G[0, z^(-1), y]*G[1, 0, z] - (4*Pi^2*G[1, 1, y])/3 + 4*G[1, 0, z]*G[1, 1, y] - 6*Pi^2*G[1, 2 - z, y] + 
			 24*G[1, 0, z]*G[1, 2 - z, y] + (23*Pi^2*G[1, z^(-1), y])/3 + 12*G[0, 0, z]*G[1, z^(-1), y] - 
			 32*G[1, 0, z]*G[1, z^(-1), y] + (2*Pi^2*G[2 - z, 1, y])/3 + (2*Pi^2*G[2 - z, z^(-1), y])/3 - 
			 4*G[1, 0, z]*G[2 - z, z^(-1), y] + (7*Pi^2*G[z^(-1), 0, y])/6 + (5*Pi^2*G[z^(-1), 1, y])/3 - 
			 10*G[1, 0, z]*G[z^(-1), 1, y] + 4*Pi^2*G[z^(-1), 2 - z, y] - 16*G[1, 0, z]*G[z^(-1), 2 - z, y] - 
			 (13*Pi^2*G[z^(-1), z^(-1), y])/2 - 14*G[0, 0, z]*G[z^(-1), z^(-1), y] + 28*G[1, 0, z]*G[z^(-1), z^(-1), y] - 
			 8*G[z^(-1), y]*G[0, 0, 0, z] + 2*G[z^(-1), y]*G[0, 1, 0, z] + 4*G[0, z]*G[0, 1, z^(-1), y] - 
			 8*G[0, z]*G[0, z^(-1), z^(-1), y] - 12*G[1, y]*G[1, 0, 0, z] + 16*G[z^(-1), y]*G[1, 0, 0, z] + 
			 4*G[0, z]*G[1, 0, z^(-1), y] + 6*G[1, y]*G[1, 1, 0, z] - 2*G[z^(-1), y]*G[1, 1, 0, z] - 4*G[0, z]*G[1, 1, z^(-1), y] - 
			 12*G[0, z]*G[1, 2 - z, z^(-1), y] + 18*G[0, z]*G[1, z^(-1), z^(-1), y] + 24*G[1, y]*G[2, 1, 0, z] - 
			 16*G[z^(-1), y]*G[2, 1, 0, z] + 4*G[0, z]*G[2 - z, z^(-1), z^(-1), y] - 5*G[0, z]*G[z^(-1), 0, z^(-1), y] + 
			 10*G[0, z]*G[z^(-1), 1, z^(-1), y] + 8*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] - 17*G[0, z]*G[z^(-1), z^(-1), z^(-1), y] - 
			 8*G[0, 0, 1, 0, y] + 4*G[0, 1, 0, 0, y] - 2*G[0, 1, 1, 0, y] + 4*G[0, 1, z^(-1), 0, y] - 4*G[0, z^(-1), 0, 0, y] + 
			 8*G[0, z^(-1), 1, 0, y] - 8*G[0, z^(-1), z^(-1), 0, y] + 18*G[1, 0, 0, 0, y] + 6*G[1, 0, 1, 0, y] + 
			 4*G[1, 0, z^(-1), 0, y] - 38*G[1, 1, 0, 0, y] + 8*G[1, 1, 1, 0, y] - 4*G[1, 1, z^(-1), 0, y] + 24*G[1, 2 - z, 1, 0, y] - 
			 12*G[1, 2 - z, z^(-1), 0, y] + 20*G[1, z^(-1), 0, 0, y] - 32*G[1, z^(-1), 1, 0, y] + 18*G[1, z^(-1), z^(-1), 0, y] - 
			 8*G[2 - z, 1, 0, 0, y] - 4*G[2 - z, 1, 1, 0, y] + 4*G[2 - z, z^(-1), 0, 0, y] - 4*G[2 - z, z^(-1), 1, 0, y] + 
			 4*G[2 - z, z^(-1), z^(-1), 0, y] - 8*G[z^(-1), 0, 0, 0, y] - 2*G[z^(-1), 0, 1, 0, y] - 5*G[z^(-1), 0, z^(-1), 0, y] + 
			 28*G[z^(-1), 1, 0, 0, y] - 10*G[z^(-1), 1, 1, 0, y] + 10*G[z^(-1), 1, z^(-1), 0, y] - 16*G[z^(-1), 2 - z, 1, 0, y] + 
			 8*G[z^(-1), 2 - z, z^(-1), 0, y] - 14*G[z^(-1), z^(-1), 0, 0, y] + 28*G[z^(-1), z^(-1), 1, 0, y] - 
			 17*G[z^(-1), z^(-1), z^(-1), 0, y] - 6*Pi^2*G[1, y]*Log[2] + 4*Pi^2*G[z^(-1), y]*Log[2] + 14*G[0, y]*Zeta[3] - 
			 43*G[1, y]*Zeta[3] + 29*G[z^(-1), y]*Zeta[3]
			),
Int[B, 247, 2, y, z] -> 
	+1/(e^2*m2^2*(1 - y)*(1 - y*z))*(
			Pi^2/2 + (3*G[0, 0, y])/2 - (3*G[1, 0, y])/2 - (3*G[1, 0, z])/2
			)
	+z/(e^2*m2^2*(1 - y)*(1 - y*z))*(
			-Pi^2/2 - (3*G[0, 0, y])/2 + (3*G[1, 0, y])/2 + (3*G[1, 0, z])/2
			)
	+1/(e^2*m2^2*(1 - y)*y)*(
			-Pi^2/4 + (3*G[0, z]*G[z^(-1), y])/2 + (3*G[z^(-1), 0, y])/2
			)
	+z/(e*m2^2*(1 - y)*(1 - y*z))*(
			(Pi^2*G[0, y])/4 + (Pi^2*G[1, y])/4 - (Pi^2*G[1, z])/4 - (3*Pi^2*G[2, z])/2 - (3*Pi^2*G[2 - z, y])/2 + Pi^2*G[z^(-1), y] - 
			 3*G[1, y]*G[1, 0, z] + 6*G[2 - z, y]*G[1, 0, z] - 3*G[z^(-1), y]*G[1, 0, z] + 3*G[0, z]*G[1, z^(-1), y] - 
			 3*G[0, z]*G[2 - z, z^(-1), y] + (9*G[0, 0, 0, y])/2 - (3*G[0, 1, 0, y])/2 - (15*G[1, 0, 0, y])/2 - 3*G[1, 0, 0, z] - 
			 (3*G[1, 1, 0, y])/2 + (3*G[1, 1, 0, z])/2 + 3*G[1, z^(-1), 0, y] + 6*G[2, 1, 0, z] + 6*G[2 - z, 1, 0, y] - 
			 3*G[2 - z, z^(-1), 0, y] + 3*G[z^(-1), 0, 0, y] - 3*G[z^(-1), 1, 0, y] - (3*Pi^2*Log[2])/2 - (15*Zeta[3])/4
			)
	+1/(e*m2^2*(1 - y)*(1 - y*z))*(
			-(Pi^2*G[0, y])/4 - (Pi^2*G[1, y])/4 + (Pi^2*G[1, z])/4 + (3*Pi^2*G[2, z])/2 + (3*Pi^2*G[2 - z, y])/2 - Pi^2*G[z^(-1), y] + 
			 3*G[1, y]*G[1, 0, z] - 6*G[2 - z, y]*G[1, 0, z] + 3*G[z^(-1), y]*G[1, 0, z] - 3*G[0, z]*G[1, z^(-1), y] + 
			 3*G[0, z]*G[2 - z, z^(-1), y] - (9*G[0, 0, 0, y])/2 + (3*G[0, 1, 0, y])/2 + (15*G[1, 0, 0, y])/2 + 3*G[1, 0, 0, z] + 
			 (3*G[1, 1, 0, y])/2 - (3*G[1, 1, 0, z])/2 - 3*G[1, z^(-1), 0, y] - 6*G[2, 1, 0, z] - 6*G[2 - z, 1, 0, y] + 
			 3*G[2 - z, z^(-1), 0, y] - 3*G[z^(-1), 0, 0, y] + 3*G[z^(-1), 1, 0, y] + (3*Pi^2*Log[2])/2 + (15*Zeta[3])/4
			)
	+1/(e*m2^2*(1 - y)*y)*(
			(Pi^2*G[0, y])/2 + (Pi^2*G[1, y])/2 - (11*Pi^2*G[z^(-1), y])/12 - 3*G[z^(-1), y]*G[0, 0, z] - G[0, z]*G[0, z^(-1), y] - 
			 4*G[1, y]*G[1, 0, z] + 5*G[z^(-1), y]*G[1, 0, z] + 4*G[0, z]*G[1, z^(-1), y] - (9*G[0, z]*G[z^(-1), z^(-1), y])/2 - 
			 2*G[0, 1, 0, y] - G[0, z^(-1), 0, y] + 2*G[1, 0, 0, y] - 3*G[1, 1, 0, y] + 4*G[1, z^(-1), 0, y] - 2*G[z^(-1), 0, 0, y] + 
			 5*G[z^(-1), 1, 0, y] - (9*G[z^(-1), z^(-1), 0, y])/2 + (9*Zeta[3])/2
			)
	+1/(m2^2*(1 - y)*y)*(
			(-19*Pi^4)/360 + (Pi^2*G[1, y]*G[1, z])/6 + (5*Pi^2*G[1, y]*G[2, z])/2 + (Pi^2*G[1, z]*G[z^(-1), y])/6 - 
			 2*Pi^2*G[2, z]*G[z^(-1), y] - Pi^2*G[0, 0, y] + (Pi^2*G[0, z^(-1), y])/6 + 2*G[0, 0, z]*G[0, z^(-1), y] + Pi^2*G[1, 0, y] - 
			 2*G[0, z^(-1), y]*G[1, 0, z] + (Pi^2*G[1, 1, y])/6 - G[1, 0, z]*G[1, 1, y] + (5*Pi^2*G[1, 2 - z, y])/2 - 
			 10*G[1, 0, z]*G[1, 2 - z, y] - (17*Pi^2*G[1, z^(-1), y])/6 - 8*G[0, 0, z]*G[1, z^(-1), y] + 13*G[1, 0, z]*G[1, z^(-1), y] - 
			 (Pi^2*G[2 - z, 1, y])/2 - (Pi^2*G[2 - z, z^(-1), y])/2 + 3*G[1, 0, z]*G[2 - z, z^(-1), y] - (2*Pi^2*G[z^(-1), 0, y])/3 - 
			 (Pi^2*G[z^(-1), 1, y])/2 + 6*G[1, 0, z]*G[z^(-1), 1, y] - 2*Pi^2*G[z^(-1), 2 - z, y] + 8*G[1, 0, z]*G[z^(-1), 2 - z, y] + 
			 (41*Pi^2*G[z^(-1), z^(-1), y])/12 + 9*G[0, 0, z]*G[z^(-1), z^(-1), y] - 16*G[1, 0, z]*G[z^(-1), z^(-1), y] + 
			 6*G[z^(-1), y]*G[0, 0, 0, z] - 2*G[0, z]*G[0, 0, z^(-1), y] + 3*G[0, z]*G[0, z^(-1), z^(-1), y] + 8*G[1, y]*G[1, 0, 0, z] - 
			 10*G[z^(-1), y]*G[1, 0, 0, z] + 2*G[0, z]*G[1, 0, z^(-1), y] - G[1, y]*G[1, 1, 0, z] - G[z^(-1), y]*G[1, 1, 0, z] + 
			 G[0, z]*G[1, 1, z^(-1), y] + 5*G[0, z]*G[1, 2 - z, z^(-1), y] - 9*G[0, z]*G[1, z^(-1), z^(-1), y] - 
			 10*G[1, y]*G[2, 1, 0, z] + 8*G[z^(-1), y]*G[2, 1, 0, z] - 3*G[0, z]*G[2 - z, z^(-1), z^(-1), y] + 
			 G[0, z]*G[z^(-1), 0, z^(-1), y] - 6*G[0, z]*G[z^(-1), 1, z^(-1), y] - 4*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] + 
			 (23*G[0, z]*G[z^(-1), z^(-1), z^(-1), y])/2 + 8*G[0, 0, 1, 0, y] - 2*G[0, 0, z^(-1), 0, y] + 4*G[0, 1, 0, 0, y] - 
			 2*G[0, z^(-1), 1, 0, y] + 3*G[0, z^(-1), z^(-1), 0, y] - 6*G[1, 0, 0, 0, y] - 8*G[1, 0, 1, 0, y] + 
			 2*G[1, 0, z^(-1), 0, y] + 4*G[1, 1, 0, 0, y] - G[1, 1, 1, 0, y] + G[1, 1, z^(-1), 0, y] - 10*G[1, 2 - z, 1, 0, y] + 
			 5*G[1, 2 - z, z^(-1), 0, y] - 5*G[1, z^(-1), 0, 0, y] + 13*G[1, z^(-1), 1, 0, y] - 9*G[1, z^(-1), z^(-1), 0, y] + 
			 6*G[2 - z, 1, 0, 0, y] + 3*G[2 - z, 1, 1, 0, y] - 3*G[2 - z, z^(-1), 0, 0, y] + 3*G[2 - z, z^(-1), 1, 0, y] - 
			 3*G[2 - z, z^(-1), z^(-1), 0, y] + 3*G[z^(-1), 0, 0, 0, y] + 3*G[z^(-1), 0, 1, 0, y] + G[z^(-1), 0, z^(-1), 0, y] - 
			 11*G[z^(-1), 1, 0, 0, y] + 3*G[z^(-1), 1, 1, 0, y] - 6*G[z^(-1), 1, z^(-1), 0, y] + 8*G[z^(-1), 2 - z, 1, 0, y] - 
			 4*G[z^(-1), 2 - z, z^(-1), 0, y] + 7*G[z^(-1), z^(-1), 0, 0, y] - 16*G[z^(-1), z^(-1), 1, 0, y] + 
			 (23*G[z^(-1), z^(-1), z^(-1), 0, y])/2 + (5*Pi^2*G[1, y]*Log[2])/2 - 2*Pi^2*G[z^(-1), y]*Log[2] - 9*G[0, y]*Zeta[3] + 
			 (59*G[1, y]*Zeta[3])/4 - (25*G[z^(-1), y]*Zeta[3])/2
			)
	+1/(m2^2*(1 - y)*(1 - y*z))*(
			(13*Pi^4)/40 - (3*Pi^2*G[1, y]*G[2, z])/2 + (Pi^2*G[1, z]*G[2 - z, y])/2 + (9*Pi^2*G[2, z]*G[2 - z, y])/2 - 
			 (Pi^2*G[1, z]*G[z^(-1), y])/2 - 3*Pi^2*G[2, z]*G[z^(-1), y] + (Pi^2*G[0, 0, y])/4 + (Pi^2*G[0, 1, y])/4 - 
			 (3*Pi^2*G[1, 0, y])/4 - (3*Pi^2*G[1, 1, y])/4 + 3*G[1, 0, z]*G[1, 1, y] - (Pi^2*G[1, 1, z])/4 - (3*Pi^2*G[1, 2 - z, y])/2 + 
			 6*G[1, 0, z]*G[1, 2 - z, y] + 2*Pi^2*G[1, z^(-1), y] + 6*G[0, 0, z]*G[1, z^(-1), y] - 9*G[1, 0, z]*G[1, z^(-1), y] + 
			 (Pi^2*G[2, 1, z])/2 + (9*Pi^2*G[2, 2, z])/2 + 3*G[1, 0, z]*G[2 - z, 1, y] + (9*Pi^2*G[2 - z, 2 - z, y])/2 - 
			 18*G[1, 0, z]*G[2 - z, 2 - z, y] - 4*Pi^2*G[2 - z, z^(-1), y] - 6*G[0, 0, z]*G[2 - z, z^(-1), y] + 
			 15*G[1, 0, z]*G[2 - z, z^(-1), y] + (Pi^2*G[z^(-1), 0, y])/2 + (Pi^2*G[z^(-1), 1, y])/2 - 6*G[1, 0, z]*G[z^(-1), 1, y] - 
			 3*Pi^2*G[z^(-1), 2 - z, y] + 12*G[1, 0, z]*G[z^(-1), 2 - z, y] + 2*Pi^2*G[z^(-1), z^(-1), y] - 
			 6*G[1, 0, z]*G[z^(-1), z^(-1), y] - 6*G[1, y]*G[1, 0, 0, z] + 12*G[2 - z, y]*G[1, 0, 0, z] - 6*G[z^(-1), y]*G[1, 0, 0, z] - 
			 3*G[2 - z, y]*G[1, 1, 0, z] + 3*G[z^(-1), y]*G[1, 1, 0, z] - 3*G[0, z]*G[1, 1, z^(-1), y] - 
			 3*G[0, z]*G[1, 2 - z, z^(-1), y] + 6*G[0, z]*G[1, z^(-1), z^(-1), y] + 6*G[1, y]*G[2, 1, 0, z] - 
			 18*G[2 - z, y]*G[2, 1, 0, z] + 12*G[z^(-1), y]*G[2, 1, 0, z] - 3*G[0, z]*G[2 - z, 1, z^(-1), y] + 
			 9*G[0, z]*G[2 - z, 2 - z, z^(-1), y] - 6*G[0, z]*G[2 - z, z^(-1), z^(-1), y] + 6*G[0, z]*G[z^(-1), 1, z^(-1), y] - 
			 6*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] + (21*G[0, 0, 0, 0, y])/2 - (3*G[0, 0, 1, 0, y])/2 - (3*G[0, 1, 0, 0, y])/2 - 
			 (3*G[0, 1, 1, 0, y])/2 - (39*G[1, 0, 0, 0, y])/2 - 6*G[1, 0, 0, 0, z] + (9*G[1, 0, 1, 0, y])/2 - (3*G[1, 1, 0, 0, y])/2 + 
			 3*G[1, 1, 0, 0, z] + (9*G[1, 1, 1, 0, y])/2 + (3*G[1, 1, 1, 0, z])/2 - 3*G[1, 1, z^(-1), 0, y] + 6*G[1, 2 - z, 1, 0, y] - 
			 3*G[1, 2 - z, z^(-1), 0, y] + 3*G[1, z^(-1), 0, 0, y] - 9*G[1, z^(-1), 1, 0, y] + 6*G[1, z^(-1), z^(-1), 0, y] + 
			 12*G[2, 1, 0, 0, z] - 3*G[2, 1, 1, 0, z] - 18*G[2, 2, 1, 0, z] + 18*G[2 - z, 1, 0, 0, y] - 3*G[2 - z, 1, z^(-1), 0, y] - 
			 18*G[2 - z, 2 - z, 1, 0, y] + 9*G[2 - z, 2 - z, z^(-1), 0, y] - 9*G[2 - z, z^(-1), 0, 0, y] + 
			 15*G[2 - z, z^(-1), 1, 0, y] - 6*G[2 - z, z^(-1), z^(-1), 0, y] + 9*G[z^(-1), 0, 0, 0, y] - 3*G[z^(-1), 0, 1, 0, y] - 
			 15*G[z^(-1), 1, 0, 0, y] - 3*G[z^(-1), 1, 1, 0, y] + 6*G[z^(-1), 1, z^(-1), 0, y] + 12*G[z^(-1), 2 - z, 1, 0, y] - 
			 6*G[z^(-1), 2 - z, z^(-1), 0, y] + 6*G[z^(-1), z^(-1), 0, 0, y] - 6*G[z^(-1), z^(-1), 1, 0, y] - 
			 (3*Pi^2*G[1, y]*Log[2])/2 + (9*Pi^2*G[2, z]*Log[2])/2 + (9*Pi^2*G[2 - z, y]*Log[2])/2 - 3*Pi^2*G[z^(-1), y]*Log[2] + 
			 3*Pi^2*Log[2]^2 - (3*Log[2]^4)/4 - 18*PolyLog[4, 1/2] + 3*G[0, y]*Zeta[3] - (45*G[1, y]*Zeta[3])/4 + 
			 (3*G[1, z]*Zeta[3])/2 + (63*G[2, z]*Zeta[3])/4 + (63*G[2 - z, y]*Zeta[3])/4 - (15*G[z^(-1), y]*Zeta[3])/2
			)
	+z/(m2^2*(1 - y)*(1 - y*z))*(
			(-13*Pi^4)/40 + (3*Pi^2*G[1, y]*G[2, z])/2 - (Pi^2*G[1, z]*G[2 - z, y])/2 - (9*Pi^2*G[2, z]*G[2 - z, y])/2 + 
			 (Pi^2*G[1, z]*G[z^(-1), y])/2 + 3*Pi^2*G[2, z]*G[z^(-1), y] - (Pi^2*G[0, 0, y])/4 - (Pi^2*G[0, 1, y])/4 + 
			 (3*Pi^2*G[1, 0, y])/4 + (3*Pi^2*G[1, 1, y])/4 - 3*G[1, 0, z]*G[1, 1, y] + (Pi^2*G[1, 1, z])/4 + (3*Pi^2*G[1, 2 - z, y])/2 - 
			 6*G[1, 0, z]*G[1, 2 - z, y] - 2*Pi^2*G[1, z^(-1), y] - 6*G[0, 0, z]*G[1, z^(-1), y] + 9*G[1, 0, z]*G[1, z^(-1), y] - 
			 (Pi^2*G[2, 1, z])/2 - (9*Pi^2*G[2, 2, z])/2 - 3*G[1, 0, z]*G[2 - z, 1, y] - (9*Pi^2*G[2 - z, 2 - z, y])/2 + 
			 18*G[1, 0, z]*G[2 - z, 2 - z, y] + 4*Pi^2*G[2 - z, z^(-1), y] + 6*G[0, 0, z]*G[2 - z, z^(-1), y] - 
			 15*G[1, 0, z]*G[2 - z, z^(-1), y] - (Pi^2*G[z^(-1), 0, y])/2 - (Pi^2*G[z^(-1), 1, y])/2 + 6*G[1, 0, z]*G[z^(-1), 1, y] + 
			 3*Pi^2*G[z^(-1), 2 - z, y] - 12*G[1, 0, z]*G[z^(-1), 2 - z, y] - 2*Pi^2*G[z^(-1), z^(-1), y] + 
			 6*G[1, 0, z]*G[z^(-1), z^(-1), y] + 6*G[1, y]*G[1, 0, 0, z] - 12*G[2 - z, y]*G[1, 0, 0, z] + 6*G[z^(-1), y]*G[1, 0, 0, z] + 
			 3*G[2 - z, y]*G[1, 1, 0, z] - 3*G[z^(-1), y]*G[1, 1, 0, z] + 3*G[0, z]*G[1, 1, z^(-1), y] + 
			 3*G[0, z]*G[1, 2 - z, z^(-1), y] - 6*G[0, z]*G[1, z^(-1), z^(-1), y] - 6*G[1, y]*G[2, 1, 0, z] + 
			 18*G[2 - z, y]*G[2, 1, 0, z] - 12*G[z^(-1), y]*G[2, 1, 0, z] + 3*G[0, z]*G[2 - z, 1, z^(-1), y] - 
			 9*G[0, z]*G[2 - z, 2 - z, z^(-1), y] + 6*G[0, z]*G[2 - z, z^(-1), z^(-1), y] - 6*G[0, z]*G[z^(-1), 1, z^(-1), y] + 
			 6*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] - (21*G[0, 0, 0, 0, y])/2 + (3*G[0, 0, 1, 0, y])/2 + (3*G[0, 1, 0, 0, y])/2 + 
			 (3*G[0, 1, 1, 0, y])/2 + (39*G[1, 0, 0, 0, y])/2 + 6*G[1, 0, 0, 0, z] - (9*G[1, 0, 1, 0, y])/2 + (3*G[1, 1, 0, 0, y])/2 - 
			 3*G[1, 1, 0, 0, z] - (9*G[1, 1, 1, 0, y])/2 - (3*G[1, 1, 1, 0, z])/2 + 3*G[1, 1, z^(-1), 0, y] - 6*G[1, 2 - z, 1, 0, y] + 
			 3*G[1, 2 - z, z^(-1), 0, y] - 3*G[1, z^(-1), 0, 0, y] + 9*G[1, z^(-1), 1, 0, y] - 6*G[1, z^(-1), z^(-1), 0, y] - 
			 12*G[2, 1, 0, 0, z] + 3*G[2, 1, 1, 0, z] + 18*G[2, 2, 1, 0, z] - 18*G[2 - z, 1, 0, 0, y] + 3*G[2 - z, 1, z^(-1), 0, y] + 
			 18*G[2 - z, 2 - z, 1, 0, y] - 9*G[2 - z, 2 - z, z^(-1), 0, y] + 9*G[2 - z, z^(-1), 0, 0, y] - 
			 15*G[2 - z, z^(-1), 1, 0, y] + 6*G[2 - z, z^(-1), z^(-1), 0, y] - 9*G[z^(-1), 0, 0, 0, y] + 3*G[z^(-1), 0, 1, 0, y] + 
			 15*G[z^(-1), 1, 0, 0, y] + 3*G[z^(-1), 1, 1, 0, y] - 6*G[z^(-1), 1, z^(-1), 0, y] - 12*G[z^(-1), 2 - z, 1, 0, y] + 
			 6*G[z^(-1), 2 - z, z^(-1), 0, y] - 6*G[z^(-1), z^(-1), 0, 0, y] + 6*G[z^(-1), z^(-1), 1, 0, y] + 
			 (3*Pi^2*G[1, y]*Log[2])/2 - (9*Pi^2*G[2, z]*Log[2])/2 - (9*Pi^2*G[2 - z, y]*Log[2])/2 + 3*Pi^2*G[z^(-1), y]*Log[2] - 
			 3*Pi^2*Log[2]^2 + (3*Log[2]^4)/4 + 18*PolyLog[4, 1/2] - 3*G[0, y]*Zeta[3] + (45*G[1, y]*Zeta[3])/4 - 
			 (3*G[1, z]*Zeta[3])/2 - (63*G[2, z]*Zeta[3])/4 - (63*G[2 - z, y]*Zeta[3])/4 + (15*G[z^(-1), y]*Zeta[3])/2
			),
Int[B, 249, y, z] -> 
	+1/(e^2*m2^2*(1 - y*z))*(
			-2*G[0, y] - 2*G[0, z]
			)
	+1/(e*m2^2*(1 - y*z))*(
			Pi^2 - 4*G[0, y] - 4*G[0, z] + 2*G[0, z]*G[z^(-1), y] + 2*G[0, 0, y] + 2*G[0, 0, z] - 4*G[1, 0, y] - 4*G[1, 0, z] + 
			 2*G[z^(-1), 0, y]
			)
	+1/(m2^2*(1 - y*z))*(
			2*Pi^2 - 8*G[0, y] - 8*G[0, z] + Pi^2*G[2, z] + Pi^2*G[2 - z, y] - Pi^2*G[z^(-1), y] + 4*G[0, z]*G[z^(-1), y] + 
			 4*G[0, 0, y] + 4*G[0, 0, z] - 2*G[z^(-1), y]*G[0, 0, z] - 8*G[1, 0, y] - 8*G[1, 0, z] - 4*G[2 - z, y]*G[1, 0, z] + 
			 4*G[z^(-1), y]*G[1, 0, z] + 2*G[0, z]*G[2 - z, z^(-1), y] + 4*G[z^(-1), 0, y] - 2*G[0, z]*G[z^(-1), z^(-1), y] - 
			 2*G[0, 0, 0, y] - 2*G[0, 0, 0, z] + 4*G[1, 0, 0, y] + 4*G[1, 0, 0, z] - 4*G[2, 1, 0, z] - 4*G[2 - z, 1, 0, y] + 
			 2*G[2 - z, z^(-1), 0, y] - 2*G[z^(-1), 0, 0, y] + 4*G[z^(-1), 1, 0, y] - 2*G[z^(-1), z^(-1), 0, y] + Pi^2*Log[2] + 
			 (7*Zeta[3])/2
			)
	+e/(m2^2*(1 - y*z))*(
			4*Pi^2 + (4*Pi^4)/45 - 16*G[0, y] - 16*G[0, z] + 2*Pi^2*G[2, z] + 2*Pi^2*G[2 - z, y] + Pi^2*G[2, z]*G[2 - z, y] - 
			 2*Pi^2*G[z^(-1), y] + 8*G[0, z]*G[z^(-1), y] - Pi^2*G[2, z]*G[z^(-1), y] + 8*G[0, 0, y] + 8*G[0, 0, z] - 
			 4*G[z^(-1), y]*G[0, 0, z] - 16*G[1, 0, y] - 16*G[1, 0, z] - 8*G[2 - z, y]*G[1, 0, z] + 8*G[z^(-1), y]*G[1, 0, z] + 
			 Pi^2*G[2, 2, z] + Pi^2*G[2 - z, 2 - z, y] - 4*G[1, 0, z]*G[2 - z, 2 - z, y] - Pi^2*G[2 - z, z^(-1), y] + 
			 4*G[0, z]*G[2 - z, z^(-1), y] - 2*G[0, 0, z]*G[2 - z, z^(-1), y] + 4*G[1, 0, z]*G[2 - z, z^(-1), y] + 8*G[z^(-1), 0, y] - 
			 Pi^2*G[z^(-1), 2 - z, y] + 4*G[1, 0, z]*G[z^(-1), 2 - z, y] + Pi^2*G[z^(-1), z^(-1), y] - 4*G[0, z]*G[z^(-1), z^(-1), y] + 
			 2*G[0, 0, z]*G[z^(-1), z^(-1), y] - 4*G[1, 0, z]*G[z^(-1), z^(-1), y] - 4*G[0, 0, 0, y] - 4*G[0, 0, 0, z] + 
			 2*G[z^(-1), y]*G[0, 0, 0, z] + 8*G[1, 0, 0, y] + 8*G[1, 0, 0, z] + 4*G[2 - z, y]*G[1, 0, 0, z] - 
			 4*G[z^(-1), y]*G[1, 0, 0, z] - 8*G[2, 1, 0, z] - 4*G[2 - z, y]*G[2, 1, 0, z] + 4*G[z^(-1), y]*G[2, 1, 0, z] - 
			 8*G[2 - z, 1, 0, y] + 2*G[0, z]*G[2 - z, 2 - z, z^(-1), y] + 4*G[2 - z, z^(-1), 0, y] - 
			 2*G[0, z]*G[2 - z, z^(-1), z^(-1), y] - 4*G[z^(-1), 0, 0, y] + 8*G[z^(-1), 1, 0, y] - 
			 2*G[0, z]*G[z^(-1), 2 - z, z^(-1), y] - 4*G[z^(-1), z^(-1), 0, y] + 2*G[0, z]*G[z^(-1), z^(-1), z^(-1), y] + 
			 2*G[0, 0, 0, 0, y] + 2*G[0, 0, 0, 0, z] - 4*G[1, 0, 0, 0, y] - 4*G[1, 0, 0, 0, z] + 4*G[2, 1, 0, 0, z] - 
			 4*G[2, 2, 1, 0, z] + 4*G[2 - z, 1, 0, 0, y] - 4*G[2 - z, 2 - z, 1, 0, y] + 2*G[2 - z, 2 - z, z^(-1), 0, y] - 
			 2*G[2 - z, z^(-1), 0, 0, y] + 4*G[2 - z, z^(-1), 1, 0, y] - 2*G[2 - z, z^(-1), z^(-1), 0, y] + 2*G[z^(-1), 0, 0, 0, y] - 
			 4*G[z^(-1), 1, 0, 0, y] + 4*G[z^(-1), 2 - z, 1, 0, y] - 2*G[z^(-1), 2 - z, z^(-1), 0, y] + 2*G[z^(-1), z^(-1), 0, 0, y] - 
			 4*G[z^(-1), z^(-1), 1, 0, y] + 2*G[z^(-1), z^(-1), z^(-1), 0, y] + 2*Pi^2*Log[2] + Pi^2*G[2, z]*Log[2] + 
			 Pi^2*G[2 - z, y]*Log[2] - Pi^2*G[z^(-1), y]*Log[2] + (2*Pi^2*Log[2]^2)/3 - Log[2]^4/6 - 4*PolyLog[4, 1/2] + 7*Zeta[3] + 
			 (7*G[2, z]*Zeta[3])/2 + (7*G[2 - z, y]*Zeta[3])/2 - (7*G[z^(-1), y]*Zeta[3])/2
			)};


==> TopoB_Physical_FORM.txt <==
*  Two loop four point functions with two legs off-shell
*  T. Gehrmann, L. Tancredi, E. Weihs
*  
*  This FORM readable file contains the two-loop four point
*  functions (5.5) - (5.14) with two non-adjacent off-shell legs with 
*  mass^2 = m2 in the physical region defined in (2.12).
*  
*  Furthermore, the One-loop x One-loop integrals required for the 
*  reduction are included as well. Their naming convention is 
*  explained in Section 2.1.
*  
*  All integrals, except Topo(B,213,1,xp,zp), are given as a function in v 
*  and w which are defined in terms of the Mandelstam invariants 
*  in eq. (2.12). Topo(B,213,1,xp,zp) is given in terms of xp (= xi) 
*  and zp (= zeta) defined in terms of the mandelstam invariants 
*  in eq. (2.5).
*  
*  The prefactor
*  
*  (Se/(16*Pi^2))^2(M2)^(2*e),
*  
*  where Se is defined in eq. (A.1), has been factored out.
*  e=(4-d)/2, where d is the number of space-time dimensions, 
*  is the expansion parameter of dimensional regularization.
*  
*  Cp  = 1/2(1+i_*Sqrt[3]),
*  Cm  = 1/2(1-i_*Sqrt[3]),
*  Ixp = xp/(1+xp+xp^2),
*  Jxp = xp/(1+xp^2).
*


 Topo(B,174,v,w) =

       + M2^-1*[1+v]^-1*e^-2 * (
          - i_*Pi
          - G(0,v)
          )

       + M2^-1*[1+v]^-1*e^-1 * (
          + 1/6*Pi^2
          - 2*i_*Pi
          + 2*G(v,w)*i_*Pi
          - G(v,0,w)
          - G(-1,w)*i_*Pi
          - G(-1,v)*i_*Pi
          + G(-1,0,w)
          - G(-1,0,v)
          - G(0,w)*i_*Pi
          - G(0,w)*G(0,v)
          - 2*G(0,v)
          + G(0,v)*i_*Pi
          + G(0,v)*G(v,w)
          + 2*G(0,0,v)
          )

       + M2^-1*[1+v]^-1 * (
          - zeta3
          + 1/3*Pi^2
          - 4*i_*Pi
          + 1/6*i_*Pi^3
          - 5/6*G( - [2+v]^-1,w)*Pi^2
          + 2*G( - [2+v]^-1,v,w)*i_*Pi
          - G( - [2+v]^-1,v,0,w)
          - 2*G( - [2+v]^-1,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1,-1,0,w)
          - G( - [2+v]^-1,0,0,w)
          - 1/3*G(v,w)*Pi^2
          + 4*G(v,w)*i_*Pi
          - 4*G(v,v,w)*i_*Pi
          + 2*G(v,v,0,w)
          + 3*G(v,-1,w)*i_*Pi
          - 3*G(v,-1,0,w)
          - 2*G(v,0,w)
          + G(v,0,w)*i_*Pi
          - G(v,0,0,w)
          + G(-1,w)*Pi^2
          - 2*G(-1,w)*i_*Pi
          + 1/6*G(-1,v)*Pi^2
          - 2*G(-1,v)*i_*Pi
          - 2*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(-1,v)*G(v,w)*i_*Pi
          - G(-1,v)*G(0,w)*i_*Pi
          - G(-1,-1,v)*i_*Pi
          - G(-1,-1,0,v)
          + 2*G(-1,0,w)
          - 2*G(-1,0,v)
          + G(-1,0,v)*i_*Pi
          - 2*G(-1,0,v)*G( - [2+v]^-1,w)
          + 3*G(-1,0,v)*G(v,w)
          - G(-1,0,v)*G(0,w)
          + 2*G(-1,0,0,w)
          + 2*G(-1,0,0,v)
          + 1/6*G(0,w)*Pi^2
          - 2*G(0,w)*i_*Pi
          - 2*G(0,w)*G(0,v)
          + G(0,w)*G(0,v)*i_*Pi
          - 4*G(0,v)
          + 1/3*G(0,v)*Pi^2
          + 2*G(0,v)*i_*Pi
          + 2*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,v,w)
          - G(0,v)*G( - [2+v]^-1,0,w)
          + 2*G(0,v)*G(v,w)
          - 3*G(0,v)*G(v,w)*i_*Pi
          - 2*G(0,v)*G(v,v,w)
          + 2*G(0,v)*G(v,0,w)
          + G(0,v)*G(0,v,w)
          + 2*G(0,v,w)*i_*Pi
          - G(0,v,0,w)
          - G(0,-1,w)*i_*Pi
          + 2*G(0,-1,v)*i_*Pi
          + G(0,-1,0,w)
          + 2*G(0,-1,0,v)
          - G(0,0,w)*i_*Pi
          - G(0,0,w)*G(0,v)
          + 4*G(0,0,v)
          - 2*G(0,0,v)*i_*Pi
          + G(0,0,v)*G( - [2+v]^-1,w)
          - 3*G(0,0,v)*G(v,w)
          + 2*G(0,0,v)*G(0,w)
          - 4*G(0,0,0,v)
          )

       + M2^-1*[1+v]^-1*e * (
          - 2*zeta3
          + 2/3*Pi^2
          - 11/180*Pi^4
          - 8*i_*Pi
          + 5*i_*Pi*zeta3
          + 1/3*i_*Pi^3
          - 5/6*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          + 2*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          - G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          - 2*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          - G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          - G( - [2+v]^-1,w)*zeta3
          - 5/3*G( - [2+v]^-1,w)*Pi^2
          - 1/2*G( - [2+v]^-1,w)*i_*Pi^3
          - 1/3*G( - [2+v]^-1,v,w)*Pi^2
          + 4*G( - [2+v]^-1,v,w)*i_*Pi
          - 4*G( - [2+v]^-1,v,v,w)*i_*Pi
          + 2*G( - [2+v]^-1,v,v,0,w)
          + 3*G( - [2+v]^-1,v,-1,w)*i_*Pi
          - 3*G( - [2+v]^-1,v,-1,0,w)
          - 2*G( - [2+v]^-1,v,0,w)
          + G( - [2+v]^-1,v,0,w)*i_*Pi
          - G( - [2+v]^-1,v,0,0,w)
          + 5/3*G( - [2+v]^-1,-1,w)*Pi^2
          - 4*G( - [2+v]^-1,-1,w)*i_*Pi
          + G( - [2+v]^-1,-1,-1,w)*i_*Pi
          - G( - [2+v]^-1,-1,-1,0,w)
          + 4*G( - [2+v]^-1,-1,0,w)
          - G( - [2+v]^-1,-1,0,w)*i_*Pi
          + 5*G( - [2+v]^-1,-1,0,0,w)
          - 1/2*G( - [2+v]^-1,0,w)*Pi^2
          + 2*G( - [2+v]^-1,0,v,w)*i_*Pi
          - G( - [2+v]^-1,0,v,0,w)
          - 2*G( - [2+v]^-1,0,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1,0,-1,0,w)
          - 2*G( - [2+v]^-1,0,0,w)
          - 3*G( - [2+v]^-1,0,0,0,w)
          + 5/3*G(v, - [2+v]^-1,w)*Pi^2
          - 4*G(v, - [2+v]^-1,v,w)*i_*Pi
          + 2*G(v, - [2+v]^-1,v,0,w)
          + 4*G(v, - [2+v]^-1,-1,w)*i_*Pi
          - 4*G(v, - [2+v]^-1,-1,0,w)
          + 2*G(v, - [2+v]^-1,0,0,w)
          + 2*G(v,w)*zeta3
          - 2/3*G(v,w)*Pi^2
          + 8*G(v,w)*i_*Pi
          - 1/3*G(v,w)*i_*Pi^3
          + 2/3*G(v,v,w)*Pi^2
          - 8*G(v,v,w)*i_*Pi
          + 8*G(v,v,v,w)*i_*Pi
          - 4*G(v,v,v,0,w)
          - 6*G(v,v,-1,w)*i_*Pi
          + 6*G(v,v,-1,0,w)
          + 4*G(v,v,0,w)
          - 2*G(v,v,0,w)*i_*Pi
          + 2*G(v,v,0,0,w)
          - 8/3*G(v,-1,w)*Pi^2
          + 6*G(v,-1,w)*i_*Pi
          - G(v,-1,-1,w)*i_*Pi
          + G(v,-1,-1,0,w)
          - 6*G(v,-1,0,w)
          + G(v,-1,0,w)*i_*Pi
          - 7*G(v,-1,0,0,w)
          - 4*G(v,0,w)
          + 1/3*G(v,0,w)*Pi^2
          + 2*G(v,0,w)*i_*Pi
          - 4*G(v,0,v,w)*i_*Pi
          + 2*G(v,0,v,0,w)
          + 3*G(v,0,-1,w)*i_*Pi
          - 3*G(v,0,-1,0,w)
          - 2*G(v,0,0,w)
          + G(v,0,0,w)*i_*Pi
          - G(v,0,0,0,w)
          + 2*G(-1,w)*Pi^2
          - 4*G(-1,w)*i_*Pi
          + 2/3*G(-1,w)*i_*Pi^3
          - G(-1,v)*zeta3
          + 1/3*G(-1,v)*Pi^2
          - 4*G(-1,v)*i_*Pi
          + 1/6*G(-1,v)*i_*Pi^3
          - 2*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 3/2*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          - 4*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - G(-1,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + 4*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 5/3*G(-1,v)*G(v,w)*Pi^2
          + 6*G(-1,v)*G(v,w)*i_*Pi
          - 6*G(-1,v)*G(v,v,w)*i_*Pi
          + 2*G(-1,v)*G(v,0,w)*i_*Pi
          - 2*G(-1,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + 1/6*G(-1,v)*G(0,w)*Pi^2
          - 2*G(-1,v)*G(0,w)*i_*Pi
          + 3*G(-1,v)*G(0,v,w)*i_*Pi
          - G(-1,v)*G(0,0,w)*i_*Pi
          + 1/6*G(-1,-1,v)*Pi^2
          - 2*G(-1,-1,v)*i_*Pi
          + G(-1,-1,v)*G(v,w)*i_*Pi
          - G(-1,-1,v)*G(0,w)*i_*Pi
          - G(-1,-1,-1,v)*i_*Pi
          - G(-1,-1,-1,0,v)
          - 2*G(-1,-1,0,v)
          + G(-1,-1,0,v)*i_*Pi
          + G(-1,-1,0,v)*G(v,w)
          - G(-1,-1,0,v)*G(0,w)
          + 2*G(-1,-1,0,0,v)
          + 4*G(-1,0,w)
          - 4*G(-1,0,v)
          + 1/3*G(-1,0,v)*Pi^2
          + 2*G(-1,0,v)*i_*Pi
          - 2*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 4*G(-1,0,v)*G( - [2+v]^-1,w)
          + 3*G(-1,0,v)*G( - [2+v]^-1,v,w)
          - G(-1,0,v)*G( - [2+v]^-1,0,w)
          + 4*G(-1,0,v)*G(v, - [2+v]^-1,w)
          + 6*G(-1,0,v)*G(v,w)
          - G(-1,0,v)*G(v,w)*i_*Pi
          - 6*G(-1,0,v)*G(v,v,w)
          + 2*G(-1,0,v)*G(v,0,w)
          - 2*G(-1,0,v)*G(0, - [2+v]^-1,w)
          - 2*G(-1,0,v)*G(0,w)
          + G(-1,0,v)*G(0,w)*i_*Pi
          + 3*G(-1,0,v)*G(0,v,w)
          - G(-1,0,v)*G(0,0,w)
          + 2*G(-1,0,-1,v)*i_*Pi
          + 2*G(-1,0,-1,0,v)
          + 4*G(-1,0,0,w)
          + 4*G(-1,0,0,v)
          - 2*G(-1,0,0,v)*i_*Pi
          + 3*G(-1,0,0,v)*G( - [2+v]^-1,w)
          - 5*G(-1,0,0,v)*G(v,w)
          + 2*G(-1,0,0,v)*G(0,w)
          + 4*G(-1,0,0,0,w)
          - 4*G(-1,0,0,0,v)
          - 5/6*G(0, - [2+v]^-1,w)*Pi^2
          + 2*G(0, - [2+v]^-1,v,w)*i_*Pi
          - G(0, - [2+v]^-1,v,0,w)
          - 2*G(0, - [2+v]^-1,-1,w)*i_*Pi
          + 2*G(0, - [2+v]^-1,-1,0,w)
          - G(0, - [2+v]^-1,0,0,w)
          - G(0,w)*zeta3
          + 1/3*G(0,w)*Pi^2
          - 4*G(0,w)*i_*Pi
          + 1/6*G(0,w)*i_*Pi^3
          - 4*G(0,w)*G(0,v)
          + 1/3*G(0,w)*G(0,v)*Pi^2
          + 2*G(0,w)*G(0,v)*i_*Pi
          - 8*G(0,v)
          + 6*G(0,v)*zeta3
          + 2/3*G(0,v)*Pi^2
          + 4*G(0,v)*i_*Pi
          + 2*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          - G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          - 1/3*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          + 4*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 2*G(0,v)*G( - [2+v]^-1,v,w)
          - 3*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - 2*G(0,v)*G( - [2+v]^-1,v,v,w)
          + 2*G(0,v)*G( - [2+v]^-1,v,0,w)
          - 2*G(0,v)*G( - [2+v]^-1,0,w)
          + G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,0,v,w)
          - G(0,v)*G( - [2+v]^-1,0,0,w)
          - 4*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 2*G(0,v)*G(v, - [2+v]^-1,v,w)
          + 2*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 4*G(0,v)*G(v,w)
          - 6*G(0,v)*G(v,w)*i_*Pi
          - 4*G(0,v)*G(v,v,w)
          + 6*G(0,v)*G(v,v,w)*i_*Pi
          + 4*G(0,v)*G(v,v,v,w)
          - 4*G(0,v)*G(v,v,0,w)
          + 4*G(0,v)*G(v,0,w)
          - 2*G(0,v)*G(v,0,w)*i_*Pi
          - 2*G(0,v)*G(v,0,v,w)
          + 2*G(0,v)*G(v,0,0,w)
          + 2*G(0,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G(0, - [2+v]^-1,v,w)
          - G(0,v)*G(0, - [2+v]^-1,0,w)
          + 2*G(0,v)*G(0,v,w)
          - 3*G(0,v)*G(0,v,w)*i_*Pi
          - 2*G(0,v)*G(0,v,v,w)
          + 2*G(0,v)*G(0,v,0,w)
          - 1/3*G(0,v,w)*Pi^2
          + 4*G(0,v,w)*i_*Pi
          - 4*G(0,v,v,w)*i_*Pi
          + 2*G(0,v,v,0,w)
          + 3*G(0,v,-1,w)*i_*Pi
          - 3*G(0,v,-1,0,w)
          - 2*G(0,v,0,w)
          + G(0,v,0,w)*i_*Pi
          - G(0,v,0,0,w)
          + G(0,-1,w)*Pi^2
          - 2*G(0,-1,w)*i_*Pi
          - 1/3*G(0,-1,v)*Pi^2
          + 4*G(0,-1,v)*i_*Pi
          + 3*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 5*G(0,-1,v)*G(v,w)*i_*Pi
          + 2*G(0,-1,v)*G(0,w)*i_*Pi
          + 2*G(0,-1,-1,v)*i_*Pi
          + 2*G(0,-1,-1,0,v)
          + 2*G(0,-1,0,w)
          + 4*G(0,-1,0,v)
          - 2*G(0,-1,0,v)*i_*Pi
          + 3*G(0,-1,0,v)*G( - [2+v]^-1,w)
          - 5*G(0,-1,0,v)*G(v,w)
          + 2*G(0,-1,0,v)*G(0,w)
          + 2*G(0,-1,0,0,w)
          - 4*G(0,-1,0,0,v)
          + 1/6*G(0,0,w)*Pi^2
          - 2*G(0,0,w)*i_*Pi
          - 2*G(0,0,w)*G(0,v)
          + G(0,0,w)*G(0,v)*i_*Pi
          + 2*G(0,0,w)*G(0,0,v)
          + 8*G(0,0,v)
          - 2/3*G(0,0,v)*Pi^2
          - 4*G(0,0,v)*i_*Pi
          + G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 2*G(0,0,v)*G( - [2+v]^-1,w)
          - 3*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 3*G(0,0,v)*G( - [2+v]^-1,v,w)
          + 2*G(0,0,v)*G( - [2+v]^-1,0,w)
          - 2*G(0,0,v)*G(v, - [2+v]^-1,w)
          - 6*G(0,0,v)*G(v,w)
          + 5*G(0,0,v)*G(v,w)*i_*Pi
          + 6*G(0,0,v)*G(v,v,w)
          - 4*G(0,0,v)*G(v,0,w)
          + G(0,0,v)*G(0, - [2+v]^-1,w)
          + 4*G(0,0,v)*G(0,w)
          - 2*G(0,0,v)*G(0,w)*i_*Pi
          - 3*G(0,0,v)*G(0,v,w)
          + 2*G(0,0,v,w)*i_*Pi
          + G(0,0,v,w)*G(0,v)
          - G(0,0,v,0,w)
          - G(0,0,-1,w)*i_*Pi
          - 4*G(0,0,-1,v)*i_*Pi
          + G(0,0,-1,0,w)
          - 4*G(0,0,-1,0,v)
          - G(0,0,0,w)*i_*Pi
          - G(0,0,0,w)*G(0,v)
          - 8*G(0,0,0,v)
          + 4*G(0,0,0,v)*i_*Pi
          - 3*G(0,0,0,v)*G( - [2+v]^-1,w)
          + 7*G(0,0,0,v)*G(v,w)
          - 4*G(0,0,0,v)*G(0,w)
          + 8*G(0,0,0,0,v)
          );

 Topo(B,182,v,w) =

       + M2^-1*w*[1+2*w+v*w]^-1*e^-2 * (
          + 5/6*Pi^2
          - 2*G(v,w)*i_*Pi
          + G(v,0,w)
          + 2*G(-1,w)*i_*Pi
          + 2*G(-1,v)*i_*Pi
          - 2*G(-1,0,w)
          + 2*G(-1,0,v)
          + G(0,w)*G(0,v)
          - 2*G(0,v)*i_*Pi
          - G(0,v)*G(v,w)
          + G(0,0,w)
          - G(0,0,v)
          )

       + M2^-1*w*[1+2*w+v*w]^-1*e^-1 * (
          + 2*zeta3
          + 2/3*i_*Pi^3
          + 5/3*G( - [2+v]^-1,w)*Pi^2
          - 4*G( - [2+v]^-1,v,w)*i_*Pi
          + 2*G( - [2+v]^-1,v,0,w)
          + 4*G( - [2+v]^-1,-1,w)*i_*Pi
          - 4*G( - [2+v]^-1,-1,0,w)
          + 2*G( - [2+v]^-1,0,0,w)
          + 1/3*G(v,w)*Pi^2
          + 4*G(v,v,w)*i_*Pi
          - 2*G(v,v,0,w)
          - 4*G(v,-1,w)*i_*Pi
          + 4*G(v,-1,0,w)
          - 2*G(-1,w)*Pi^2
          - 2*G(-1,v)*Pi^2
          + 4*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 4*G(-1,v)*G(v,w)*i_*Pi
          + 4*G(-1,0,v)*G( - [2+v]^-1,w)
          - 4*G(-1,0,v)*G(v,w)
          - 4*G(-1,0,0,w)
          - 4*G(-1,0,0,v)
          + 1/3*G(0,v)*Pi^2
          - 4*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 2*G(0,v)*G( - [2+v]^-1,v,w)
          + 2*G(0,v)*G( - [2+v]^-1,0,w)
          + 4*G(0,v)*G(v,w)*i_*Pi
          + 2*G(0,v)*G(v,v,w)
          - 2*G(0,v)*G(v,0,w)
          - 4*G(0,-1,v)*i_*Pi
          - 4*G(0,-1,0,v)
          + 4*G(0,0,v)*i_*Pi
          - 2*G(0,0,v)*G( - [2+v]^-1,w)
          + 4*G(0,0,v)*G(v,w)
          - 2*G(0,0,v)*G(0,w)
          + 2*G(0,0,0,w)
          + 4*G(0,0,0,v)
          )

       + M2^-1*w*[1+2*w+v*w]^-1 * (
          - 17/45*Pi^4
          + 10/3*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          - 8*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          + 4*G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          + 8*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          - 8*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          + 4*G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          + 4*G( - [2+v]^-1,w)*zeta3
          + 4/3*G( - [2+v]^-1,w)*i_*Pi^3
          + 2/3*G( - [2+v]^-1,v,w)*Pi^2
          + 8*G( - [2+v]^-1,v,v,w)*i_*Pi
          - 4*G( - [2+v]^-1,v,v,0,w)
          - 8*G( - [2+v]^-1,v,-1,w)*i_*Pi
          + 8*G( - [2+v]^-1,v,-1,0,w)
          - 4*G( - [2+v]^-1,-1,w)*Pi^2
          - 8*G( - [2+v]^-1,-1,0,0,w)
          + 4*G( - [2+v]^-1,0,0,0,w)
          - 10/3*G(v, - [2+v]^-1,w)*Pi^2
          + 8*G(v, - [2+v]^-1,v,w)*i_*Pi
          - 4*G(v, - [2+v]^-1,v,0,w)
          - 8*G(v, - [2+v]^-1,-1,w)*i_*Pi
          + 8*G(v, - [2+v]^-1,-1,0,w)
          - 4*G(v, - [2+v]^-1,0,0,w)
          - 4*G(v,w)*zeta3
          - 2/3*G(v,v,w)*Pi^2
          - 8*G(v,v,v,w)*i_*Pi
          + 4*G(v,v,v,0,w)
          + 8*G(v,v,-1,w)*i_*Pi
          - 8*G(v,v,-1,0,w)
          + 4*G(v,-1,w)*Pi^2
          + 8*G(v,-1,0,0,w)
          - 4/3*G(-1,w)*i_*Pi^3
          - 4/3*G(-1,v)*i_*Pi^3
          + 8*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          - 4*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          - 8*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - 8*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 4*G(-1,v)*G(v,w)*Pi^2
          + 8*G(-1,v)*G(v,v,w)*i_*Pi
          + 8*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 8*G(-1,0,v)*G( - [2+v]^-1,v,w)
          - 8*G(-1,0,v)*G(v, - [2+v]^-1,w)
          + 8*G(-1,0,v)*G(v,v,w)
          - 8*G(-1,0,0,v)*G( - [2+v]^-1,w)
          + 8*G(-1,0,0,v)*G(v,w)
          - 8*G(-1,0,0,0,w)
          + 8*G(-1,0,0,0,v)
          - 4*G(0,v)*zeta3
          - 8*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          - 4*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          + 4*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          + 2/3*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          + 8*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 4*G(0,v)*G( - [2+v]^-1,v,v,w)
          - 4*G(0,v)*G( - [2+v]^-1,v,0,w)
          + 8*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 4*G(0,v)*G(v, - [2+v]^-1,v,w)
          - 4*G(0,v)*G(v, - [2+v]^-1,0,w)
          - 2/3*G(0,v)*G(v,w)*Pi^2
          - 8*G(0,v)*G(v,v,w)*i_*Pi
          - 4*G(0,v)*G(v,v,v,w)
          + 4*G(0,v)*G(v,v,0,w)
          + 4*G(0,-1,v)*Pi^2
          - 8*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 8*G(0,-1,v)*G(v,w)*i_*Pi
          - 8*G(0,-1,0,v)*G( - [2+v]^-1,w)
          + 8*G(0,-1,0,v)*G(v,w)
          + 8*G(0,-1,0,0,v)
          - 2/3*G(0,0,v)*Pi^2
          - 4*G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 8*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 8*G(0,0,v)*G( - [2+v]^-1,v,w)
          - 4*G(0,0,v)*G( - [2+v]^-1,0,w)
          + 4*G(0,0,v)*G(v, - [2+v]^-1,w)
          - 8*G(0,0,v)*G(v,w)*i_*Pi
          - 8*G(0,0,v)*G(v,v,w)
          + 4*G(0,0,v)*G(v,0,w)
          + 8*G(0,0,-1,v)*i_*Pi
          + 8*G(0,0,-1,0,v)
          - 8*G(0,0,0,v)*i_*Pi
          + 8*G(0,0,0,v)*G( - [2+v]^-1,w)
          - 12*G(0,0,0,v)*G(v,w)
          + 4*G(0,0,0,v)*G(0,w)
          + 4*G(0,0,0,0,w)
          - 12*G(0,0,0,0,v)
          );

  Topo(B,213,1,xp,zp) =

       + M2^-1*xp*[1+xp]^-1*[1-xp]^-1 * (
          - 65/72*Pi^4
          + 2*G(xp^-1,Ixp^-1,xp^-1,Jxp^-1,zp)
          + 4*G(xp^-1,Ixp^-1,xp^-1,zp)*i_*Pi
          + 2*G(xp^-1,Ixp^-1,xp^-1,zp)*G( - i_,xp)
          + 2*G(xp^-1,Ixp^-1,xp^-1,0,zp)
          - 2*G(xp^-1,Ixp^-1,Ixp^-1,Jxp^-1,zp)
          - 2*G(xp^-1,Ixp^-1,Ixp^-1,zp)*i_*Pi
          - 2*G(xp^-1,Ixp^-1,Ixp^-1,zp)*G( - i_,xp)
          + 2*G(xp^-1,Ixp^-1,xp,Jxp^-1,zp)
          + 4*G(xp^-1,Ixp^-1,xp,zp)*i_*Pi
          + 2*G(xp^-1,Ixp^-1,xp,zp)*G( - i_,xp)
          + 2*G(xp^-1,Ixp^-1,xp,0,zp)
          - 22/3*G(xp^-1,Ixp^-1,zp)*Pi^2
          - 2*G(xp^-1,Ixp^-1,zp)*G( - Cp, - i_,xp)
          - 2*G(xp^-1,Ixp^-1,zp)*G( - Cp,xp)*i_*Pi
          - 2*G(xp^-1,Ixp^-1,zp)*G( - Cp,i_,xp)
          + 2*G(xp^-1,Ixp^-1,zp)*G( - Cp,0,xp)
          - 2*G(xp^-1,Ixp^-1,zp)*G( - Cm, - i_,xp)
          - 2*G(xp^-1,Ixp^-1,zp)*G( - Cm,xp)*i_*Pi
          - 2*G(xp^-1,Ixp^-1,zp)*G( - Cm,i_,xp)
          + 2*G(xp^-1,Ixp^-1,zp)*G( - Cm,0,xp)
          - 2*G(xp^-1,Ixp^-1,-1,zp)*i_*Pi
          - 2*G(xp^-1,Ixp^-1,-1,0,zp)
          - G(xp^-1,Jxp^-1,xp^-1,Jxp^-1,zp)
          - 2*G(xp^-1,Jxp^-1,xp^-1,zp)*i_*Pi
          - G(xp^-1,Jxp^-1,xp^-1,zp)*G( - i_,xp)
          - G(xp^-1,Jxp^-1,xp^-1,0,zp)
          + 2*G(xp^-1,Jxp^-1,Ixp^-1,Jxp^-1,zp)
          + 2*G(xp^-1,Jxp^-1,Ixp^-1,zp)*i_*Pi
          + 2*G(xp^-1,Jxp^-1,Ixp^-1,zp)*G( - i_,xp)
          - G(xp^-1,Jxp^-1,xp,Jxp^-1,zp)
          - 2*G(xp^-1,Jxp^-1,xp,zp)*i_*Pi
          - G(xp^-1,Jxp^-1,xp,zp)*G( - i_,xp)
          - G(xp^-1,Jxp^-1,xp,0,zp)
          + 7/2*G(xp^-1,Jxp^-1,zp)*Pi^2
          + 2*G(xp^-1,Jxp^-1,zp)*G( - Cp, - i_,xp)
          + 2*G(xp^-1,Jxp^-1,zp)*G( - Cp,xp)*i_*Pi
          + 2*G(xp^-1,Jxp^-1,zp)*G( - Cp,i_,xp)
          - 2*G(xp^-1,Jxp^-1,zp)*G( - Cp,0,xp)
          + 2*G(xp^-1,Jxp^-1,zp)*G( - Cm, - i_,xp)
          + 2*G(xp^-1,Jxp^-1,zp)*G( - Cm,xp)*i_*Pi
          + 2*G(xp^-1,Jxp^-1,zp)*G( - Cm,i_,xp)
          - 2*G(xp^-1,Jxp^-1,zp)*G( - Cm,0,xp)
          - 2*G(xp^-1,zp)*zeta3
          + 1/3*G(xp^-1,zp)*i_*Pi^3
          + 2*G(xp^-1,zp)*G( - i_, - Cp, - i_,xp)
          + 2*G(xp^-1,zp)*G( - i_, - Cp,xp)*i_*Pi
          + 2*G(xp^-1,zp)*G( - i_, - Cp,i_,xp)
          - 2*G(xp^-1,zp)*G( - i_, - Cp,0,xp)
          + 2*G(xp^-1,zp)*G( - i_, - Cm, - i_,xp)
          + 2*G(xp^-1,zp)*G( - i_, - Cm,xp)*i_*Pi
          + 2*G(xp^-1,zp)*G( - i_, - Cm,i_,xp)
          - 2*G(xp^-1,zp)*G( - i_, - Cm,0,xp)
          + 7/2*G(xp^-1,zp)*G( - i_,xp)*Pi^2
          - 2*G(xp^-1,zp)*G( - i_,0, - i_,xp)
          - 2*G(xp^-1,zp)*G( - i_,0,xp)*i_*Pi
          - 2*G(xp^-1,zp)*G( - i_,0,i_,xp)
          + 2*G(xp^-1,zp)*G( - i_,0,0,xp)
          - 2*G(xp^-1,zp)*G( - Cp, - Cp, - i_,xp)
          - 2*G(xp^-1,zp)*G( - Cp, - Cp,xp)*i_*Pi
          - 2*G(xp^-1,zp)*G( - Cp, - Cp,i_,xp)
          + 2*G(xp^-1,zp)*G( - Cp, - Cp,0,xp)
          - 2*G(xp^-1,zp)*G( - Cp, - Cm, - i_,xp)
          - 2*G(xp^-1,zp)*G( - Cp, - Cm,xp)*i_*Pi
          - 2*G(xp^-1,zp)*G( - Cp, - Cm,i_,xp)
          + 2*G(xp^-1,zp)*G( - Cp, - Cm,0,xp)
          - 22/3*G(xp^-1,zp)*G( - Cp,xp)*Pi^2
          + 2*G(xp^-1,zp)*G( - Cp,0, - i_,xp)
          + 2*G(xp^-1,zp)*G( - Cp,0,xp)*i_*Pi
          + 2*G(xp^-1,zp)*G( - Cp,0,i_,xp)
          - 2*G(xp^-1,zp)*G( - Cp,0,0,xp)
          - 2*G(xp^-1,zp)*G( - Cm, - Cp, - i_,xp)
          - 2*G(xp^-1,zp)*G( - Cm, - Cp,xp)*i_*Pi
          - 2*G(xp^-1,zp)*G( - Cm, - Cp,i_,xp)
          + 2*G(xp^-1,zp)*G( - Cm, - Cp,0,xp)
          - 2*G(xp^-1,zp)*G( - Cm, - Cm, - i_,xp)
          - 2*G(xp^-1,zp)*G( - Cm, - Cm,xp)*i_*Pi
          - 2*G(xp^-1,zp)*G( - Cm, - Cm,i_,xp)
          + 2*G(xp^-1,zp)*G( - Cm, - Cm,0,xp)
          - 22/3*G(xp^-1,zp)*G( - Cm,xp)*Pi^2
          + 2*G(xp^-1,zp)*G( - Cm,0, - i_,xp)
          + 2*G(xp^-1,zp)*G( - Cm,0,xp)*i_*Pi
          + 2*G(xp^-1,zp)*G( - Cm,0,i_,xp)
          - 2*G(xp^-1,zp)*G( - Cm,0,0,xp)
          - 2*G(xp^-1,-1,xp^-1,Jxp^-1,zp)
          - 4*G(xp^-1,-1,xp^-1,zp)*i_*Pi
          - 2*G(xp^-1,-1,xp^-1,zp)*G( - i_,xp)
          - 2*G(xp^-1,-1,xp^-1,0,zp)
          + 2*G(xp^-1,-1,Ixp^-1,Jxp^-1,zp)
          + 2*G(xp^-1,-1,Ixp^-1,zp)*i_*Pi
          + 2*G(xp^-1,-1,Ixp^-1,zp)*G( - i_,xp)
          - 2*G(xp^-1,-1,xp,Jxp^-1,zp)
          - 4*G(xp^-1,-1,xp,zp)*i_*Pi
          - 2*G(xp^-1,-1,xp,zp)*G( - i_,xp)
          - 2*G(xp^-1,-1,xp,0,zp)
          + 22/3*G(xp^-1,-1,zp)*Pi^2
          + 2*G(xp^-1,-1,zp)*G( - Cp, - i_,xp)
          + 2*G(xp^-1,-1,zp)*G( - Cp,xp)*i_*Pi
          + 2*G(xp^-1,-1,zp)*G( - Cp,i_,xp)
          - 2*G(xp^-1,-1,zp)*G( - Cp,0,xp)
          + 2*G(xp^-1,-1,zp)*G( - Cm, - i_,xp)
          + 2*G(xp^-1,-1,zp)*G( - Cm,xp)*i_*Pi
          + 2*G(xp^-1,-1,zp)*G( - Cm,i_,xp)
          - 2*G(xp^-1,-1,zp)*G( - Cm,0,xp)
          + 2*G(xp^-1,-1,-1,zp)*i_*Pi
          + 2*G(xp^-1,-1,-1,0,zp)
          + G(xp^-1,0,xp^-1,Jxp^-1,zp)
          + 2*G(xp^-1,0,xp^-1,zp)*i_*Pi
          + G(xp^-1,0,xp^-1,zp)*G( - i_,xp)
          + G(xp^-1,0,xp^-1,0,zp)
          + G(xp^-1,0,xp,Jxp^-1,zp)
          + 2*G(xp^-1,0,xp,zp)*i_*Pi
          + G(xp^-1,0,xp,zp)*G( - i_,xp)
          + G(xp^-1,0,xp,0,zp)
          - 23/6*G(xp^-1,0,zp)*Pi^2
          - 2*G(xp^-1,0,-1,zp)*i_*Pi
          - 2*G(xp^-1,0,-1,0,zp)
          - 2*G(xp,Ixp^-1,xp^-1,Jxp^-1,zp)
          - 4*G(xp,Ixp^-1,xp^-1,zp)*i_*Pi
          - 2*G(xp,Ixp^-1,xp^-1,zp)*G( - i_,xp)
          - 2*G(xp,Ixp^-1,xp^-1,zp)*G(i_,xp)
          - 2*G(xp,Ixp^-1,xp^-1,0,zp)
          + 2*G(xp,Ixp^-1,Ixp^-1,Jxp^-1,zp)
          + 2*G(xp,Ixp^-1,Ixp^-1,zp)*i_*Pi
          + 2*G(xp,Ixp^-1,Ixp^-1,zp)*G( - i_,xp)
          + 2*G(xp,Ixp^-1,Ixp^-1,zp)*G(i_,xp)
          - 2*G(xp,Ixp^-1,xp,Jxp^-1,zp)
          - 4*G(xp,Ixp^-1,xp,zp)*i_*Pi
          - 2*G(xp,Ixp^-1,xp,zp)*G( - i_,xp)
          - 2*G(xp,Ixp^-1,xp,zp)*G(i_,xp)
          - 2*G(xp,Ixp^-1,xp,0,zp)
          + 22/3*G(xp,Ixp^-1,zp)*Pi^2
          + 2*G(xp,Ixp^-1,zp)*G( - Cp, - i_,xp)
          + 2*G(xp,Ixp^-1,zp)*G( - Cp,xp)*i_*Pi
          + 2*G(xp,Ixp^-1,zp)*G( - Cp,i_,xp)
          - 2*G(xp,Ixp^-1,zp)*G( - Cp,0,xp)
          + 2*G(xp,Ixp^-1,zp)*G( - Cm, - i_,xp)
          + 2*G(xp,Ixp^-1,zp)*G( - Cm,xp)*i_*Pi
          + 2*G(xp,Ixp^-1,zp)*G( - Cm,i_,xp)
          - 2*G(xp,Ixp^-1,zp)*G( - Cm,0,xp)
          + 2*G(xp,Ixp^-1,-1,zp)*i_*Pi
          + 2*G(xp,Ixp^-1,-1,0,zp)
          + G(xp,Jxp^-1,xp^-1,Jxp^-1,zp)
          + 2*G(xp,Jxp^-1,xp^-1,zp)*i_*Pi
          + G(xp,Jxp^-1,xp^-1,zp)*G( - i_,xp)
          + G(xp,Jxp^-1,xp^-1,zp)*G(i_,xp)
          + G(xp,Jxp^-1,xp^-1,0,zp)
          - 2*G(xp,Jxp^-1,Ixp^-1,Jxp^-1,zp)
          - 2*G(xp,Jxp^-1,Ixp^-1,zp)*i_*Pi
          - 2*G(xp,Jxp^-1,Ixp^-1,zp)*G( - i_,xp)
          - 2*G(xp,Jxp^-1,Ixp^-1,zp)*G(i_,xp)
          + G(xp,Jxp^-1,xp,Jxp^-1,zp)
          + 2*G(xp,Jxp^-1,xp,zp)*i_*Pi
          + G(xp,Jxp^-1,xp,zp)*G( - i_,xp)
          + G(xp,Jxp^-1,xp,zp)*G(i_,xp)
          + G(xp,Jxp^-1,xp,0,zp)
          - 7/2*G(xp,Jxp^-1,zp)*Pi^2
          - 2*G(xp,Jxp^-1,zp)*G( - Cp, - i_,xp)
          - 2*G(xp,Jxp^-1,zp)*G( - Cp,xp)*i_*Pi
          - 2*G(xp,Jxp^-1,zp)*G( - Cp,i_,xp)
          + 2*G(xp,Jxp^-1,zp)*G( - Cp,0,xp)
          - 2*G(xp,Jxp^-1,zp)*G( - Cm, - i_,xp)
          - 2*G(xp,Jxp^-1,zp)*G( - Cm,xp)*i_*Pi
          - 2*G(xp,Jxp^-1,zp)*G( - Cm,i_,xp)
          + 2*G(xp,Jxp^-1,zp)*G( - Cm,0,xp)
          + 2*G(xp,zp)*zeta3
          - 1/3*G(xp,zp)*i_*Pi^3
          - 2*G(xp,zp)*G( - i_, - Cp, - i_,xp)
          - 2*G(xp,zp)*G( - i_, - Cp,xp)*i_*Pi
          - 2*G(xp,zp)*G( - i_, - Cp,i_,xp)
          + 2*G(xp,zp)*G( - i_, - Cp,0,xp)
          - 2*G(xp,zp)*G( - i_, - Cm, - i_,xp)
          - 2*G(xp,zp)*G( - i_, - Cm,xp)*i_*Pi
          - 2*G(xp,zp)*G( - i_, - Cm,i_,xp)
          + 2*G(xp,zp)*G( - i_, - Cm,0,xp)
          - 7/2*G(xp,zp)*G( - i_,xp)*Pi^2
          + 2*G(xp,zp)*G( - i_,0, - i_,xp)
          + 2*G(xp,zp)*G( - i_,0,xp)*i_*Pi
          + 2*G(xp,zp)*G( - i_,0,i_,xp)
          - 2*G(xp,zp)*G( - i_,0,0,xp)
          + 2*G(xp,zp)*G( - Cp, - Cp, - i_,xp)
          + 2*G(xp,zp)*G( - Cp, - Cp,xp)*i_*Pi
          + 2*G(xp,zp)*G( - Cp, - Cp,i_,xp)
          - 2*G(xp,zp)*G( - Cp, - Cp,0,xp)
          + 2*G(xp,zp)*G( - Cp, - Cm, - i_,xp)
          + 2*G(xp,zp)*G( - Cp, - Cm,xp)*i_*Pi
          + 2*G(xp,zp)*G( - Cp, - Cm,i_,xp)
          - 2*G(xp,zp)*G( - Cp, - Cm,0,xp)
          + 22/3*G(xp,zp)*G( - Cp,xp)*Pi^2
          - 2*G(xp,zp)*G( - Cp,0, - i_,xp)
          - 2*G(xp,zp)*G( - Cp,0,xp)*i_*Pi
          - 2*G(xp,zp)*G( - Cp,0,i_,xp)
          + 2*G(xp,zp)*G( - Cp,0,0,xp)
          + 2*G(xp,zp)*G( - Cm, - Cp, - i_,xp)
          + 2*G(xp,zp)*G( - Cm, - Cp,xp)*i_*Pi
          + 2*G(xp,zp)*G( - Cm, - Cp,i_,xp)
          - 2*G(xp,zp)*G( - Cm, - Cp,0,xp)
          + 2*G(xp,zp)*G( - Cm, - Cm, - i_,xp)
          + 2*G(xp,zp)*G( - Cm, - Cm,xp)*i_*Pi
          + 2*G(xp,zp)*G( - Cm, - Cm,i_,xp)
          - 2*G(xp,zp)*G( - Cm, - Cm,0,xp)
          + 22/3*G(xp,zp)*G( - Cm,xp)*Pi^2
          - 2*G(xp,zp)*G( - Cm,0, - i_,xp)
          - 2*G(xp,zp)*G( - Cm,0,xp)*i_*Pi
          - 2*G(xp,zp)*G( - Cm,0,i_,xp)
          + 2*G(xp,zp)*G( - Cm,0,0,xp)
          - 2*G(xp,zp)*G(i_, - Cp, - i_,xp)
          - 2*G(xp,zp)*G(i_, - Cp,xp)*i_*Pi
          - 2*G(xp,zp)*G(i_, - Cp,i_,xp)
          + 2*G(xp,zp)*G(i_, - Cp,0,xp)
          - 2*G(xp,zp)*G(i_, - Cm, - i_,xp)
          - 2*G(xp,zp)*G(i_, - Cm,xp)*i_*Pi
          - 2*G(xp,zp)*G(i_, - Cm,i_,xp)
          + 2*G(xp,zp)*G(i_, - Cm,0,xp)
          - 7/2*G(xp,zp)*G(i_,xp)*Pi^2
          + 2*G(xp,zp)*G(i_,0, - i_,xp)
          + 2*G(xp,zp)*G(i_,0,xp)*i_*Pi
          + 2*G(xp,zp)*G(i_,0,i_,xp)
          - 2*G(xp,zp)*G(i_,0,0,xp)
          + 2*G(xp,-1,xp^-1,Jxp^-1,zp)
          + 4*G(xp,-1,xp^-1,zp)*i_*Pi
          + 2*G(xp,-1,xp^-1,zp)*G( - i_,xp)
          + 2*G(xp,-1,xp^-1,zp)*G(i_,xp)
          + 2*G(xp,-1,xp^-1,0,zp)
          - 2*G(xp,-1,Ixp^-1,Jxp^-1,zp)
          - 2*G(xp,-1,Ixp^-1,zp)*i_*Pi
          - 2*G(xp,-1,Ixp^-1,zp)*G( - i_,xp)
          - 2*G(xp,-1,Ixp^-1,zp)*G(i_,xp)
          + 2*G(xp,-1,xp,Jxp^-1,zp)
          + 4*G(xp,-1,xp,zp)*i_*Pi
          + 2*G(xp,-1,xp,zp)*G( - i_,xp)
          + 2*G(xp,-1,xp,zp)*G(i_,xp)
          + 2*G(xp,-1,xp,0,zp)
          - 22/3*G(xp,-1,zp)*Pi^2
          - 2*G(xp,-1,zp)*G( - Cp, - i_,xp)
          - 2*G(xp,-1,zp)*G( - Cp,xp)*i_*Pi
          - 2*G(xp,-1,zp)*G( - Cp,i_,xp)
          + 2*G(xp,-1,zp)*G( - Cp,0,xp)
          - 2*G(xp,-1,zp)*G( - Cm, - i_,xp)
          - 2*G(xp,-1,zp)*G( - Cm,xp)*i_*Pi
          - 2*G(xp,-1,zp)*G( - Cm,i_,xp)
          + 2*G(xp,-1,zp)*G( - Cm,0,xp)
          - 2*G(xp,-1,-1,zp)*i_*Pi
          - 2*G(xp,-1,-1,0,zp)
          - G(xp,0,xp^-1,Jxp^-1,zp)
          - 2*G(xp,0,xp^-1,zp)*i_*Pi
          - G(xp,0,xp^-1,zp)*G( - i_,xp)
          - G(xp,0,xp^-1,zp)*G(i_,xp)
          - G(xp,0,xp^-1,0,zp)
          - G(xp,0,xp,Jxp^-1,zp)
          - 2*G(xp,0,xp,zp)*i_*Pi
          - G(xp,0,xp,zp)*G( - i_,xp)
          - G(xp,0,xp,zp)*G(i_,xp)
          - G(xp,0,xp,0,zp)
          + 23/6*G(xp,0,zp)*Pi^2
          + 2*G(xp,0,-1,zp)*i_*Pi
          + 2*G(xp,0,-1,0,zp)
          + 2*G(i_, - Cp, - i_,xp)*G(xp^-1,zp)
          + 2*G(i_, - Cp,xp)*G(xp^-1,zp)*i_*Pi
          + 2*G(i_, - Cp,i_,xp)*G(xp^-1,zp)
          - 2*G(i_, - Cp,0,xp)*G(xp^-1,zp)
          + 2*G(i_, - Cm, - i_,xp)*G(xp^-1,zp)
          + 2*G(i_, - Cm,xp)*G(xp^-1,zp)*i_*Pi
          + 2*G(i_, - Cm,i_,xp)*G(xp^-1,zp)
          - 2*G(i_, - Cm,0,xp)*G(xp^-1,zp)
          + 2*G(i_,xp)*G(xp^-1,Ixp^-1,xp^-1,zp)
          - 2*G(i_,xp)*G(xp^-1,Ixp^-1,Ixp^-1,zp)
          + 2*G(i_,xp)*G(xp^-1,Ixp^-1,xp,zp)
          - G(i_,xp)*G(xp^-1,Jxp^-1,xp^-1,zp)
          + 2*G(i_,xp)*G(xp^-1,Jxp^-1,Ixp^-1,zp)
          - G(i_,xp)*G(xp^-1,Jxp^-1,xp,zp)
          + 7/2*G(i_,xp)*G(xp^-1,zp)*Pi^2
          - 2*G(i_,xp)*G(xp^-1,-1,xp^-1,zp)
          + 2*G(i_,xp)*G(xp^-1,-1,Ixp^-1,zp)
          - 2*G(i_,xp)*G(xp^-1,-1,xp,zp)
          + G(i_,xp)*G(xp^-1,0,xp^-1,zp)
          + G(i_,xp)*G(xp^-1,0,xp,zp)
          - 2*G(i_,0, - i_,xp)*G(xp^-1,zp)
          - 2*G(i_,0,xp)*G(xp^-1,zp)*i_*Pi
          - 2*G(i_,0,i_,xp)*G(xp^-1,zp)
          + 2*G(i_,0,0,xp)*G(xp^-1,zp)
          - 8*G(0, - i_, - Cp, - i_,xp)
          - 8*G(0, - i_, - Cp,xp)*i_*Pi
          - 8*G(0, - i_, - Cp,i_,xp)
          + 8*G(0, - i_, - Cp,0,xp)
          - 8*G(0, - i_, - Cm, - i_,xp)
          - 8*G(0, - i_, - Cm,xp)*i_*Pi
          - 8*G(0, - i_, - Cm,i_,xp)
          + 8*G(0, - i_, - Cm,0,xp)
          - 14*G(0, - i_,xp)*Pi^2
          + 2*G(0, - i_,xp)*G(xp^-1,Ixp^-1,zp)
          - 2*G(0, - i_,xp)*G(xp^-1,Jxp^-1,zp)
          - 2*G(0, - i_,xp)*G(xp^-1,-1,zp)
          - 2*G(0, - i_,xp)*G(xp,Ixp^-1,zp)
          + 2*G(0, - i_,xp)*G(xp,Jxp^-1,zp)
          + 2*G(0, - i_,xp)*G(xp,-1,zp)
          + 8*G(0, - i_,0, - i_,xp)
          + 8*G(0, - i_,0,xp)*i_*Pi
          + 8*G(0, - i_,0,i_,xp)
          - 8*G(0, - i_,0,0,xp)
          + 6*G(0, - Cp, - Cp, - i_,xp)
          + 6*G(0, - Cp, - Cp,xp)*i_*Pi
          + 6*G(0, - Cp, - Cp,i_,xp)
          - 6*G(0, - Cp, - Cp,0,xp)
          + 6*G(0, - Cp, - Cm, - i_,xp)
          + 6*G(0, - Cp, - Cm,xp)*i_*Pi
          + 6*G(0, - Cp, - Cm,i_,xp)
          - 6*G(0, - Cp, - Cm,0,xp)
          + 22*G(0, - Cp,xp)*Pi^2
          - 6*G(0, - Cp,0, - i_,xp)
          - 6*G(0, - Cp,0,xp)*i_*Pi
          - 6*G(0, - Cp,0,i_,xp)
          + 6*G(0, - Cp,0,0,xp)
          + 6*G(0, - Cm, - Cp, - i_,xp)
          + 6*G(0, - Cm, - Cp,xp)*i_*Pi
          + 6*G(0, - Cm, - Cp,i_,xp)
          - 6*G(0, - Cm, - Cp,0,xp)
          + 6*G(0, - Cm, - Cm, - i_,xp)
          + 6*G(0, - Cm, - Cm,xp)*i_*Pi
          + 6*G(0, - Cm, - Cm,i_,xp)
          - 6*G(0, - Cm, - Cm,0,xp)
          + 22*G(0, - Cm,xp)*Pi^2
          - 6*G(0, - Cm,0, - i_,xp)
          - 6*G(0, - Cm,0,xp)*i_*Pi
          - 6*G(0, - Cm,0,i_,xp)
          + 6*G(0, - Cm,0,0,xp)
          - 1/3*G(0,xp)*i_*Pi^3
          - 2*G(0,xp)*G(xp^-1,Ixp^-1,xp^-1,zp)
          + 2*G(0,xp)*G(xp^-1,Ixp^-1,Ixp^-1,zp)
          - 2*G(0,xp)*G(xp^-1,Ixp^-1,xp,zp)
          + 2*G(0,xp)*G(xp^-1,Ixp^-1,zp)*i_*Pi
          + G(0,xp)*G(xp^-1,Jxp^-1,xp^-1,zp)
          - 2*G(0,xp)*G(xp^-1,Jxp^-1,Ixp^-1,zp)
          + G(0,xp)*G(xp^-1,Jxp^-1,xp,zp)
          - 2*G(0,xp)*G(xp^-1,Jxp^-1,zp)*i_*Pi
          + 23/6*G(0,xp)*G(xp^-1,zp)*Pi^2
          + 2*G(0,xp)*G(xp^-1,-1,xp^-1,zp)
          - 2*G(0,xp)*G(xp^-1,-1,Ixp^-1,zp)
          + 2*G(0,xp)*G(xp^-1,-1,xp,zp)
          - 2*G(0,xp)*G(xp^-1,-1,zp)*i_*Pi
          - G(0,xp)*G(xp^-1,0,xp^-1,zp)
          - G(0,xp)*G(xp^-1,0,xp,zp)
          + 2*G(0,xp)*G(xp,Ixp^-1,xp^-1,zp)
          - 2*G(0,xp)*G(xp,Ixp^-1,Ixp^-1,zp)
          + 2*G(0,xp)*G(xp,Ixp^-1,xp,zp)
          - 2*G(0,xp)*G(xp,Ixp^-1,zp)*i_*Pi
          - G(0,xp)*G(xp,Jxp^-1,xp^-1,zp)
          + 2*G(0,xp)*G(xp,Jxp^-1,Ixp^-1,zp)
          - G(0,xp)*G(xp,Jxp^-1,xp,zp)
          + 2*G(0,xp)*G(xp,Jxp^-1,zp)*i_*Pi
          - 23/6*G(0,xp)*G(xp,zp)*Pi^2
          - 2*G(0,xp)*G(xp,-1,xp^-1,zp)
          + 2*G(0,xp)*G(xp,-1,Ixp^-1,zp)
          - 2*G(0,xp)*G(xp,-1,xp,zp)
          + 2*G(0,xp)*G(xp,-1,zp)*i_*Pi
          + G(0,xp)*G(xp,0,xp^-1,zp)
          + G(0,xp)*G(xp,0,xp,zp)
          - 8*G(0,i_, - Cp, - i_,xp)
          - 8*G(0,i_, - Cp,xp)*i_*Pi
          - 8*G(0,i_, - Cp,i_,xp)
          + 8*G(0,i_, - Cp,0,xp)
          - 8*G(0,i_, - Cm, - i_,xp)
          - 8*G(0,i_, - Cm,xp)*i_*Pi
          - 8*G(0,i_, - Cm,i_,xp)
          + 8*G(0,i_, - Cm,0,xp)
          - 14*G(0,i_,xp)*Pi^2
          + 2*G(0,i_,xp)*G(xp^-1,Ixp^-1,zp)
          - 2*G(0,i_,xp)*G(xp^-1,Jxp^-1,zp)
          - 2*G(0,i_,xp)*G(xp^-1,-1,zp)
          - 2*G(0,i_,xp)*G(xp,Ixp^-1,zp)
          + 2*G(0,i_,xp)*G(xp,Jxp^-1,zp)
          + 2*G(0,i_,xp)*G(xp,-1,zp)
          + 8*G(0,i_,0, - i_,xp)
          + 8*G(0,i_,0,xp)*i_*Pi
          + 8*G(0,i_,0,i_,xp)
          - 8*G(0,i_,0,0,xp)
          - 8*G(0,-1, - Cp, - i_,xp)
          - 8*G(0,-1, - Cp,xp)*i_*Pi
          - 8*G(0,-1, - Cp,i_,xp)
          + 8*G(0,-1, - Cp,0,xp)
          - 8*G(0,-1, - Cm, - i_,xp)
          - 8*G(0,-1, - Cm,xp)*i_*Pi
          - 8*G(0,-1, - Cm,i_,xp)
          + 8*G(0,-1, - Cm,0,xp)
          - 38/3*G(0,-1,xp)*Pi^2
          + 8*G(0,-1,0, - i_,xp)
          + 8*G(0,-1,0,xp)*i_*Pi
          + 8*G(0,-1,0,i_,xp)
          - 8*G(0,-1,0,0,xp)
          + 6*G(0,0, - Cp, - i_,xp)
          + 6*G(0,0, - Cp,xp)*i_*Pi
          + 6*G(0,0, - Cp,i_,xp)
          - 6*G(0,0, - Cp,0,xp)
          + 6*G(0,0, - Cm, - i_,xp)
          + 6*G(0,0, - Cm,xp)*i_*Pi
          + 6*G(0,0, - Cm,i_,xp)
          - 6*G(0,0, - Cm,0,xp)
          - 5/3*G(0,0,xp)*Pi^2
          - 2*G(0,0,xp)*G(xp^-1,Ixp^-1,zp)
          + 2*G(0,0,xp)*G(xp^-1,Jxp^-1,zp)
          + 2*G(0,0,xp)*G(xp^-1,-1,zp)
          + 2*G(0,0,xp)*G(xp,Ixp^-1,zp)
          - 2*G(0,0,xp)*G(xp,Jxp^-1,zp)
          - 2*G(0,0,xp)*G(xp,-1,zp)
          - 6*G(0,0,0, - i_,xp)
          - 6*G(0,0,0,xp)*i_*Pi
          - 6*G(0,0,0,i_,xp)
          + 6*G(0,0,0,0,xp)
          );

 Topo(B,213,2,v,w) =

       + M2^-2*w*[w-v]^-1*e^-2 * (
          + 2*i_*Pi
          - G(0,w)
          + G(0,v)
          )

       + M2^-2*w*[w-v]^-1*e^-1 * (
          + 3/2*Pi^2
          - 6*G(v,w)*i_*Pi
          + 3*G(v,0,w)
          + 4*G(-1,w)*i_*Pi
          + 4*G(-1,v)*i_*Pi
          - 4*G(-1,0,w)
          + 4*G(-1,0,v)
          + 2*G(0,w)*i_*Pi
          + 3*G(0,w)*G(0,v)
          - 6*G(0,v)*i_*Pi
          - 3*G(0,v)*G(v,w)
          - G(0,0,w)
          - 5*G(0,0,v)
          )

       + M2^-2*w*[w-v]^-1 * (
          + 8*zeta3
          + 10/3*G( - [2+v]^-1,w)*Pi^2
          - 8*G( - [2+v]^-1,v,w)*i_*Pi
          + 4*G( - [2+v]^-1,v,0,w)
          + 8*G( - [2+v]^-1,-1,w)*i_*Pi
          - 8*G( - [2+v]^-1,-1,0,w)
          + 4*G( - [2+v]^-1,0,0,w)
          - 9/2*G(v,w)*Pi^2
          + 18*G(v,v,w)*i_*Pi
          - 9*G(v,v,0,w)
          - 12*G(v,-1,w)*i_*Pi
          + 12*G(v,-1,0,w)
          - 6*G(v,0,w)*i_*Pi
          + 3*G(v,0,0,w)
          + 2*G(-1,w)*G(-1,v)*i_*Pi
          - 4*G(-1,w)*G(0,v)*i_*Pi
          - 2*G(-1,w)*G(0,0,v)
          - 2/3*G(-1,v)*Pi^2
          + 8*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 12*G(-1,v)*G(v,w)*i_*Pi
          + 2*G(-1,v)*G(0,w)*i_*Pi
          - 4*G(-1,v,w)*i_*Pi
          - 2*G(-1,v,w)*G(0,v)
          + 2*G(-1,v,0,w)
          - 2*G(-1,-1,w)*i_*Pi
          - 2*G(-1,-1,v)*i_*Pi
          + 2*G(-1,-1,0,w)
          - 2*G(-1,-1,0,v)
          + 6*G(-1,0,w)*i_*Pi
          + 2*G(-1,0,w)*G(0,v)
          - 4*G(-1,0,v)*i_*Pi
          + 8*G(-1,0,v)*G( - [2+v]^-1,w)
          - 12*G(-1,0,v)*G(v,w)
          + 2*G(-1,0,v)*G(-1,w)
          + 2*G(-1,0,v)*G(0,w)
          - 12*G(-1,0,0,w)
          - 10*G(-1,0,0,v)
          - 4*G(0,w)*G(0,v)*i_*Pi
          - 3*G(0,v)*Pi^2
          - 8*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 4*G(0,v)*G( - [2+v]^-1,v,w)
          + 4*G(0,v)*G( - [2+v]^-1,0,w)
          + 18*G(0,v)*G(v,w)*i_*Pi
          + 9*G(0,v)*G(v,v,w)
          - 9*G(0,v)*G(v,0,w)
          - 2*G(0,v)*G(0,v,w)
          - 4*G(0,v,w)*i_*Pi
          + 2*G(0,v,0,w)
          + 4*G(0,-1,w)*i_*Pi
          - 10*G(0,-1,v)*i_*Pi
          - 4*G(0,-1,0,w)
          - 10*G(0,-1,0,v)
          + 2*G(0,0,w)*G(0,v)
          + 16*G(0,0,v)*i_*Pi
          - 4*G(0,0,v)*G( - [2+v]^-1,w)
          + 15*G(0,0,v)*G(v,w)
          - 8*G(0,0,v)*G(0,w)
          + 18*G(0,0,0,v)
          )

       + M2^-2*w*[w-v]^-1*e * (
          - 43/120*Pi^4
          - 36*i_*Pi*zeta3
          + 10/3*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          - 8*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          + 4*G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          + 8*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          - 8*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          + 4*G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          + 8*G( - [2+v]^-1,w)*zeta3
          - 2/3*G( - [2+v]^-1,w)*i_*Pi^3
          - 6*G( - [2+v]^-1,v,w)*Pi^2
          + 24*G( - [2+v]^-1,v,v,w)*i_*Pi
          - 12*G( - [2+v]^-1,v,v,0,w)
          - 16*G( - [2+v]^-1,v,-1,w)*i_*Pi
          + 16*G( - [2+v]^-1,v,-1,0,w)
          - 8*G( - [2+v]^-1,v,0,w)*i_*Pi
          + 4*G( - [2+v]^-1,v,0,0,w)
          - 8*G( - [2+v]^-1,-1,v,w)*i_*Pi
          + 4*G( - [2+v]^-1,-1,v,0,w)
          - 4*G( - [2+v]^-1,-1,-1,w)*i_*Pi
          + 4*G( - [2+v]^-1,-1,-1,0,w)
          + 12*G( - [2+v]^-1,-1,0,w)*i_*Pi
          - 24*G( - [2+v]^-1,-1,0,0,w)
          + 8/3*G( - [2+v]^-1,0,w)*Pi^2
          - 8*G( - [2+v]^-1,0,v,w)*i_*Pi
          + 4*G( - [2+v]^-1,0,v,0,w)
          + 12*G( - [2+v]^-1,0,-1,w)*i_*Pi
          - 12*G( - [2+v]^-1,0,-1,0,w)
          - 4*G( - [2+v]^-1,0,0,w)*i_*Pi
          + 16*G( - [2+v]^-1,0,0,0,w)
          - 10*G(v, - [2+v]^-1,w)*Pi^2
          + 24*G(v, - [2+v]^-1,v,w)*i_*Pi
          - 12*G(v, - [2+v]^-1,v,0,w)
          - 24*G(v, - [2+v]^-1,-1,w)*i_*Pi
          + 24*G(v, - [2+v]^-1,-1,0,w)
          - 12*G(v, - [2+v]^-1,0,0,w)
          - 24*G(v,w)*zeta3
          + 27/2*G(v,v,w)*Pi^2
          - 54*G(v,v,v,w)*i_*Pi
          + 27*G(v,v,v,0,w)
          + 36*G(v,v,-1,w)*i_*Pi
          - 36*G(v,v,-1,0,w)
          + 18*G(v,v,0,w)*i_*Pi
          - 9*G(v,v,0,0,w)
          + 12*G(v,-1,v,w)*i_*Pi
          - 6*G(v,-1,v,0,w)
          + 6*G(v,-1,-1,w)*i_*Pi
          - 6*G(v,-1,-1,0,w)
          - 18*G(v,-1,0,w)*i_*Pi
          + 36*G(v,-1,0,0,w)
          + 12*G(v,0,v,w)*i_*Pi
          - 6*G(v,0,v,0,w)
          - 12*G(v,0,-1,w)*i_*Pi
          + 12*G(v,0,-1,0,w)
          + 10/3*G(-1, - [2+v]^-1,w)*Pi^2
          - 8*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          - 4*G(-1, - [2+v]^-1,w)*G(0,0,v)
          - 8*G(-1, - [2+v]^-1,v,w)*i_*Pi
          - 4*G(-1, - [2+v]^-1,v,w)*G(0,v)
          + 4*G(-1, - [2+v]^-1,v,0,w)
          + 8*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          - 8*G(-1, - [2+v]^-1,-1,0,w)
          + 4*G(-1, - [2+v]^-1,0,w)*G(0,v)
          + 4*G(-1, - [2+v]^-1,0,0,w)
          + 6*G(-1,w)*zeta3
          + 11/3*G(-1,w)*G(-1,v)*Pi^2
          - 3*G(-1,w)*G(0,v)*Pi^2
          - 8*G(-1,w)*G(0,-1,v)*i_*Pi
          - 8*G(-1,w)*G(0,-1,0,v)
          + 12*G(-1,w)*G(0,0,v)*i_*Pi
          + 10*G(-1,w)*G(0,0,0,v)
          + 10*G(-1,v)*zeta3
          + 4/3*G(-1,v)*i_*Pi^3
          + 8*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          - 4/3*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          - 16*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 4*G(-1,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          + 4*G(-1,v)*G( - [2+v]^-1,0,w)*i_*Pi
          - 24*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 2*G(-1,v)*G(v,w)*Pi^2
          + 36*G(-1,v)*G(v,v,w)*i_*Pi
          - 6*G(-1,v)*G(v,-1,w)*i_*Pi
          - 6*G(-1,v)*G(v,0,w)*i_*Pi
          + 8*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          - 8*G(-1,v)*G(-1,v,w)*i_*Pi
          + 8*G(-1,v)*G(0, - [2+v]^-1,w)*i_*Pi
          - 13/3*G(-1,v)*G(0,w)*Pi^2
          - 8*G(-1,v)*G(0,v,w)*i_*Pi
          + 2*G(-1,v)*G(0,-1,w)*i_*Pi
          - 2*G(-1,v)*G(0,0,w)*i_*Pi
          - 3*G(-1,v,w)*Pi^2
          + 12*G(-1,v,w)*G(0,v)*i_*Pi
          + 10*G(-1,v,w)*G(0,0,v)
          + 12*G(-1,v,v,w)*i_*Pi
          + 6*G(-1,v,v,w)*G(0,v)
          - 6*G(-1,v,v,0,w)
          - 8*G(-1,v,-1,w)*i_*Pi
          + 8*G(-1,v,-1,0,w)
          - 4*G(-1,v,0,w)*i_*Pi
          - 6*G(-1,v,0,w)*G(0,v)
          + 2*G(-1,v,0,0,w)
          - 4*G(-1,-1,w)*Pi^2
          - 4*G(-1,-1,w)*G(-1,v)*i_*Pi
          - 4*G(-1,-1,w)*G(-1,0,v)
          + 8*G(-1,-1,w)*G(0,v)*i_*Pi
          + 4*G(-1,-1,w)*G(0,0,v)
          - 11/3*G(-1,-1,v)*Pi^2
          - 4*G(-1,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 6*G(-1,-1,v)*G(v,w)*i_*Pi
          + 2*G(-1,-1,v)*G(-1,w)*i_*Pi
          - 4*G(-1,-1,v)*G(0,w)*i_*Pi
          + 8*G(-1,-1,v,w)*i_*Pi
          + 4*G(-1,-1,v,w)*G(0,v)
          - 4*G(-1,-1,v,0,w)
          - 2*G(-1,-1,-1,w)*i_*Pi
          - 2*G(-1,-1,-1,v)*i_*Pi
          + 2*G(-1,-1,-1,0,w)
          - 2*G(-1,-1,-1,0,v)
          - 6*G(-1,-1,0,w)*i_*Pi
          - 4*G(-1,-1,0,w)*G(0,v)
          + 8*G(-1,-1,0,v)*i_*Pi
          - 4*G(-1,-1,0,v)*G( - [2+v]^-1,w)
          + 6*G(-1,-1,0,v)*G(v,w)
          + 2*G(-1,-1,0,v)*G(-1,w)
          - 4*G(-1,-1,0,v)*G(0,w)
          + 6*G(-1,-1,0,0,w)
          + 8*G(-1,-1,0,0,v)
          - G(-1,0,w)*Pi^2
          + 4*G(-1,0,w)*G(-1,v)*i_*Pi
          + 4*G(-1,0,w)*G(-1,0,v)
          - 4*G(-1,0,w)*G(0,v)*i_*Pi
          - 6*G(-1,0,w)*G(0,0,v)
          + 3*G(-1,0,v)*Pi^2
          + 8*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 8*G(-1,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 16*G(-1,0,v)*G( - [2+v]^-1,v,w)
          + 4*G(-1,0,v)*G( - [2+v]^-1,-1,w)
          + 4*G(-1,0,v)*G( - [2+v]^-1,0,w)
          - 24*G(-1,0,v)*G(v, - [2+v]^-1,w)
          + 12*G(-1,0,v)*G(v,w)*i_*Pi
          + 36*G(-1,0,v)*G(v,v,w)
          - 6*G(-1,0,v)*G(v,-1,w)
          - 6*G(-1,0,v)*G(v,0,w)
          + 8*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          - 8*G(-1,0,v)*G(-1,w)*i_*Pi
          - 8*G(-1,0,v)*G(-1,v,w)
          + 8*G(-1,0,v)*G(0, - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(0,w)*i_*Pi
          - 8*G(-1,0,v)*G(0,v,w)
          + 2*G(-1,0,v)*G(0,-1,w)
          - 2*G(-1,0,v)*G(0,0,w)
          - 4*G(-1,0,v,w)*i_*Pi
          - 2*G(-1,0,v,w)*G(0,v)
          + 2*G(-1,0,v,0,w)
          - 6*G(-1,0,-1,w)*i_*Pi
          + 6*G(-1,0,-1,0,w)
          + 10*G(-1,0,0,w)*i_*Pi
          + 2*G(-1,0,0,w)*G(0,v)
          + 4*G(-1,0,0,v)*i_*Pi
          - 20*G(-1,0,0,v)*G( - [2+v]^-1,w)
          + 30*G(-1,0,0,v)*G(v,w)
          - 8*G(-1,0,0,v)*G(-1,w)
          - 2*G(-1,0,0,v)*G(0,w)
          - 32*G(-1,0,0,0,w)
          + 22*G(-1,0,0,0,v)
          + 10/3*G(0, - [2+v]^-1,w)*Pi^2
          - 8*G(0, - [2+v]^-1,v,w)*i_*Pi
          + 4*G(0, - [2+v]^-1,v,0,w)
          + 8*G(0, - [2+v]^-1,-1,w)*i_*Pi
          - 8*G(0, - [2+v]^-1,-1,0,w)
          + 4*G(0, - [2+v]^-1,0,0,w)
          + 18*G(0,w)*zeta3
          + 1/3*G(0,w)*i_*Pi^3
          + 3/2*G(0,w)*G(0,v)*Pi^2
          - 34*G(0,v)*zeta3
          - 1/3*G(0,v)*i_*Pi^3
          - 8*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          - 4*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          + 4*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          - 6*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          + 24*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 12*G(0,v)*G( - [2+v]^-1,v,v,w)
          - 12*G(0,v)*G( - [2+v]^-1,v,0,w)
          - 8*G(0,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          - 4*G(0,v)*G( - [2+v]^-1,-1,v,w)
          + 4*G(0,v)*G( - [2+v]^-1,-1,0,w)
          - 8*G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          - 4*G(0,v)*G( - [2+v]^-1,0,v,w)
          + 4*G(0,v)*G( - [2+v]^-1,0,0,w)
          + 24*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 12*G(0,v)*G(v, - [2+v]^-1,v,w)
          - 12*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 9*G(0,v)*G(v,w)*Pi^2
          - 54*G(0,v)*G(v,v,w)*i_*Pi
          - 27*G(0,v)*G(v,v,v,w)
          + 27*G(0,v)*G(v,v,0,w)
          + 12*G(0,v)*G(v,-1,w)*i_*Pi
          + 6*G(0,v)*G(v,-1,v,w)
          - 6*G(0,v)*G(v,-1,0,w)
          + 12*G(0,v)*G(v,0,w)*i_*Pi
          + 6*G(0,v)*G(v,0,v,w)
          - 6*G(0,v)*G(v,0,0,w)
          - 8*G(0,v)*G(0, - [2+v]^-1,w)*i_*Pi
          - 4*G(0,v)*G(0, - [2+v]^-1,v,w)
          + 4*G(0,v)*G(0, - [2+v]^-1,0,w)
          + 12*G(0,v)*G(0,v,w)*i_*Pi
          + 6*G(0,v)*G(0,v,v,w)
          - 6*G(0,v)*G(0,v,0,w)
          - 3*G(0,v,w)*Pi^2
          + 12*G(0,v,v,w)*i_*Pi
          - 6*G(0,v,v,0,w)
          - 8*G(0,v,-1,w)*i_*Pi
          + 8*G(0,v,-1,0,w)
          - 4*G(0,v,0,w)*i_*Pi
          + 2*G(0,v,0,0,w)
          - 4*G(0,-1,w)*G(0,v)*i_*Pi
          - 2*G(0,-1,w)*G(0,0,v)
          + 17/3*G(0,-1,v)*Pi^2
          - 16*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 30*G(0,-1,v)*G(v,w)*i_*Pi
          - 2*G(0,-1,v)*G(0,w)*i_*Pi
          - 4*G(0,-1,v,w)*i_*Pi
          - 2*G(0,-1,v,w)*G(0,v)
          + 2*G(0,-1,v,0,w)
          - 2*G(0,-1,-1,w)*i_*Pi
          + 8*G(0,-1,-1,v)*i_*Pi
          + 2*G(0,-1,-1,0,w)
          + 8*G(0,-1,-1,0,v)
          + 6*G(0,-1,0,w)*i_*Pi
          + 2*G(0,-1,0,w)*G(0,v)
          + 4*G(0,-1,0,v)*i_*Pi
          - 16*G(0,-1,0,v)*G( - [2+v]^-1,w)
          + 30*G(0,-1,0,v)*G(v,w)
          - 2*G(0,-1,0,v)*G(0,w)
          - 12*G(0,-1,0,0,w)
          + 22*G(0,-1,0,0,v)
          - 3/2*G(0,0,w)*Pi^2
          + 2*G(0,0,w)*G(0,v)*i_*Pi
          - 3*G(0,0,w)*G(0,0,v)
          + 9/2*G(0,0,v)*Pi^2
          - 4*G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 24*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 20*G(0,0,v)*G( - [2+v]^-1,v,w)
          - 4*G(0,0,v)*G( - [2+v]^-1,-1,w)
          - 12*G(0,0,v)*G( - [2+v]^-1,0,w)
          + 12*G(0,0,v)*G(v, - [2+v]^-1,w)
          - 48*G(0,0,v)*G(v,w)*i_*Pi
          - 45*G(0,0,v)*G(v,v,w)
          + 6*G(0,0,v)*G(v,-1,w)
          + 24*G(0,0,v)*G(v,0,w)
          - 4*G(0,0,v)*G(0, - [2+v]^-1,w)
          + 6*G(0,0,v)*G(0,w)*i_*Pi
          + 10*G(0,0,v)*G(0,v,w)
          + 2*G(0,0,v,w)*i_*Pi
          + G(0,0,v,w)*G(0,v)
          - G(0,0,v,0,w)
          + 22*G(0,0,-1,v)*i_*Pi
          + 22*G(0,0,-1,0,v)
          - 2*G(0,0,0,w)*i_*Pi
          - G(0,0,0,w)*G(0,v)
          - 38*G(0,0,0,v)*i_*Pi
          + 20*G(0,0,0,v)*G( - [2+v]^-1,w)
          - 54*G(0,0,0,v)*G(v,w)
          + 19*G(0,0,0,v)*G(0,w)
          + G(0,0,0,0,w)
          - 55*G(0,0,0,0,v)
          );

 Topo(B,213,3,v,w) =

       + M2^-2*[1+v]^-1*e^-2 * (
          + 1/2*i_*Pi
          + 1/2*G(0,v)
          )

       + M2^-2*[1+v]^-1*e^-1 * (
          - 13/12*Pi^2
          + G(v,w)*i_*Pi
          - 1/2*G(v,0,w)
          - 1/2*G(-1,w)*i_*Pi
          - G(-1,v)*i_*Pi
          + 1/2*G(-1,0,w)
          - G(-1,0,v)
          - 1/2*G(0,w)*i_*Pi
          - 1/2*G(0,w)*G(0,v)
          + G(0,v)*i_*Pi
          + 1/2*G(0,v)*G(v,w)
          - 1/2*G(0,0,v)
          )

       + M2^-2*[1+v]^-1 * (
          - zeta3
          - 5/6*i_*Pi^3
          - 5/6*G( - [2+v]^-1,w)*Pi^2
          + 2*G( - [2+v]^-1,v,w)*i_*Pi
          - G( - [2+v]^-1,v,0,w)
          - 2*G( - [2+v]^-1,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1,-1,0,w)
          - G( - [2+v]^-1,0,0,w)
          + 3/4*G(v,w)*Pi^2
          - 3*G(v,v,w)*i_*Pi
          + 3/2*G(v,v,0,w)
          + 2*G(v,-1,w)*i_*Pi
          - 2*G(v,-1,0,w)
          + G(v,0,w)*i_*Pi
          - 1/2*G(v,0,0,w)
          - G(-1,w)*Pi^2
          - G(-1,w)*G(-1,v)*i_*Pi
          + 2*G(-1,w)*G(0,v)*i_*Pi
          + G(-1,w)*G(0,0,v)
          + 13/6*G(-1,v)*Pi^2
          - 2*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 2*G(-1,v)*G(v,w)*i_*Pi
          + G(-1,v)*G(0,w)*i_*Pi
          + 2*G(-1,v,w)*i_*Pi
          + G(-1,v,w)*G(0,v)
          - G(-1,v,0,w)
          - 1/2*G(-1,-1,w)*i_*Pi
          + 2*G(-1,-1,v)*i_*Pi
          + 1/2*G(-1,-1,0,w)
          + 2*G(-1,-1,0,v)
          - 3/2*G(-1,0,w)*i_*Pi
          - G(-1,0,w)*G(0,v)
          - 2*G(-1,0,v)*i_*Pi
          - 2*G(-1,0,v)*G( - [2+v]^-1,w)
          + 2*G(-1,0,v)*G(v,w)
          - G(-1,0,v)*G(-1,w)
          + G(-1,0,v)*G(0,w)
          + 3/2*G(-1,0,0,w)
          + G(-1,0,0,v)
          + 13/12*G(0,w)*Pi^2
          - G(0,w)*G(0,v)*i_*Pi
          - 3/4*G(0,v)*Pi^2
          + 2*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,v,w)
          - G(0,v)*G( - [2+v]^-1,0,w)
          - 3*G(0,v)*G(v,w)*i_*Pi
          - 3/2*G(0,v)*G(v,v,w)
          + 3/2*G(0,v)*G(v,0,w)
          - 1/2*G(0,v)*G(0,v,w)
          - G(0,v,w)*i_*Pi
          + 1/2*G(0,v,0,w)
          + 1/2*G(0,-1,w)*i_*Pi
          - 1/2*G(0,-1,0,w)
          + 1/2*G(0,0,w)*i_*Pi
          + 1/2*G(0,0,w)*G(0,v)
          - G(0,0,v)*i_*Pi
          + G(0,0,v)*G( - [2+v]^-1,w)
          - 5/2*G(0,0,v)*G(v,w)
          + 1/2*G(0,0,v)*G(0,w)
          + 1/2*G(0,0,0,v)
          )

       + M2^-2*[1+v]^-1*e * (
          + 9/80*Pi^4
          - i_*Pi*zeta3
          - 5/6*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          + 2*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          - G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          - 2*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          - G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          - 2*G( - [2+v]^-1,w)*zeta3
          + 1/6*G( - [2+v]^-1,w)*i_*Pi^3
          + 3/2*G( - [2+v]^-1,v,w)*Pi^2
          - 6*G( - [2+v]^-1,v,v,w)*i_*Pi
          + 3*G( - [2+v]^-1,v,v,0,w)
          + 4*G( - [2+v]^-1,v,-1,w)*i_*Pi
          - 4*G( - [2+v]^-1,v,-1,0,w)
          + 2*G( - [2+v]^-1,v,0,w)*i_*Pi
          - G( - [2+v]^-1,v,0,0,w)
          + 2*G( - [2+v]^-1,-1,v,w)*i_*Pi
          - G( - [2+v]^-1,-1,v,0,w)
          + G( - [2+v]^-1,-1,-1,w)*i_*Pi
          - G( - [2+v]^-1,-1,-1,0,w)
          - 3*G( - [2+v]^-1,-1,0,w)*i_*Pi
          + 6*G( - [2+v]^-1,-1,0,0,w)
          - 2/3*G( - [2+v]^-1,0,w)*Pi^2
          + 2*G( - [2+v]^-1,0,v,w)*i_*Pi
          - G( - [2+v]^-1,0,v,0,w)
          - 3*G( - [2+v]^-1,0,-1,w)*i_*Pi
          + 3*G( - [2+v]^-1,0,-1,0,w)
          + G( - [2+v]^-1,0,0,w)*i_*Pi
          - 4*G( - [2+v]^-1,0,0,0,w)
          + 5/3*G(v, - [2+v]^-1,w)*Pi^2
          - 4*G(v, - [2+v]^-1,v,w)*i_*Pi
          + 2*G(v, - [2+v]^-1,v,0,w)
          + 4*G(v, - [2+v]^-1,-1,w)*i_*Pi
          - 4*G(v, - [2+v]^-1,-1,0,w)
          + 2*G(v, - [2+v]^-1,0,0,w)
          + G(v,w)*zeta3
          - 1/2*G(v,w)*i_*Pi^3
          - 9/4*G(v,v,w)*Pi^2
          + 9*G(v,v,v,w)*i_*Pi
          - 9/2*G(v,v,v,0,w)
          - 6*G(v,v,-1,w)*i_*Pi
          + 6*G(v,v,-1,0,w)
          - 3*G(v,v,0,w)*i_*Pi
          + 3/2*G(v,v,0,0,w)
          - 4*G(v,-1,w)*Pi^2
          + 4*G(v,-1,v,w)*i_*Pi
          - 2*G(v,-1,v,0,w)
          - 4*G(v,-1,-1,w)*i_*Pi
          + 4*G(v,-1,-1,0,w)
          - 6*G(v,-1,0,0,w)
          + 9/4*G(v,0,w)*Pi^2
          - 5*G(v,0,v,w)*i_*Pi
          + 5/2*G(v,0,v,0,w)
          + 2*G(v,0,-1,w)*i_*Pi
          - 2*G(v,0,-1,0,w)
          + 3*G(v,0,0,w)*i_*Pi
          - 3/2*G(v,0,0,0,w)
          - 5/3*G(-1, - [2+v]^-1,w)*Pi^2
          + 4*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          + 2*G(-1, - [2+v]^-1,w)*G(0,0,v)
          + 4*G(-1, - [2+v]^-1,v,w)*i_*Pi
          + 2*G(-1, - [2+v]^-1,v,w)*G(0,v)
          - 2*G(-1, - [2+v]^-1,v,0,w)
          - 4*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          + 4*G(-1, - [2+v]^-1,-1,0,w)
          - 2*G(-1, - [2+v]^-1,0,w)*G(0,v)
          - 2*G(-1, - [2+v]^-1,0,0,w)
          - 1/2*G(-1,w)*i_*Pi^3
          - 11/6*G(-1,w)*G(-1,v)*Pi^2
          + 3/2*G(-1,w)*G(0,v)*Pi^2
          + 4*G(-1,w)*G(0,-1,v)*i_*Pi
          + 4*G(-1,w)*G(0,-1,0,v)
          - 6*G(-1,w)*G(0,0,v)*i_*Pi
          - 5*G(-1,w)*G(0,0,0,v)
          + 2*G(-1,v)*zeta3
          + 5/3*G(-1,v)*i_*Pi^3
          - 2*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 1/3*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          + 4*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - G(-1,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          - G(-1,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + 4*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 11/3*G(-1,v)*G(v,w)*Pi^2
          - 6*G(-1,v)*G(v,v,w)*i_*Pi
          - 2*G(-1,v)*G(v,-1,w)*i_*Pi
          + 4*G(-1,v)*G(v,0,w)*i_*Pi
          - 4*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          + 4*G(-1,v)*G(-1,v,w)*i_*Pi
          + 2*G(-1,v)*G(0, - [2+v]^-1,w)*i_*Pi
          - 13/6*G(-1,v)*G(0,w)*Pi^2
          - 2*G(-1,v)*G(0,v,w)*i_*Pi
          + G(-1,v)*G(0,-1,w)*i_*Pi
          - G(-1,v)*G(0,0,w)*i_*Pi
          + 3/2*G(-1,v,w)*Pi^2
          - 6*G(-1,v,w)*G(0,v)*i_*Pi
          - 5*G(-1,v,w)*G(0,0,v)
          - 6*G(-1,v,v,w)*i_*Pi
          - 3*G(-1,v,v,w)*G(0,v)
          + 3*G(-1,v,v,0,w)
          + 4*G(-1,v,-1,w)*i_*Pi
          - 4*G(-1,v,-1,0,w)
          + 2*G(-1,v,0,w)*i_*Pi
          + 3*G(-1,v,0,w)*G(0,v)
          - G(-1,v,0,0,w)
          + 3*G(-1,-1,w)*Pi^2
          + 2*G(-1,-1,w)*G(-1,v)*i_*Pi
          + 2*G(-1,-1,w)*G(-1,0,v)
          - 4*G(-1,-1,w)*G(0,v)*i_*Pi
          - 2*G(-1,-1,w)*G(0,0,v)
          - 13/3*G(-1,-1,v)*Pi^2
          + G(-1,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 2*G(-1,-1,v)*G(v,w)*i_*Pi
          - G(-1,-1,v)*G(-1,w)*i_*Pi
          - 2*G(-1,-1,v)*G(0,w)*i_*Pi
          - 4*G(-1,-1,v,w)*i_*Pi
          - 2*G(-1,-1,v,w)*G(0,v)
          + 2*G(-1,-1,v,0,w)
          + 5/2*G(-1,-1,-1,w)*i_*Pi
          - 4*G(-1,-1,-1,v)*i_*Pi
          - 5/2*G(-1,-1,-1,0,w)
          - 4*G(-1,-1,-1,0,v)
          + 3/2*G(-1,-1,0,w)*i_*Pi
          + 2*G(-1,-1,0,w)*G(0,v)
          + 4*G(-1,-1,0,v)*i_*Pi
          + G(-1,-1,0,v)*G( - [2+v]^-1,w)
          + 2*G(-1,-1,0,v)*G(v,w)
          - G(-1,-1,0,v)*G(-1,w)
          - 2*G(-1,-1,0,v)*G(0,w)
          + 3/2*G(-1,-1,0,0,w)
          - 2*G(-1,-1,0,0,v)
          - 1/2*G(-1,0,w)*Pi^2
          - 2*G(-1,0,w)*G(-1,v)*i_*Pi
          - 2*G(-1,0,w)*G(-1,0,v)
          + 2*G(-1,0,w)*G(0,v)*i_*Pi
          + 3*G(-1,0,w)*G(0,0,v)
          + 3/2*G(-1,0,v)*Pi^2
          - 2*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 2*G(-1,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 4*G(-1,0,v)*G( - [2+v]^-1,v,w)
          - G(-1,0,v)*G( - [2+v]^-1,-1,w)
          - G(-1,0,v)*G( - [2+v]^-1,0,w)
          + 4*G(-1,0,v)*G(v, - [2+v]^-1,w)
          - 8*G(-1,0,v)*G(v,w)*i_*Pi
          - 6*G(-1,0,v)*G(v,v,w)
          - 2*G(-1,0,v)*G(v,-1,w)
          + 4*G(-1,0,v)*G(v,0,w)
          - 4*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(-1,w)*i_*Pi
          + 4*G(-1,0,v)*G(-1,v,w)
          + 2*G(-1,0,v)*G(0, - [2+v]^-1,w)
          + 2*G(-1,0,v)*G(0,w)*i_*Pi
          - 2*G(-1,0,v)*G(0,v,w)
          + G(-1,0,v)*G(0,-1,w)
          - G(-1,0,v)*G(0,0,w)
          + 2*G(-1,0,v,w)*i_*Pi
          + G(-1,0,v,w)*G(0,v)
          - G(-1,0,v,0,w)
          + 3/2*G(-1,0,-1,w)*i_*Pi
          - 3/2*G(-1,0,-1,0,w)
          - 7/2*G(-1,0,0,w)*i_*Pi
          - G(-1,0,0,w)*G(0,v)
          + 2*G(-1,0,0,v)*i_*Pi
          + 5*G(-1,0,0,v)*G( - [2+v]^-1,w)
          - 8*G(-1,0,0,v)*G(v,w)
          + 4*G(-1,0,0,v)*G(-1,w)
          - G(-1,0,0,v)*G(0,w)
          + 11/2*G(-1,0,0,0,w)
          - G(-1,0,0,0,v)
          + 5/6*G(0, - [2+v]^-1,w)*Pi^2
          - 2*G(0, - [2+v]^-1,v,w)*i_*Pi
          + G(0, - [2+v]^-1,v,0,w)
          + 2*G(0, - [2+v]^-1,-1,w)*i_*Pi
          - 2*G(0, - [2+v]^-1,-1,0,w)
          + G(0, - [2+v]^-1,0,0,w)
          + G(0,w)*zeta3
          + 5/6*G(0,w)*i_*Pi^3
          + 3/4*G(0,w)*G(0,v)*Pi^2
          + 2*G(0,v)*zeta3
          - 1/6*G(0,v)*i_*Pi^3
          + 2*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          - G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          + 3/2*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          - 6*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - 3*G(0,v)*G( - [2+v]^-1,v,v,w)
          + 3*G(0,v)*G( - [2+v]^-1,v,0,w)
          + 2*G(0,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,-1,v,w)
          - G(0,v)*G( - [2+v]^-1,-1,0,w)
          + 2*G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,0,v,w)
          - G(0,v)*G( - [2+v]^-1,0,0,w)
          - 4*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 2*G(0,v)*G(v, - [2+v]^-1,v,w)
          + 2*G(0,v)*G(v, - [2+v]^-1,0,w)
          - 15/4*G(0,v)*G(v,w)*Pi^2
          + 9*G(0,v)*G(v,v,w)*i_*Pi
          + 9/2*G(0,v)*G(v,v,v,w)
          - 9/2*G(0,v)*G(v,v,0,w)
          + 4*G(0,v)*G(v,-1,w)*i_*Pi
          + 2*G(0,v)*G(v,-1,v,w)
          - 2*G(0,v)*G(v,-1,0,w)
          - 5*G(0,v)*G(v,0,w)*i_*Pi
          - 5/2*G(0,v)*G(v,0,v,w)
          + 5/2*G(0,v)*G(v,0,0,w)
          - 2*G(0,v)*G(0, - [2+v]^-1,w)*i_*Pi
          - G(0,v)*G(0, - [2+v]^-1,v,w)
          + G(0,v)*G(0, - [2+v]^-1,0,w)
          + 3*G(0,v)*G(0,v,w)*i_*Pi
          + 3/2*G(0,v)*G(0,v,v,w)
          - 3/2*G(0,v)*G(0,v,0,w)
          - 3/4*G(0,v,w)*Pi^2
          + 3*G(0,v,v,w)*i_*Pi
          - 3/2*G(0,v,v,0,w)
          - 2*G(0,v,-1,w)*i_*Pi
          + 2*G(0,v,-1,0,w)
          - G(0,v,0,w)*i_*Pi
          + 1/2*G(0,v,0,0,w)
          + G(0,-1,w)*Pi^2
          - 2*G(0,-1,w)*G(0,v)*i_*Pi
          - G(0,-1,w)*G(0,0,v)
          + 4*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 8*G(0,-1,v)*G(v,w)*i_*Pi
          - 2*G(0,-1,v,w)*i_*Pi
          - G(0,-1,v,w)*G(0,v)
          + G(0,-1,v,0,w)
          + 1/2*G(0,-1,-1,w)*i_*Pi
          - 1/2*G(0,-1,-1,0,w)
          + 3/2*G(0,-1,0,w)*i_*Pi
          + G(0,-1,0,w)*G(0,v)
          + 4*G(0,-1,0,v)*G( - [2+v]^-1,w)
          - 8*G(0,-1,0,v)*G(v,w)
          - 3/2*G(0,-1,0,0,w)
          - 13/12*G(0,0,w)*Pi^2
          + G(0,0,w)*G(0,v)*i_*Pi
          - 1/2*G(0,0,w)*G(0,0,v)
          + 3/4*G(0,0,v)*Pi^2
          + G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 6*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 5*G(0,0,v)*G( - [2+v]^-1,v,w)
          + G(0,0,v)*G( - [2+v]^-1,-1,w)
          + 3*G(0,0,v)*G( - [2+v]^-1,0,w)
          - 2*G(0,0,v)*G(v, - [2+v]^-1,w)
          + 11*G(0,0,v)*G(v,w)*i_*Pi
          + 15/2*G(0,0,v)*G(v,v,w)
          + 2*G(0,0,v)*G(v,-1,w)
          - 11/2*G(0,0,v)*G(v,0,w)
          - G(0,0,v)*G(0, - [2+v]^-1,w)
          + G(0,0,v)*G(0,w)*i_*Pi
          + 5/2*G(0,0,v)*G(0,v,w)
          + G(0,0,v,w)*i_*Pi
          + 1/2*G(0,0,v,w)*G(0,v)
          - 1/2*G(0,0,v,0,w)
          - 1/2*G(0,0,-1,w)*i_*Pi
          + 1/2*G(0,0,-1,0,w)
          - 1/2*G(0,0,0,w)*i_*Pi
          - 1/2*G(0,0,0,w)*G(0,v)
          + G(0,0,0,v)*i_*Pi
          - 5*G(0,0,0,v)*G( - [2+v]^-1,w)
          + 21/2*G(0,0,0,v)*G(v,w)
          - 1/2*G(0,0,0,v)*G(0,w)
          - 1/2*G(0,0,0,0,v)
          );

 Topo(B,213,4,v,w) =

       + M2^-2*w*[1+w]^-1*e^-2 * (
          + 1/2*i_*Pi
          - 1/2*G(0,w)
          )

       + M2^-2*w*[1+w]^-1*e^-1 * (
          - Pi^2
          + G(v,w)*i_*Pi
          - 1/2*G(v,0,w)
          - G(-1,w)*i_*Pi
          - 1/2*G(-1,v)*i_*Pi
          + G(-1,0,w)
          - 1/2*G(-1,0,v)
          - 1/2*G(0,w)*G(0,v)
          + G(0,v)*i_*Pi
          + 1/2*G(0,v)*G(v,w)
          - 3/2*G(0,0,w)
          + 1/2*G(0,0,v)
          )

       + M2^-2*w*[1+w]^-1 * (
          + 3/2*zeta3
          - 1/2*i_*Pi^3
          - 5/6*G( - [2+v]^-1,w)*Pi^2
          + 2*G( - [2+v]^-1,v,w)*i_*Pi
          - G( - [2+v]^-1,v,0,w)
          - 2*G( - [2+v]^-1,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1,-1,0,w)
          - G( - [2+v]^-1,0,0,w)
          + 3/4*G(v,w)*Pi^2
          - 3*G(v,v,w)*i_*Pi
          + 3/2*G(v,v,0,w)
          + 2*G(v,-1,w)*i_*Pi
          - 2*G(v,-1,0,w)
          + G(v,0,w)*i_*Pi
          - 1/2*G(v,0,0,w)
          + 2*G(-1,w)*Pi^2
          + G(-1,w)*G(-1,v)*i_*Pi
          - 2*G(-1,w)*G(0,v)*i_*Pi
          - G(-1,w)*G(0,0,v)
          - 11/12*G(-1,v)*Pi^2
          - 2*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 2*G(-1,v)*G(v,w)*i_*Pi
          - G(-1,v)*G(0,w)*i_*Pi
          - 2*G(-1,v,w)*i_*Pi
          - G(-1,v,w)*G(0,v)
          + G(-1,v,0,w)
          + 2*G(-1,-1,w)*i_*Pi
          - 1/2*G(-1,-1,v)*i_*Pi
          - 2*G(-1,-1,0,w)
          - 1/2*G(-1,-1,0,v)
          + G(-1,0,w)*G(0,v)
          + 2*G(-1,0,v)*i_*Pi
          - 2*G(-1,0,v)*G( - [2+v]^-1,w)
          + 2*G(-1,0,v)*G(v,w)
          + G(-1,0,v)*G(-1,w)
          - G(-1,0,v)*G(0,w)
          + 3*G(-1,0,0,w)
          + 2*G(-1,0,0,v)
          - 3/4*G(0,w)*Pi^2
          + G(0,w)*G(0,v)*i_*Pi
          + 3/4*G(0,v)*Pi^2
          + 2*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,v,w)
          - G(0,v)*G( - [2+v]^-1,0,w)
          - 3*G(0,v)*G(v,w)*i_*Pi
          - 3/2*G(0,v)*G(v,v,w)
          + 3/2*G(0,v)*G(v,0,w)
          + 1/2*G(0,v)*G(0,v,w)
          + G(0,v,w)*i_*Pi
          - 1/2*G(0,v,0,w)
          + 2*G(0,-1,v)*i_*Pi
          + 2*G(0,-1,0,v)
          - G(0,0,w)*i_*Pi
          - 1/2*G(0,0,w)*G(0,v)
          - 3*G(0,0,v)*i_*Pi
          + G(0,0,v)*G( - [2+v]^-1,w)
          - 5/2*G(0,0,v)*G(v,w)
          + 3/2*G(0,0,v)*G(0,w)
          - 5/2*G(0,0,0,w)
          - 5/2*G(0,0,0,v)
          )

       + M2^-2*w*[1+w]^-1*e * (
          + 43/80*Pi^4
          + 11*i_*Pi*zeta3
          - 5/6*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          + 2*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          - G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          - 2*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          - G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          - 2*G( - [2+v]^-1,w)*zeta3
          + 1/6*G( - [2+v]^-1,w)*i_*Pi^3
          + 3/2*G( - [2+v]^-1,v,w)*Pi^2
          - 6*G( - [2+v]^-1,v,v,w)*i_*Pi
          + 3*G( - [2+v]^-1,v,v,0,w)
          + 4*G( - [2+v]^-1,v,-1,w)*i_*Pi
          - 4*G( - [2+v]^-1,v,-1,0,w)
          + 2*G( - [2+v]^-1,v,0,w)*i_*Pi
          - G( - [2+v]^-1,v,0,0,w)
          + 2*G( - [2+v]^-1,-1,v,w)*i_*Pi
          - G( - [2+v]^-1,-1,v,0,w)
          + G( - [2+v]^-1,-1,-1,w)*i_*Pi
          - G( - [2+v]^-1,-1,-1,0,w)
          - 3*G( - [2+v]^-1,-1,0,w)*i_*Pi
          + 6*G( - [2+v]^-1,-1,0,0,w)
          - 2/3*G( - [2+v]^-1,0,w)*Pi^2
          + 2*G( - [2+v]^-1,0,v,w)*i_*Pi
          - G( - [2+v]^-1,0,v,0,w)
          - 3*G( - [2+v]^-1,0,-1,w)*i_*Pi
          + 3*G( - [2+v]^-1,0,-1,0,w)
          + G( - [2+v]^-1,0,0,w)*i_*Pi
          - 4*G( - [2+v]^-1,0,0,0,w)
          + 5/3*G(v, - [2+v]^-1,w)*Pi^2
          - 4*G(v, - [2+v]^-1,v,w)*i_*Pi
          + 2*G(v, - [2+v]^-1,v,0,w)
          + 4*G(v, - [2+v]^-1,-1,w)*i_*Pi
          - 4*G(v, - [2+v]^-1,-1,0,w)
          + 2*G(v, - [2+v]^-1,0,0,w)
          + 7*G(v,w)*zeta3
          + 1/2*G(v,w)*i_*Pi^3
          - 9/4*G(v,v,w)*Pi^2
          + 9*G(v,v,v,w)*i_*Pi
          - 9/2*G(v,v,v,0,w)
          - 6*G(v,v,-1,w)*i_*Pi
          + 6*G(v,v,-1,0,w)
          - 3*G(v,v,0,w)*i_*Pi
          + 3/2*G(v,v,0,0,w)
          + 4*G(v,-1,w)*Pi^2
          - 8*G(v,-1,v,w)*i_*Pi
          + 4*G(v,-1,v,0,w)
          + 2*G(v,-1,-1,w)*i_*Pi
          - 2*G(v,-1,-1,0,w)
          + 6*G(v,-1,0,w)*i_*Pi
          - 6*G(v,-1,0,0,w)
          - 9/4*G(v,0,w)*Pi^2
          + G(v,0,v,w)*i_*Pi
          - 1/2*G(v,0,v,0,w)
          + 2*G(v,0,-1,w)*i_*Pi
          - 2*G(v,0,-1,0,w)
          - 3*G(v,0,0,w)*i_*Pi
          + 3/2*G(v,0,0,0,w)
          + 5/3*G(-1, - [2+v]^-1,w)*Pi^2
          - 4*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          - 2*G(-1, - [2+v]^-1,w)*G(0,0,v)
          - 4*G(-1, - [2+v]^-1,v,w)*i_*Pi
          - 2*G(-1, - [2+v]^-1,v,w)*G(0,v)
          + 2*G(-1, - [2+v]^-1,v,0,w)
          + 4*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          - 4*G(-1, - [2+v]^-1,-1,0,w)
          + 2*G(-1, - [2+v]^-1,0,w)*G(0,v)
          + 2*G(-1, - [2+v]^-1,0,0,w)
          - 3*G(-1,w)*zeta3
          + G(-1,w)*i_*Pi^3
          + 11/6*G(-1,w)*G(-1,v)*Pi^2
          - 3/2*G(-1,w)*G(0,v)*Pi^2
          - 4*G(-1,w)*G(0,-1,v)*i_*Pi
          - 4*G(-1,w)*G(0,-1,0,v)
          + 6*G(-1,w)*G(0,0,v)*i_*Pi
          + 5*G(-1,w)*G(0,0,0,v)
          - 7/2*G(-1,v)*zeta3
          - 7/6*G(-1,v)*i_*Pi^3
          - 2*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 1/3*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          + 4*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - G(-1,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          - G(-1,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + 4*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 13/3*G(-1,v)*G(v,w)*Pi^2
          - 6*G(-1,v)*G(v,v,w)*i_*Pi
          + 4*G(-1,v)*G(v,-1,w)*i_*Pi
          - 2*G(-1,v)*G(v,0,w)*i_*Pi
          + 4*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          - 4*G(-1,v)*G(-1,v,w)*i_*Pi
          - 6*G(-1,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + 13/6*G(-1,v)*G(0,w)*Pi^2
          + 2*G(-1,v)*G(0,v,w)*i_*Pi
          + 3*G(-1,v)*G(0,-1,w)*i_*Pi
          + G(-1,v)*G(0,0,w)*i_*Pi
          - 3/2*G(-1,v,w)*Pi^2
          + 6*G(-1,v,w)*G(0,v)*i_*Pi
          + 5*G(-1,v,w)*G(0,0,v)
          + 6*G(-1,v,v,w)*i_*Pi
          + 3*G(-1,v,v,w)*G(0,v)
          - 3*G(-1,v,v,0,w)
          - 4*G(-1,v,-1,w)*i_*Pi
          + 4*G(-1,v,-1,0,w)
          - 2*G(-1,v,0,w)*i_*Pi
          - 3*G(-1,v,0,w)*G(0,v)
          + G(-1,v,0,0,w)
          - 4*G(-1,-1,w)*Pi^2
          - 2*G(-1,-1,w)*G(-1,v)*i_*Pi
          - 2*G(-1,-1,w)*G(-1,0,v)
          + 4*G(-1,-1,w)*G(0,v)*i_*Pi
          + 2*G(-1,-1,w)*G(0,0,v)
          + 37/12*G(-1,-1,v)*Pi^2
          + G(-1,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 4*G(-1,-1,v)*G(v,w)*i_*Pi
          + G(-1,-1,v)*G(-1,w)*i_*Pi
          + 2*G(-1,-1,v)*G(0,w)*i_*Pi
          + 4*G(-1,-1,v,w)*i_*Pi
          + 2*G(-1,-1,v,w)*G(0,v)
          - 2*G(-1,-1,v,0,w)
          - 4*G(-1,-1,-1,w)*i_*Pi
          + 5/2*G(-1,-1,-1,v)*i_*Pi
          + 4*G(-1,-1,-1,0,w)
          + 5/2*G(-1,-1,-1,0,v)
          - 2*G(-1,-1,0,w)*G(0,v)
          - 4*G(-1,-1,0,v)*i_*Pi
          + G(-1,-1,0,v)*G( - [2+v]^-1,w)
          - 4*G(-1,-1,0,v)*G(v,w)
          + G(-1,-1,0,v)*G(-1,w)
          + 2*G(-1,-1,0,v)*G(0,w)
          - 6*G(-1,-1,0,0,w)
          - G(-1,-1,0,0,v)
          + 3/2*G(-1,0,w)*Pi^2
          + 2*G(-1,0,w)*G(-1,v)*i_*Pi
          + 2*G(-1,0,w)*G(-1,0,v)
          - 2*G(-1,0,w)*G(0,v)*i_*Pi
          - 3*G(-1,0,w)*G(0,0,v)
          - 3/2*G(-1,0,v)*Pi^2
          - 2*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 2*G(-1,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 4*G(-1,0,v)*G( - [2+v]^-1,v,w)
          - G(-1,0,v)*G( - [2+v]^-1,-1,w)
          - G(-1,0,v)*G( - [2+v]^-1,0,w)
          + 4*G(-1,0,v)*G(v, - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(v,w)*i_*Pi
          - 6*G(-1,0,v)*G(v,v,w)
          + 4*G(-1,0,v)*G(v,-1,w)
          - 2*G(-1,0,v)*G(v,0,w)
          + 4*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          - 4*G(-1,0,v)*G(-1,w)*i_*Pi
          - 4*G(-1,0,v)*G(-1,v,w)
          - 6*G(-1,0,v)*G(0, - [2+v]^-1,w)
          - 2*G(-1,0,v)*G(0,w)*i_*Pi
          + 2*G(-1,0,v)*G(0,v,w)
          + 3*G(-1,0,v)*G(0,-1,w)
          + G(-1,0,v)*G(0,0,w)
          - 2*G(-1,0,v,w)*i_*Pi
          - G(-1,0,v,w)*G(0,v)
          + G(-1,0,v,0,w)
          + 2*G(-1,0,0,w)*i_*Pi
          + G(-1,0,0,w)*G(0,v)
          - 2*G(-1,0,0,v)*i_*Pi
          + 5*G(-1,0,0,v)*G( - [2+v]^-1,w)
          - 2*G(-1,0,0,v)*G(v,w)
          - 4*G(-1,0,0,v)*G(-1,w)
          + G(-1,0,0,v)*G(0,w)
          + 5*G(-1,0,0,0,w)
          - 5*G(-1,0,0,0,v)
          - 5/2*G(0, - [2+v]^-1,w)*Pi^2
          + 6*G(0, - [2+v]^-1,v,w)*i_*Pi
          - 3*G(0, - [2+v]^-1,v,0,w)
          - 6*G(0, - [2+v]^-1,-1,w)*i_*Pi
          + 6*G(0, - [2+v]^-1,-1,0,w)
          - 3*G(0, - [2+v]^-1,0,0,w)
          - G(0,w)*zeta3
          - 4/3*G(0,w)*i_*Pi^3
          - 9/4*G(0,w)*G(0,v)*Pi^2
          + 7*G(0,v)*zeta3
          + 1/2*G(0,v)*i_*Pi^3
          + 2*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          - G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          + 3/2*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          - 6*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - 3*G(0,v)*G( - [2+v]^-1,v,v,w)
          + 3*G(0,v)*G( - [2+v]^-1,v,0,w)
          + 2*G(0,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,-1,v,w)
          - G(0,v)*G( - [2+v]^-1,-1,0,w)
          + 2*G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,0,v,w)
          - G(0,v)*G( - [2+v]^-1,0,0,w)
          - 4*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 2*G(0,v)*G(v, - [2+v]^-1,v,w)
          + 2*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 3/4*G(0,v)*G(v,w)*Pi^2
          + 9*G(0,v)*G(v,v,w)*i_*Pi
          + 9/2*G(0,v)*G(v,v,v,w)
          - 9/2*G(0,v)*G(v,v,0,w)
          - 8*G(0,v)*G(v,-1,w)*i_*Pi
          - 4*G(0,v)*G(v,-1,v,w)
          + 4*G(0,v)*G(v,-1,0,w)
          + G(0,v)*G(v,0,w)*i_*Pi
          + 1/2*G(0,v)*G(v,0,v,w)
          - 1/2*G(0,v)*G(v,0,0,w)
          + 6*G(0,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + 3*G(0,v)*G(0, - [2+v]^-1,v,w)
          - 3*G(0,v)*G(0, - [2+v]^-1,0,w)
          - 3*G(0,v)*G(0,v,w)*i_*Pi
          - 3/2*G(0,v)*G(0,v,v,w)
          + 3/2*G(0,v)*G(0,v,0,w)
          + 3/4*G(0,v,w)*Pi^2
          - 3*G(0,v,v,w)*i_*Pi
          + 3/2*G(0,v,v,0,w)
          + 2*G(0,v,-1,w)*i_*Pi
          - 2*G(0,v,-1,0,w)
          + G(0,v,0,w)*i_*Pi
          - 1/2*G(0,v,0,0,w)
          + 4*G(0,-1,w)*Pi^2
          - 6*G(0,-1,w)*G(0,v)*i_*Pi
          - 3*G(0,-1,w)*G(0,0,v)
          - 13/3*G(0,-1,v)*Pi^2
          + 4*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 2*G(0,-1,v)*G(v,w)*i_*Pi
          - 2*G(0,-1,v)*G(0,w)*i_*Pi
          - 6*G(0,-1,v,w)*i_*Pi
          - 3*G(0,-1,v,w)*G(0,v)
          + 3*G(0,-1,v,0,w)
          + 3*G(0,-1,-1,w)*i_*Pi
          - 4*G(0,-1,-1,v)*i_*Pi
          - 3*G(0,-1,-1,0,w)
          - 4*G(0,-1,-1,0,v)
          + 3*G(0,-1,0,w)*i_*Pi
          + 3*G(0,-1,0,w)*G(0,v)
          + 4*G(0,-1,0,v)*i_*Pi
          + 4*G(0,-1,0,v)*G( - [2+v]^-1,w)
          - 2*G(0,-1,0,v)*G(v,w)
          - 2*G(0,-1,0,v)*G(0,w)
          - 2*G(0,-1,0,0,v)
          + 5/4*G(0,0,w)*Pi^2
          - 3*G(0,0,w)*G(0,v)*i_*Pi
          - 1/2*G(0,0,w)*G(0,0,v)
          + 3/4*G(0,0,v)*Pi^2
          + G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 6*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 5*G(0,0,v)*G( - [2+v]^-1,v,w)
          + G(0,0,v)*G( - [2+v]^-1,-1,w)
          + 3*G(0,0,v)*G( - [2+v]^-1,0,w)
          - 2*G(0,0,v)*G(v, - [2+v]^-1,w)
          + 5*G(0,0,v)*G(v,w)*i_*Pi
          + 15/2*G(0,0,v)*G(v,v,w)
          - 4*G(0,0,v)*G(v,-1,w)
          - 5/2*G(0,0,v)*G(v,0,w)
          + 3*G(0,0,v)*G(0, - [2+v]^-1,w)
          + G(0,0,v)*G(0,w)*i_*Pi
          - 5/2*G(0,0,v)*G(0,v,w)
          - 3*G(0,0,v,w)*i_*Pi
          - 3/2*G(0,0,v,w)*G(0,v)
          + 3/2*G(0,0,v,0,w)
          + 7*G(0,0,-1,w)*i_*Pi
          - 2*G(0,0,-1,v)*i_*Pi
          - 7*G(0,0,-1,0,w)
          - 2*G(0,0,-1,0,v)
          - 4*G(0,0,0,w)*i_*Pi
          + 3/2*G(0,0,0,w)*G(0,v)
          + 5*G(0,0,0,v)*i_*Pi
          - 5*G(0,0,0,v)*G( - [2+v]^-1,w)
          + 15/2*G(0,0,0,v)*G(v,w)
          - 5/2*G(0,0,0,v)*G(0,w)
          + 1/2*G(0,0,0,0,w)
          + 15/2*G(0,0,0,0,v)
          );

 Topo(B,249,v,w) =

       + M2^-2*w*[w-v]^-1*e^-2 * (
          - 4*i_*Pi
          + 2*G(0,w)
          - 2*G(0,v)
          )

       + M2^-2*w*[w-v]^-1*e^-1 * (
          + 13/3*Pi^2
          - 8*i_*Pi
          + 4*G(v,w)*i_*Pi
          - 2*G(v,0,w)
          - 4*G(-1,w)*i_*Pi
          - 4*G(-1,v)*i_*Pi
          + 4*G(-1,0,w)
          - 4*G(-1,0,v)
          + 4*G(0,w)
          + 2*G(0,w)*i_*Pi
          - 2*G(0,w)*G(0,v)
          - 4*G(0,v)
          + 2*G(0,v)*i_*Pi
          + 2*G(0,v)*G(v,w)
          + 4*G(0,0,v)
          )

       + M2^-2*w*[w-v]^-1 * (
          - 2*zeta3
          + 26/3*Pi^2
          - 16*i_*Pi
          + 7/3*i_*Pi^3
          - 5/3*G( - [2+v]^-1,w)*Pi^2
          + 4*G( - [2+v]^-1,v,w)*i_*Pi
          - 2*G( - [2+v]^-1,v,0,w)
          - 4*G( - [2+v]^-1,-1,w)*i_*Pi
          + 4*G( - [2+v]^-1,-1,0,w)
          - 2*G( - [2+v]^-1,0,0,w)
          - 13/3*G(v,w)*Pi^2
          + 8*G(v,w)*i_*Pi
          - 4*G(v,v,w)*i_*Pi
          + 2*G(v,v,0,w)
          + 4*G(v,-1,w)*i_*Pi
          - 4*G(v,-1,0,w)
          - 4*G(v,0,w)
          - 2*G(v,0,w)*i_*Pi
          + 6*G(-1,w)*Pi^2
          - 8*G(-1,w)*i_*Pi
          + 6*G(-1,v)*Pi^2
          - 8*G(-1,v)*i_*Pi
          - 4*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 4*G(-1,v)*G(v,w)*i_*Pi
          + 8*G(-1,0,w)
          + 4*G(-1,0,w)*i_*Pi
          - 8*G(-1,0,v)
          - 4*G(-1,0,v)*i_*Pi
          - 4*G(-1,0,v)*G( - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(v,w)
          + 4*G(-1,0,0,w)
          + 4*G(-1,0,0,v)
          + 8*G(0,w)
          - G(0,w)*Pi^2
          + 4*G(0,w)*i_*Pi
          - 4*G(0,w)*G(0,v)
          - 2*G(0,w)*G(0,v)*i_*Pi
          - 8*G(0,v)
          - 10/3*G(0,v)*Pi^2
          + 4*G(0,v)*i_*Pi
          + 4*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 2*G(0,v)*G( - [2+v]^-1,v,w)
          - 2*G(0,v)*G( - [2+v]^-1,0,w)
          + 4*G(0,v)*G(v,w)
          - 2*G(0,v)*G(v,w)*i_*Pi
          - 2*G(0,v)*G(v,v,w)
          + 2*G(0,v)*G(v,0,w)
          + 4*G(0,-1,v)*i_*Pi
          + 4*G(0,-1,0,v)
          + 8*G(0,0,v)
          + 2*G(0,0,v)*G( - [2+v]^-1,w)
          - 4*G(0,0,v)*G(v,w)
          + 2*G(0,0,v)*G(0,w)
          - 6*G(0,0,0,v)
          )

       + M2^-2*w*[w-v]^-1*e * (
          - 4*zeta3
          + 52/3*Pi^2
          - 73/90*Pi^4
          - 32*i_*Pi
          - 2*i_*Pi*zeta3
          + 14/3*i_*Pi^3
          - 5/3*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          + 4*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          - 2*G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          - 4*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          + 4*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          - 2*G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          - 2*G( - [2+v]^-1,w)*zeta3
          - 10/3*G( - [2+v]^-1,w)*Pi^2
          - 7/3*G( - [2+v]^-1,w)*i_*Pi^3
          - 13/3*G( - [2+v]^-1,v,w)*Pi^2
          + 8*G( - [2+v]^-1,v,w)*i_*Pi
          - 4*G( - [2+v]^-1,v,v,w)*i_*Pi
          + 2*G( - [2+v]^-1,v,v,0,w)
          + 4*G( - [2+v]^-1,v,-1,w)*i_*Pi
          - 4*G( - [2+v]^-1,v,-1,0,w)
          - 4*G( - [2+v]^-1,v,0,w)
          - 2*G( - [2+v]^-1,v,0,w)*i_*Pi
          + 6*G( - [2+v]^-1,-1,w)*Pi^2
          - 8*G( - [2+v]^-1,-1,w)*i_*Pi
          + 8*G( - [2+v]^-1,-1,0,w)
          + 4*G( - [2+v]^-1,-1,0,w)*i_*Pi
          + 4*G( - [2+v]^-1,-1,0,0,w)
          - 4*G( - [2+v]^-1,0,0,w)
          - 2*G( - [2+v]^-1,0,0,w)*i_*Pi
          - 2*G( - [2+v]^-1,0,0,0,w)
          + 5/3*G(v, - [2+v]^-1,w)*Pi^2
          - 4*G(v, - [2+v]^-1,v,w)*i_*Pi
          + 2*G(v, - [2+v]^-1,v,0,w)
          + 4*G(v, - [2+v]^-1,-1,w)*i_*Pi
          - 4*G(v, - [2+v]^-1,-1,0,w)
          + 2*G(v, - [2+v]^-1,0,0,w)
          + 2*G(v,w)*zeta3
          - 26/3*G(v,w)*Pi^2
          + 16*G(v,w)*i_*Pi
          - 7/3*G(v,w)*i_*Pi^3
          + 13/3*G(v,v,w)*Pi^2
          - 8*G(v,v,w)*i_*Pi
          + 4*G(v,v,v,w)*i_*Pi
          - 2*G(v,v,v,0,w)
          - 4*G(v,v,-1,w)*i_*Pi
          + 4*G(v,v,-1,0,w)
          + 4*G(v,v,0,w)
          + 2*G(v,v,0,w)*i_*Pi
          - 6*G(v,-1,w)*Pi^2
          + 8*G(v,-1,w)*i_*Pi
          - 8*G(v,-1,0,w)
          - 4*G(v,-1,0,w)*i_*Pi
          - 4*G(v,-1,0,0,w)
          - 8*G(v,0,w)
          + G(v,0,w)*Pi^2
          - 4*G(v,0,w)*i_*Pi
          + 12*G(-1,w)*Pi^2
          - 16*G(-1,w)*i_*Pi
          + 14/3*G(-1,w)*i_*Pi^3
          + 12*G(-1,v)*Pi^2
          - 16*G(-1,v)*i_*Pi
          + 14/3*G(-1,v)*i_*Pi^3
          - 4*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 6*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          - 8*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 4*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 4*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 6*G(-1,v)*G(v,w)*Pi^2
          + 8*G(-1,v)*G(v,w)*i_*Pi
          - 4*G(-1,v)*G(v,v,w)*i_*Pi
          + 16*G(-1,0,w)
          - 2*G(-1,0,w)*Pi^2
          + 8*G(-1,0,w)*i_*Pi
          - 16*G(-1,0,v)
          + 2*G(-1,0,v)*Pi^2
          - 8*G(-1,0,v)*i_*Pi
          - 4*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 8*G(-1,0,v)*G( - [2+v]^-1,w)
          - 4*G(-1,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 4*G(-1,0,v)*G( - [2+v]^-1,v,w)
          + 4*G(-1,0,v)*G(v, - [2+v]^-1,w)
          + 8*G(-1,0,v)*G(v,w)
          + 4*G(-1,0,v)*G(v,w)*i_*Pi
          - 4*G(-1,0,v)*G(v,v,w)
          + 8*G(-1,0,0,w)
          + 4*G(-1,0,0,w)*i_*Pi
          + 8*G(-1,0,0,v)
          + 4*G(-1,0,0,v)*i_*Pi
          + 4*G(-1,0,0,v)*G( - [2+v]^-1,w)
          - 4*G(-1,0,0,v)*G(v,w)
          + 4*G(-1,0,0,0,w)
          - 4*G(-1,0,0,0,v)
          + 16*G(0,w)
          - 2*G(0,w)*Pi^2
          + 8*G(0,w)*i_*Pi
          - 1/3*G(0,w)*i_*Pi^3
          - 8*G(0,w)*G(0,v)
          + G(0,w)*G(0,v)*Pi^2
          - 4*G(0,w)*G(0,v)*i_*Pi
          - 16*G(0,v)
          + 2*G(0,v)*zeta3
          - 20/3*G(0,v)*Pi^2
          + 8*G(0,v)*i_*Pi
          - 2*G(0,v)*i_*Pi^3
          + 4*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 2*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          - 2*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          - 13/3*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          + 8*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 4*G(0,v)*G( - [2+v]^-1,v,w)
          - 2*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - 2*G(0,v)*G( - [2+v]^-1,v,v,w)
          + 2*G(0,v)*G( - [2+v]^-1,v,0,w)
          - 4*G(0,v)*G( - [2+v]^-1,0,w)
          - 2*G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          - 4*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 2*G(0,v)*G(v, - [2+v]^-1,v,w)
          + 2*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 8*G(0,v)*G(v,w)
          + 10/3*G(0,v)*G(v,w)*Pi^2
          - 4*G(0,v)*G(v,w)*i_*Pi
          - 4*G(0,v)*G(v,v,w)
          + 2*G(0,v)*G(v,v,w)*i_*Pi
          + 2*G(0,v)*G(v,v,v,w)
          - 2*G(0,v)*G(v,v,0,w)
          + 4*G(0,v)*G(v,0,w)
          + 2*G(0,v)*G(v,0,w)*i_*Pi
          - 6*G(0,-1,v)*Pi^2
          + 8*G(0,-1,v)*i_*Pi
          + 4*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 4*G(0,-1,v)*G(v,w)*i_*Pi
          + 8*G(0,-1,0,v)
          + 4*G(0,-1,0,v)*i_*Pi
          + 4*G(0,-1,0,v)*G( - [2+v]^-1,w)
          - 4*G(0,-1,0,v)*G(v,w)
          - 4*G(0,-1,0,0,v)
          + 16*G(0,0,v)
          + 7/3*G(0,0,v)*Pi^2
          + 2*G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 4*G(0,0,v)*G( - [2+v]^-1,w)
          - 2*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 4*G(0,0,v)*G( - [2+v]^-1,v,w)
          + 2*G(0,0,v)*G( - [2+v]^-1,0,w)
          - 2*G(0,0,v)*G(v, - [2+v]^-1,w)
          - 8*G(0,0,v)*G(v,w)
          + 4*G(0,0,v)*G(v,v,w)
          - 2*G(0,0,v)*G(v,0,w)
          + 4*G(0,0,v)*G(0,w)
          + 2*G(0,0,v)*G(0,w)*i_*Pi
          - 4*G(0,0,-1,v)*i_*Pi
          - 4*G(0,0,-1,0,v)
          - 12*G(0,0,0,v)
          - 2*G(0,0,0,v)*i_*Pi
          - 4*G(0,0,0,v)*G( - [2+v]^-1,w)
          + 6*G(0,0,0,v)*G(v,w)
          - 2*G(0,0,0,v)*G(0,w)
          + 8*G(0,0,0,0,v)
          );

 Topo(B,215,v,w) =

       + M2^-2*w*[1+v]^-1*e^-2 * (
          + 3/4*Pi^2
          - G(v,w)*i_*Pi
          + 1/2*G(v,0,w)
          + 1/2*G(-1,w)*i_*Pi
          - 1/2*G(-1,0,w)
          + 1/2*G(0,w)*i_*Pi
          + 1/2*G(0,w)*G(0,v)
          - G(0,v)*i_*Pi
          - 1/2*G(0,v)*G(v,w)
          - 1/2*G(0,0,v)
          )

       + M2^-2*w*[1+v]^-1*e^-1 * (
          + 3*zeta3
          + 7/6*i_*Pi^3
          + 13/12*G(v,w)*Pi^2
          + G(v,v,w)*i_*Pi
          - 1/2*G(v,v,0,w)
          - G(v,-1,w)*i_*Pi
          + G(v,-1,0,w)
          + G(v,0,w)*i_*Pi
          - 1/2*G(v,0,0,w)
          + 3/2*G(-1,w)*Pi^2
          + 2*G(-1,w)*G(-1,v)*i_*Pi
          - 4*G(-1,w)*G(0,v)*i_*Pi
          - 2*G(-1,w)*G(0,0,v)
          - 3/2*G(-1,v)*Pi^2
          - G(-1,v)*G(v,w)*i_*Pi
          - G(-1,v)*G(0,w)*i_*Pi
          - 4*G(-1,v,w)*i_*Pi
          - 2*G(-1,v,w)*G(0,v)
          + 2*G(-1,v,0,w)
          + 5/2*G(-1,-1,w)*i_*Pi
          - 5/2*G(-1,-1,0,w)
          + 1/2*G(-1,0,w)*i_*Pi
          + 2*G(-1,0,w)*G(0,v)
          + 2*G(-1,0,v)*i_*Pi
          - G(-1,0,v)*G(v,w)
          + 2*G(-1,0,v)*G(-1,w)
          - G(-1,0,v)*G(0,w)
          + 1/2*G(-1,0,0,w)
          + G(-1,0,0,v)
          - 13/12*G(0,w)*Pi^2
          + G(0,w)*G(0,v)*i_*Pi
          + 13/12*G(0,v)*Pi^2
          + G(0,v)*G(v,w)*i_*Pi
          + 1/2*G(0,v)*G(v,v,w)
          - 1/2*G(0,v)*G(v,0,w)
          + 1/2*G(0,v)*G(0,v,w)
          + G(0,v,w)*i_*Pi
          - 1/2*G(0,v,0,w)
          - 1/2*G(0,-1,w)*i_*Pi
          - G(0,-1,v)*i_*Pi
          + 1/2*G(0,-1,0,w)
          - G(0,-1,0,v)
          - 1/2*G(0,0,w)*i_*Pi
          - 1/2*G(0,0,w)*G(0,v)
          + G(0,0,v)*i_*Pi
          + 3/2*G(0,0,v)*G(v,w)
          - 1/2*G(0,0,v)*G(0,w)
          + 3/2*G(0,0,0,v)
          )

       + M2^-2*w*[1+v]^-1 * (
          - 323/720*Pi^4
          + 8*i_*Pi*zeta3
          + 2/3*G( - [2+v]^-1,w)*i_*Pi^3
          + 11/6*G( - [2+v]^-1,v,w)*Pi^2
          - 2*G( - [2+v]^-1,v,v,w)*i_*Pi
          + G( - [2+v]^-1,v,v,0,w)
          + G( - [2+v]^-1,v,-1,w)*i_*Pi
          - G( - [2+v]^-1,v,-1,0,w)
          + 2*G( - [2+v]^-1,v,0,w)*i_*Pi
          - G( - [2+v]^-1,v,0,0,w)
          - 4/3*G( - [2+v]^-1,-1,w)*Pi^2
          + G( - [2+v]^-1,-1,-1,w)*i_*Pi
          - G( - [2+v]^-1,-1,-1,0,w)
          - 3*G( - [2+v]^-1,-1,0,w)*i_*Pi
          + 3*G( - [2+v]^-1,-1,0,0,w)
          - 1/2*G( - [2+v]^-1,0,w)*Pi^2
          + 2*G( - [2+v]^-1,0,v,w)*i_*Pi
          - G( - [2+v]^-1,0,v,0,w)
          - 2*G( - [2+v]^-1,0,-1,w)*i_*Pi
          + 2*G( - [2+v]^-1,0,-1,0,w)
          + G( - [2+v]^-1,0,0,w)*i_*Pi
          - 2*G( - [2+v]^-1,0,0,0,w)
          + G(v,w)*zeta3
          + 1/6*G(v,w)*i_*Pi^3
          - 35/12*G(v,v,w)*Pi^2
          + G(v,v,v,w)*i_*Pi
          - 1/2*G(v,v,v,0,w)
          - 3*G(v,v,0,w)*i_*Pi
          + 3/2*G(v,v,0,0,w)
          + 17/6*G(v,-1,w)*Pi^2
          - G(v,-1,-1,w)*i_*Pi
          + G(v,-1,-1,0,w)
          + 4*G(v,-1,0,w)*i_*Pi
          - 2*G(v,-1,0,0,w)
          - 3/4*G(v,0,w)*Pi^2
          - G(v,0,v,w)*i_*Pi
          + 1/2*G(v,0,v,0,w)
          + 2*G(v,0,-1,w)*i_*Pi
          - 2*G(v,0,-1,0,w)
          - G(v,0,0,w)*i_*Pi
          + 1/2*G(v,0,0,0,w)
          + 5/6*G(-1, - [2+v]^-1,w)*Pi^2
          - 2*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          - G(-1, - [2+v]^-1,w)*G(0,0,v)
          - 2*G(-1, - [2+v]^-1,v,w)*i_*Pi
          - G(-1, - [2+v]^-1,v,w)*G(0,v)
          + G(-1, - [2+v]^-1,v,0,w)
          + 2*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          - 2*G(-1, - [2+v]^-1,-1,0,w)
          + G(-1, - [2+v]^-1,0,w)*G(0,v)
          + G(-1, - [2+v]^-1,0,0,w)
          + 6*G(-1,w)*zeta3
          + 7/3*G(-1,w)*i_*Pi^3
          - 29/6*G(-1,w)*G(-1,v)*Pi^2
          + 5/2*G(-1,w)*G(0,v)*Pi^2
          - 5*G(-1,w)*G(0,-1,v)*i_*Pi
          - 5*G(-1,w)*G(0,-1,0,v)
          + 6*G(-1,w)*G(0,0,v)*i_*Pi
          + 7*G(-1,w)*G(0,0,0,v)
          - 6*G(-1,v)*zeta3
          - 7/3*G(-1,v)*i_*Pi^3
          - 3/2*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          + G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - G(-1,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + 7/6*G(-1,v)*G(v,w)*Pi^2
          + 2*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          - 5*G(-1,v)*G(-1,v,w)*i_*Pi
          - 2*G(-1,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + 13/6*G(-1,v)*G(0,w)*Pi^2
          + 2*G(-1,v)*G(0,v,w)*i_*Pi
          - G(-1,v)*G(0,-1,w)*i_*Pi
          + G(-1,v)*G(0,0,w)*i_*Pi
          + 5/2*G(-1,v,w)*Pi^2
          + 6*G(-1,v,w)*G(0,v)*i_*Pi
          + 7*G(-1,v,w)*G(0,0,v)
          + 6*G(-1,v,v,w)*i_*Pi
          + 3*G(-1,v,v,w)*G(0,v)
          - 3*G(-1,v,v,0,w)
          - 5*G(-1,v,-1,w)*i_*Pi
          + 5*G(-1,v,-1,0,w)
          + 2*G(-1,v,0,w)*i_*Pi
          - 3*G(-1,v,0,w)*G(0,v)
          - G(-1,v,0,0,w)
          + 5/2*G(-1,-1,w)*Pi^2
          + 5*G(-1,-1,w)*G(-1,v)*i_*Pi
          + 5*G(-1,-1,w)*G(-1,0,v)
          - 10*G(-1,-1,w)*G(0,v)*i_*Pi
          - 5*G(-1,-1,w)*G(0,0,v)
          + 3*G(-1,-1,v)*Pi^2
          - G(-1,-1,v)*G(v,w)*i_*Pi
          - G(-1,-1,v)*G(-1,w)*i_*Pi
          + 2*G(-1,-1,v)*G(0,w)*i_*Pi
          - 10*G(-1,-1,v,w)*i_*Pi
          - 5*G(-1,-1,v,w)*G(0,v)
          + 5*G(-1,-1,v,0,w)
          + 11/2*G(-1,-1,-1,w)*i_*Pi
          - 11/2*G(-1,-1,-1,0,w)
          + 3/2*G(-1,-1,0,w)*i_*Pi
          + 5*G(-1,-1,0,w)*G(0,v)
          - 4*G(-1,-1,0,v)*i_*Pi
          - G(-1,-1,0,v)*G(v,w)
          - G(-1,-1,0,v)*G(-1,w)
          + 2*G(-1,-1,0,v)*G(0,w)
          - 3/2*G(-1,-1,0,0,w)
          - 2*G(-1,-1,0,0,v)
          - 2*G(-1,0,w)*Pi^2
          - 2*G(-1,0,w)*G(-1,v)*i_*Pi
          - 2*G(-1,0,w)*G(-1,0,v)
          + 2*G(-1,0,w)*G(0,v)*i_*Pi
          - 3*G(-1,0,w)*G(0,0,v)
          - 13/6*G(-1,0,v)*Pi^2
          + 2*G(-1,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + G(-1,0,v)*G( - [2+v]^-1,v,w)
          - G(-1,0,v)*G( - [2+v]^-1,0,w)
          + 2*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(-1,w)*i_*Pi
          - 5*G(-1,0,v)*G(-1,v,w)
          - 2*G(-1,0,v)*G(0, - [2+v]^-1,w)
          - 2*G(-1,0,v)*G(0,w)*i_*Pi
          + 2*G(-1,0,v)*G(0,v,w)
          - G(-1,0,v)*G(0,-1,w)
          + G(-1,0,v)*G(0,0,w)
          + 2*G(-1,0,v,w)*i_*Pi
          + G(-1,0,v,w)*G(0,v)
          - G(-1,0,v,0,w)
          - 3/2*G(-1,0,-1,w)*i_*Pi
          + 2*G(-1,0,-1,v)*i_*Pi
          + 3/2*G(-1,0,-1,0,w)
          + 2*G(-1,0,-1,0,v)
          - 3/2*G(-1,0,0,w)*i_*Pi
          - G(-1,0,0,w)*G(0,v)
          - 2*G(-1,0,0,v)*i_*Pi
          + G(-1,0,0,v)*G( - [2+v]^-1,w)
          + 2*G(-1,0,0,v)*G(v,w)
          - 2*G(-1,0,0,v)*G(-1,w)
          + G(-1,0,0,v)*G(0,w)
          + 3/2*G(-1,0,0,0,w)
          - 3*G(-1,0,0,0,v)
          - 5/6*G(0, - [2+v]^-1,w)*Pi^2
          + 2*G(0, - [2+v]^-1,v,w)*i_*Pi
          - G(0, - [2+v]^-1,v,0,w)
          - 2*G(0, - [2+v]^-1,-1,w)*i_*Pi
          + 2*G(0, - [2+v]^-1,-1,0,w)
          - G(0, - [2+v]^-1,0,0,w)
          - G(0,w)*zeta3
          - 5/6*G(0,w)*i_*Pi^3
          - 3/4*G(0,w)*G(0,v)*Pi^2
          + G(0,v)*zeta3
          + 1/6*G(0,v)*i_*Pi^3
          + 11/6*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          - 2*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - G(0,v)*G( - [2+v]^-1,v,v,w)
          + G(0,v)*G( - [2+v]^-1,v,0,w)
          + 2*G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          + G(0,v)*G( - [2+v]^-1,0,v,w)
          - G(0,v)*G( - [2+v]^-1,0,0,w)
          - 17/12*G(0,v)*G(v,w)*Pi^2
          + G(0,v)*G(v,v,w)*i_*Pi
          + 1/2*G(0,v)*G(v,v,v,w)
          - 1/2*G(0,v)*G(v,v,0,w)
          - G(0,v)*G(v,0,w)*i_*Pi
          - 1/2*G(0,v)*G(v,0,v,w)
          + 1/2*G(0,v)*G(v,0,0,w)
          + 2*G(0,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G(0, - [2+v]^-1,v,w)
          - G(0,v)*G(0, - [2+v]^-1,0,w)
          - 3*G(0,v)*G(0,v,w)*i_*Pi
          - 3/2*G(0,v)*G(0,v,v,w)
          + 3/2*G(0,v)*G(0,v,0,w)
          + 3/4*G(0,v,w)*Pi^2
          - 3*G(0,v,v,w)*i_*Pi
          + 3/2*G(0,v,v,0,w)
          + 2*G(0,v,-1,w)*i_*Pi
          - 2*G(0,v,-1,0,w)
          + G(0,v,0,w)*i_*Pi
          - 1/2*G(0,v,0,0,w)
          - G(0,-1,w)*Pi^2
          + 2*G(0,-1,w)*G(0,v)*i_*Pi
          + G(0,-1,w)*G(0,0,v)
          + 7/6*G(0,-1,v)*Pi^2
          + G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 2*G(0,-1,v)*G(v,w)*i_*Pi
          + 2*G(0,-1,v,w)*i_*Pi
          + G(0,-1,v,w)*G(0,v)
          - G(0,-1,v,0,w)
          - 1/2*G(0,-1,-1,w)*i_*Pi
          - G(0,-1,-1,v)*i_*Pi
          + 1/2*G(0,-1,-1,0,w)
          - G(0,-1,-1,0,v)
          - 3/2*G(0,-1,0,w)*i_*Pi
          - G(0,-1,0,w)*G(0,v)
          + G(0,-1,0,v)*G( - [2+v]^-1,w)
          + 2*G(0,-1,0,v)*G(v,w)
          + 3/2*G(0,-1,0,0,w)
          + 2*G(0,-1,0,0,v)
          + 13/12*G(0,0,w)*Pi^2
          - G(0,0,w)*G(0,v)*i_*Pi
          + 1/2*G(0,0,w)*G(0,0,v)
          - 17/12*G(0,0,v)*Pi^2
          - 2*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - G(0,0,v)*G( - [2+v]^-1,v,w)
          + G(0,0,v)*G( - [2+v]^-1,0,w)
          - G(0,0,v)*G(v,w)*i_*Pi
          - 1/2*G(0,0,v)*G(v,v,w)
          + 1/2*G(0,0,v)*G(v,0,w)
          + G(0,0,v)*G(0, - [2+v]^-1,w)
          - G(0,0,v)*G(0,w)*i_*Pi
          - 5/2*G(0,0,v)*G(0,v,w)
          - G(0,0,v,w)*i_*Pi
          - 1/2*G(0,0,v,w)*G(0,v)
          + 1/2*G(0,0,v,0,w)
          + 1/2*G(0,0,-1,w)*i_*Pi
          + 2*G(0,0,-1,v)*i_*Pi
          - 1/2*G(0,0,-1,0,w)
          + 2*G(0,0,-1,0,v)
          + 1/2*G(0,0,0,w)*i_*Pi
          + 1/2*G(0,0,0,w)*G(0,v)
          - G(0,0,0,v)*i_*Pi
          - G(0,0,0,v)*G( - [2+v]^-1,w)
          - 7/2*G(0,0,0,v)*G(v,w)
          + 1/2*G(0,0,0,v)*G(0,w)
          - 7/2*G(0,0,0,0,v)
          );

 Topo(B,247,1,v,w) =

       + M2^-3*w^2*[w-v]^-1*e^-2 * (
          + 11/3*Pi^2
          - 4*G(v,w)*i_*Pi
          + 2*G(v,0,w)
          + 4*G(0,w)*i_*Pi
          + 2*G(0,w)*G(0,v)
          - 4*G(0,v)*i_*Pi
          - 2*G(0,v)*G(v,w)
          - 2*G(0,0,w)
          - 2*G(0,0,v)
          )

       + M2^-3*w^2*[w-v]^-1*e^-1 * (
          + 4*zeta3
          + 7/3*i_*Pi^3
          - 29/6*G(v,w)*Pi^2
          + 14*G(v,v,w)*i_*Pi
          - 7*G(v,v,0,w)
          - 8*G(v,-1,w)*i_*Pi
          + 8*G(v,-1,0,w)
          - 6*G(v,0,w)*i_*Pi
          + 3*G(v,0,0,w)
          + 35/3*G(-1,w)*Pi^2
          + 6*G(-1,w)*G(-1,v)*i_*Pi
          - 12*G(-1,w)*G(0,v)*i_*Pi
          - 6*G(-1,w)*G(0,0,v)
          + 3*G(-1,v)*Pi^2
          - 8*G(-1,v)*G(v,w)*i_*Pi
          + 2*G(-1,v)*G(0,w)*i_*Pi
          - 12*G(-1,v,w)*i_*Pi
          - 6*G(-1,v,w)*G(0,v)
          + 6*G(-1,v,0,w)
          + 4*G(-1,-1,w)*i_*Pi
          - 4*G(-1,-1,0,w)
          + 14*G(-1,0,w)*i_*Pi
          + 6*G(-1,0,w)*G(0,v)
          - 4*G(-1,0,v)*i_*Pi
          - 8*G(-1,0,v)*G(v,w)
          + 6*G(-1,0,v)*G(-1,w)
          + 2*G(-1,0,v)*G(0,w)
          - 8*G(-1,0,0,w)
          - 2*G(-1,0,0,v)
          - 5/2*G(0,w)*Pi^2
          - 6*G(0,w)*G(0,v)*i_*Pi
          - 29/6*G(0,v)*Pi^2
          + 14*G(0,v)*G(v,w)*i_*Pi
          + 7*G(0,v)*G(v,v,w)
          - 7*G(0,v)*G(v,0,w)
          - 3*G(0,v)*G(0,v,w)
          - 6*G(0,v,w)*i_*Pi
          + 3*G(0,v,0,w)
          + 2*G(0,-1,w)*i_*Pi
          - 8*G(0,-1,v)*i_*Pi
          - 2*G(0,-1,0,w)
          - 8*G(0,-1,0,v)
          - 2*G(0,0,w)*i_*Pi
          + 3*G(0,0,w)*G(0,v)
          + 14*G(0,0,v)*i_*Pi
          + 11*G(0,0,v)*G(v,w)
          - 7*G(0,0,v)*G(0,w)
          + G(0,0,0,w)
          + 11*G(0,0,0,v)
          )

       + M2^-3*w^2*[w-v]^-1 * (
          - 23/90*Pi^4
          - 8*i_*Pi*zeta3
          - 8/3*G( - [2+v]^-1,w)*i_*Pi^3
          - 22/3*G( - [2+v]^-1,v,w)*Pi^2
          + 8*G( - [2+v]^-1,v,v,w)*i_*Pi
          - 4*G( - [2+v]^-1,v,v,0,w)
          - 4*G( - [2+v]^-1,v,-1,w)*i_*Pi
          + 4*G( - [2+v]^-1,v,-1,0,w)
          - 8*G( - [2+v]^-1,v,0,w)*i_*Pi
          + 4*G( - [2+v]^-1,v,0,0,w)
          + 16/3*G( - [2+v]^-1,-1,w)*Pi^2
          - 4*G( - [2+v]^-1,-1,-1,w)*i_*Pi
          + 4*G( - [2+v]^-1,-1,-1,0,w)
          + 12*G( - [2+v]^-1,-1,0,w)*i_*Pi
          - 12*G( - [2+v]^-1,-1,0,0,w)
          + 2*G( - [2+v]^-1,0,w)*Pi^2
          - 8*G( - [2+v]^-1,0,v,w)*i_*Pi
          + 4*G( - [2+v]^-1,0,v,0,w)
          + 8*G( - [2+v]^-1,0,-1,w)*i_*Pi
          - 8*G( - [2+v]^-1,0,-1,0,w)
          - 4*G( - [2+v]^-1,0,0,w)*i_*Pi
          + 8*G( - [2+v]^-1,0,0,0,w)
          - 20/3*G(v, - [2+v]^-1,w)*Pi^2
          + 16*G(v, - [2+v]^-1,v,w)*i_*Pi
          - 8*G(v, - [2+v]^-1,v,0,w)
          - 16*G(v, - [2+v]^-1,-1,w)*i_*Pi
          + 16*G(v, - [2+v]^-1,-1,0,w)
          - 8*G(v, - [2+v]^-1,0,0,w)
          - 12*G(v,w)*zeta3
          - 14/3*G(v,w)*i_*Pi^3
          + 19/6*G(v,v,w)*Pi^2
          - 34*G(v,v,v,w)*i_*Pi
          + 17*G(v,v,v,0,w)
          + 28*G(v,v,-1,w)*i_*Pi
          - 28*G(v,v,-1,0,w)
          + 6*G(v,v,0,w)*i_*Pi
          - 3*G(v,v,0,0,w)
          - 34/3*G(v,-1,w)*Pi^2
          + 20*G(v,-1,v,w)*i_*Pi
          - 10*G(v,-1,v,0,w)
          - 10*G(v,-1,-1,w)*i_*Pi
          + 10*G(v,-1,-1,0,w)
          - 22*G(v,-1,0,w)*i_*Pi
          + 28*G(v,-1,0,0,w)
          + 5*G(v,0,w)*Pi^2
          + 8*G(v,0,v,w)*i_*Pi
          - 4*G(v,0,v,0,w)
          + 4*G(v,0,0,w)*i_*Pi
          - 2*G(v,0,0,0,w)
          + 10*G(-1, - [2+v]^-1,w)*Pi^2
          - 24*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          - 12*G(-1, - [2+v]^-1,w)*G(0,0,v)
          - 24*G(-1, - [2+v]^-1,v,w)*i_*Pi
          - 12*G(-1, - [2+v]^-1,v,w)*G(0,v)
          + 12*G(-1, - [2+v]^-1,v,0,w)
          + 24*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          - 24*G(-1, - [2+v]^-1,-1,0,w)
          + 12*G(-1, - [2+v]^-1,0,w)*G(0,v)
          + 12*G(-1, - [2+v]^-1,0,0,w)
          + 4*G(-1,w)*zeta3
          + 10*G(-1,w)*i_*Pi^3
          - G(-1,w)*G(-1,v)*Pi^2
          - 9*G(-1,w)*G(0,v)*Pi^2
          - 32*G(-1,w)*G(0,-1,v)*i_*Pi
          - 32*G(-1,w)*G(0,-1,0,v)
          + 36*G(-1,w)*G(0,0,v)*i_*Pi
          + 30*G(-1,w)*G(0,0,0,v)
          + 12*G(-1,v)*zeta3
          + 14/3*G(-1,v)*i_*Pi^3
          + 6*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          - 4*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 4*G(-1,v)*G( - [2+v]^-1,0,w)*i_*Pi
          - 16*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 16/3*G(-1,v)*G(v,w)*Pi^2
          + 28*G(-1,v)*G(v,v,w)*i_*Pi
          - 10*G(-1,v)*G(v,-1,w)*i_*Pi
          - 2*G(-1,v)*G(v,0,w)*i_*Pi
          + 24*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          - 32*G(-1,v)*G(-1,v,w)*i_*Pi
          - 8*G(-1,v)*G(0, - [2+v]^-1,w)*i_*Pi
          - 13/3*G(-1,v)*G(0,w)*Pi^2
          + 10*G(-1,v)*G(0,-1,w)*i_*Pi
          - 2*G(-1,v)*G(0,0,w)*i_*Pi
          - 9*G(-1,v,w)*Pi^2
          + 36*G(-1,v,w)*G(0,v)*i_*Pi
          + 30*G(-1,v,w)*G(0,0,v)
          + 36*G(-1,v,v,w)*i_*Pi
          + 18*G(-1,v,v,w)*G(0,v)
          - 18*G(-1,v,v,0,w)
          - 32*G(-1,v,-1,w)*i_*Pi
          + 32*G(-1,v,-1,0,w)
          - 12*G(-1,v,0,w)*i_*Pi
          - 18*G(-1,v,0,w)*G(0,v)
          + 6*G(-1,v,0,0,w)
          + 15*G(-1,-1,w)*Pi^2
          + 4*G(-1,-1,w)*G(-1,v)*i_*Pi
          + 4*G(-1,-1,w)*G(-1,0,v)
          - 8*G(-1,-1,w)*G(0,v)*i_*Pi
          - 4*G(-1,-1,w)*G(0,0,v)
          - 6*G(-1,-1,v)*Pi^2
          - 2*G(-1,-1,v)*G(v,w)*i_*Pi
          + 6*G(-1,-1,v)*G(-1,w)*i_*Pi
          - 4*G(-1,-1,v)*G(0,w)*i_*Pi
          - 8*G(-1,-1,v,w)*i_*Pi
          - 4*G(-1,-1,v,w)*G(0,v)
          + 4*G(-1,-1,v,0,w)
          + 8*G(-1,-1,-1,w)*i_*Pi
          - 8*G(-1,-1,-1,0,w)
          + 30*G(-1,-1,0,w)*i_*Pi
          + 4*G(-1,-1,0,w)*G(0,v)
          + 8*G(-1,-1,0,v)*i_*Pi
          - 2*G(-1,-1,0,v)*G(v,w)
          + 6*G(-1,-1,0,v)*G(-1,w)
          - 4*G(-1,-1,0,v)*G(0,w)
          - 34*G(-1,-1,0,0,w)
          + 4*G(-1,-1,0,0,v)
          - 29/3*G(-1,0,w)*Pi^2
          + 4*G(-1,0,w)*G(-1,v)*i_*Pi
          + 4*G(-1,0,w)*G(-1,0,v)
          - 12*G(-1,0,w)*G(0,v)*i_*Pi
          - 18*G(-1,0,w)*G(0,0,v)
          + 13/3*G(-1,0,v)*Pi^2
          - 8*G(-1,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 4*G(-1,0,v)*G( - [2+v]^-1,v,w)
          + 4*G(-1,0,v)*G( - [2+v]^-1,0,w)
          - 16*G(-1,0,v)*G(v, - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(v,w)*i_*Pi
          + 28*G(-1,0,v)*G(v,v,w)
          - 10*G(-1,0,v)*G(v,-1,w)
          - 2*G(-1,0,v)*G(v,0,w)
          + 24*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          - 8*G(-1,0,v)*G(-1,w)*i_*Pi
          - 32*G(-1,0,v)*G(-1,v,w)
          - 8*G(-1,0,v)*G(0, - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(0,w)*i_*Pi
          + 10*G(-1,0,v)*G(0,-1,w)
          - 2*G(-1,0,v)*G(0,0,w)
          - 12*G(-1,0,v,w)*i_*Pi
          - 6*G(-1,0,v,w)*G(0,v)
          + 6*G(-1,0,v,0,w)
          - 6*G(-1,0,-1,w)*i_*Pi
          - 4*G(-1,0,-1,v)*i_*Pi
          + 6*G(-1,0,-1,0,w)
          - 4*G(-1,0,-1,0,v)
          + 2*G(-1,0,0,w)*i_*Pi
          + 6*G(-1,0,0,w)*G(0,v)
          + 4*G(-1,0,0,v)*i_*Pi
          - 4*G(-1,0,0,v)*G( - [2+v]^-1,w)
          + 18*G(-1,0,0,v)*G(v,w)
          - 16*G(-1,0,0,v)*G(-1,w)
          - 2*G(-1,0,0,v)*G(0,w)
          - 12*G(-1,0,0,0,w)
          + 6*G(-1,0,0,0,v)
          - 10/3*G(0, - [2+v]^-1,w)*Pi^2
          + 8*G(0, - [2+v]^-1,v,w)*i_*Pi
          - 4*G(0, - [2+v]^-1,v,0,w)
          - 8*G(0, - [2+v]^-1,-1,w)*i_*Pi
          + 8*G(0, - [2+v]^-1,-1,0,w)
          - 4*G(0, - [2+v]^-1,0,0,w)
          + 4*G(0,w)*zeta3
          + 5*G(0,w)*G(0,v)*Pi^2
          - 12*G(0,v)*zeta3
          - 14/3*G(0,v)*i_*Pi^3
          - 22/3*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          + 8*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 4*G(0,v)*G( - [2+v]^-1,v,v,w)
          - 4*G(0,v)*G( - [2+v]^-1,v,0,w)
          - 8*G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          - 4*G(0,v)*G( - [2+v]^-1,0,v,w)
          + 4*G(0,v)*G( - [2+v]^-1,0,0,w)
          + 16*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 8*G(0,v)*G(v, - [2+v]^-1,v,w)
          - 8*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 14/3*G(0,v)*G(v,w)*Pi^2
          - 34*G(0,v)*G(v,v,w)*i_*Pi
          - 17*G(0,v)*G(v,v,v,w)
          + 17*G(0,v)*G(v,v,0,w)
          + 20*G(0,v)*G(v,-1,w)*i_*Pi
          + 10*G(0,v)*G(v,-1,v,w)
          - 10*G(0,v)*G(v,-1,0,w)
          + 8*G(0,v)*G(v,0,w)*i_*Pi
          + 4*G(0,v)*G(v,0,v,w)
          - 4*G(0,v)*G(v,0,0,w)
          + 8*G(0,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + 4*G(0,v)*G(0, - [2+v]^-1,v,w)
          - 4*G(0,v)*G(0, - [2+v]^-1,0,w)
          + 6*G(0,v)*G(0,v,w)*i_*Pi
          + 3*G(0,v)*G(0,v,v,w)
          - 3*G(0,v)*G(0,v,0,w)
          + 13/2*G(0,v,w)*Pi^2
          + 6*G(0,v,v,w)*i_*Pi
          - 3*G(0,v,v,0,w)
          + 6*G(0,v,0,w)*i_*Pi
          - 3*G(0,v,0,0,w)
          + 3*G(0,-1,w)*Pi^2
          - 20*G(0,-1,w)*G(0,v)*i_*Pi
          - 10*G(0,-1,w)*G(0,0,v)
          + 16/3*G(0,-1,v)*Pi^2
          - 4*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 30*G(0,-1,v)*G(v,w)*i_*Pi
          - 2*G(0,-1,v)*G(0,w)*i_*Pi
          - 20*G(0,-1,v,w)*i_*Pi
          - 10*G(0,-1,v,w)*G(0,v)
          + 10*G(0,-1,v,0,w)
          + 8*G(0,-1,-1,w)*i_*Pi
          - 2*G(0,-1,-1,v)*i_*Pi
          - 8*G(0,-1,-1,0,w)
          - 2*G(0,-1,-1,0,v)
          - 6*G(0,-1,0,w)*i_*Pi
          + 10*G(0,-1,0,w)*G(0,v)
          + 4*G(0,-1,0,v)*i_*Pi
          - 4*G(0,-1,0,v)*G( - [2+v]^-1,w)
          + 30*G(0,-1,0,v)*G(v,w)
          - 2*G(0,-1,0,v)*G(0,w)
          + 12*G(0,-1,0,0,w)
          + 18*G(0,-1,0,0,v)
          + 4*G(0,0,w)*G(0,v)*i_*Pi
          - 4*G(0,0,w)*G(0,0,v)
          + 14/3*G(0,0,v)*Pi^2
          + 8*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 4*G(0,0,v)*G( - [2+v]^-1,v,w)
          - 4*G(0,0,v)*G( - [2+v]^-1,0,w)
          + 8*G(0,0,v)*G(v, - [2+v]^-1,w)
          - 36*G(0,0,v)*G(v,w)*i_*Pi
          - 31*G(0,0,v)*G(v,v,w)
          + 10*G(0,0,v)*G(v,-1,w)
          + 18*G(0,0,v)*G(v,0,w)
          + 4*G(0,0,v)*G(0, - [2+v]^-1,w)
          + 8*G(0,0,v)*G(0,w)*i_*Pi
          + 9*G(0,0,v)*G(0,v,w)
          + 4*G(0,0,v,w)*i_*Pi
          + 2*G(0,0,v,w)*G(0,v)
          - 2*G(0,0,v,0,w)
          - 4*G(0,0,-1,w)*i_*Pi
          + 30*G(0,0,-1,v)*i_*Pi
          + 4*G(0,0,-1,0,w)
          + 30*G(0,0,-1,0,v)
          - 2*G(0,0,0,w)*G(0,v)
          - 36*G(0,0,0,v)*i_*Pi
          + 4*G(0,0,0,v)*G( - [2+v]^-1,w)
          - 40*G(0,0,0,v)*G(v,w)
          + 18*G(0,0,0,v)*G(0,w)
          - 40*G(0,0,0,0,v)
          );

 Topo(B,247,2,v,w) =

       + M2^-2*w^2*[1+w]^-1*[w-v]^-1*e^-2 * (
          - 3/2*G(-1,w)*i_*Pi
          - 3/2*G(-1,v)*i_*Pi
          + 3/2*G(-1,0,w)
          - 3/2*G(-1,0,v)
          )

       + M2^-2*w^2*[1+w]^-1*[w-v]^-1*e^-1 * (
          - 5/2*G( - [2+v]^-1,w)*Pi^2
          + 6*G( - [2+v]^-1,v,w)*i_*Pi
          - 3*G( - [2+v]^-1,v,0,w)
          - 6*G( - [2+v]^-1,-1,w)*i_*Pi
          + 6*G( - [2+v]^-1,-1,0,w)
          - 3*G( - [2+v]^-1,0,0,w)
          + 3*G(v,-1,w)*i_*Pi
          - 3*G(v,-1,0,w)
          + 15/4*G(-1,w)*Pi^2
          + 3*G(-1,w)*G(-1,v)*i_*Pi
          - 6*G(-1,w)*G(0,v)*i_*Pi
          - 3*G(-1,w)*G(0,0,v)
          + 7/4*G(-1,v)*Pi^2
          - 6*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(-1,v)*G(v,w)*i_*Pi
          - 6*G(-1,v,w)*i_*Pi
          - 3*G(-1,v,w)*G(0,v)
          + 3*G(-1,v,0,w)
          + 3/2*G(-1,-1,w)*i_*Pi
          - 3/2*G(-1,-1,v)*i_*Pi
          - 3/2*G(-1,-1,0,w)
          - 3/2*G(-1,-1,0,v)
          + 3*G(-1,0,w)*G(0,v)
          - 6*G(-1,0,v)*G( - [2+v]^-1,w)
          + 3*G(-1,0,v)*G(v,w)
          + 3*G(-1,0,v)*G(-1,w)
          + 6*G(-1,0,0,w)
          + 3*G(-1,0,0,v)
          + 6*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(0,v)*G( - [2+v]^-1,v,w)
          - 3*G(0,v)*G( - [2+v]^-1,0,w)
          + 3*G(0,-1,v)*i_*Pi
          + 3*G(0,-1,0,v)
          + 3*G(0,0,v)*G( - [2+v]^-1,w)
          )

       + M2^-2*w^2*[1+w]^-1*[w-v]^-1 * (
          - 15/2*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          + 18*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          - 9*G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          - 18*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          + 18*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          - 9*G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          - 6*G( - [2+v]^-1,w)*zeta3
          - 5/2*G( - [2+v]^-1,w)*i_*Pi^3
          - G( - [2+v]^-1,v,w)*Pi^2
          - 12*G( - [2+v]^-1,v,v,w)*i_*Pi
          + 6*G( - [2+v]^-1,v,v,0,w)
          + 15*G( - [2+v]^-1,v,-1,w)*i_*Pi
          - 15*G( - [2+v]^-1,v,-1,0,w)
          + 8*G( - [2+v]^-1,-1,w)*Pi^2
          - 6*G( - [2+v]^-1,-1,v,w)*i_*Pi
          + 3*G( - [2+v]^-1,-1,v,0,w)
          + 15*G( - [2+v]^-1,-1,0,0,w)
          + 1/2*G( - [2+v]^-1,0,w)*Pi^2
          + 3*G( - [2+v]^-1,0,-1,w)*i_*Pi
          - 3*G( - [2+v]^-1,0,-1,0,w)
          - 6*G( - [2+v]^-1,0,0,0,w)
          + 5*G(v, - [2+v]^-1,w)*Pi^2
          - 12*G(v, - [2+v]^-1,v,w)*i_*Pi
          + 6*G(v, - [2+v]^-1,v,0,w)
          + 12*G(v, - [2+v]^-1,-1,w)*i_*Pi
          - 12*G(v, - [2+v]^-1,-1,0,w)
          + 6*G(v, - [2+v]^-1,0,0,w)
          - 6*G(v,v,-1,w)*i_*Pi
          + 6*G(v,v,-1,0,w)
          - 15/2*G(v,-1,w)*Pi^2
          + 12*G(v,-1,v,w)*i_*Pi
          - 6*G(v,-1,v,0,w)
          - 3*G(v,-1,-1,w)*i_*Pi
          + 3*G(v,-1,-1,0,w)
          - 12*G(v,-1,0,0,w)
          + 5/2*G(-1, - [2+v]^-1,w)*Pi^2
          - 6*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          - 3*G(-1, - [2+v]^-1,w)*G(0,0,v)
          - 6*G(-1, - [2+v]^-1,v,w)*i_*Pi
          - 3*G(-1, - [2+v]^-1,v,w)*G(0,v)
          + 3*G(-1, - [2+v]^-1,v,0,w)
          + 6*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          - 6*G(-1, - [2+v]^-1,-1,0,w)
          + 3*G(-1, - [2+v]^-1,0,w)*G(0,v)
          + 3*G(-1, - [2+v]^-1,0,0,w)
          + 9/2*G(-1,w)*zeta3
          + 7/2*G(-1,w)*i_*Pi^3
          - 3*G(-1,w)*G(-1,v)*Pi^2
          + G(-1,w)*G(0,v)*Pi^2
          - 9*G(-1,w)*G(0,-1,v)*i_*Pi
          - 9*G(-1,w)*G(0,-1,0,v)
          + 12*G(-1,w)*G(0,0,v)*i_*Pi
          + 12*G(-1,w)*G(0,0,0,v)
          + 3/2*G(-1,v)*zeta3
          + 3/2*G(-1,v)*i_*Pi^3
          - 18*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 13/2*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          + 15*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 3*G(-1,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          + 12*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 7/2*G(-1,v)*G(v,w)*Pi^2
          - 6*G(-1,v)*G(v,v,w)*i_*Pi
          - 6*G(-1,v)*G(v,-1,w)*i_*Pi
          + 6*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          - 9*G(-1,v)*G(-1,v,w)*i_*Pi
          + G(-1,v,w)*Pi^2
          + 12*G(-1,v,w)*G(0,v)*i_*Pi
          + 12*G(-1,v,w)*G(0,0,v)
          + 12*G(-1,v,v,w)*i_*Pi
          + 6*G(-1,v,v,w)*G(0,v)
          - 6*G(-1,v,v,0,w)
          - 9*G(-1,v,-1,w)*i_*Pi
          + 9*G(-1,v,-1,0,w)
          - 6*G(-1,v,0,w)*G(0,v)
          + 5/4*G(-1,-1,w)*Pi^2
          + 3*G(-1,-1,w)*G(-1,v)*i_*Pi
          + 3*G(-1,-1,w)*G(-1,0,v)
          - 6*G(-1,-1,w)*G(0,v)*i_*Pi
          - 3*G(-1,-1,w)*G(0,0,v)
          + 5/4*G(-1,-1,v)*Pi^2
          - 3*G(-1,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(-1,-1,v)*G(v,w)*i_*Pi
          - 6*G(-1,-1,v,w)*i_*Pi
          - 3*G(-1,-1,v,w)*G(0,v)
          + 3*G(-1,-1,v,0,w)
          + 9/2*G(-1,-1,-1,w)*i_*Pi
          + 3/2*G(-1,-1,-1,v)*i_*Pi
          - 9/2*G(-1,-1,-1,0,w)
          + 3/2*G(-1,-1,-1,0,v)
          + 3*G(-1,-1,0,w)*G(0,v)
          - 3*G(-1,-1,0,v)*G( - [2+v]^-1,w)
          + 3*G(-1,-1,0,v)*G(v,w)
          + 3*G(-1,-1,0,0,v)
          - G(-1,0,w)*Pi^2
          - 6*G(-1,0,w)*G(0,0,v)
          - 18*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 15*G(-1,0,v)*G( - [2+v]^-1,v,w)
          + 3*G(-1,0,v)*G( - [2+v]^-1,-1,w)
          + 12*G(-1,0,v)*G(v, - [2+v]^-1,w)
          - 6*G(-1,0,v)*G(v,v,w)
          - 6*G(-1,0,v)*G(v,-1,w)
          + 6*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          - 9*G(-1,0,v)*G(-1,v,w)
          - 6*G(-1,0,-1,w)*i_*Pi
          + 6*G(-1,0,-1,0,w)
          + 12*G(-1,0,0,v)*G( - [2+v]^-1,w)
          - 6*G(-1,0,0,v)*G(v,w)
          - 6*G(-1,0,0,v)*G(-1,w)
          + 12*G(-1,0,0,0,w)
          - 6*G(-1,0,0,0,v)
          + 18*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 9*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          - 9*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          - G(0,v)*G( - [2+v]^-1,w)*Pi^2
          - 12*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - 6*G(0,v)*G( - [2+v]^-1,v,v,w)
          + 6*G(0,v)*G( - [2+v]^-1,v,0,w)
          - 6*G(0,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          - 3*G(0,v)*G( - [2+v]^-1,-1,v,w)
          + 3*G(0,v)*G( - [2+v]^-1,-1,0,w)
          - 12*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 6*G(0,v)*G(v, - [2+v]^-1,v,w)
          + 6*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 12*G(0,v)*G(v,-1,w)*i_*Pi
          + 6*G(0,v)*G(v,-1,v,w)
          - 6*G(0,v)*G(v,-1,0,w)
          - 7/2*G(0,-1,v)*Pi^2
          + 15*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 6*G(0,-1,v)*G(v,w)*i_*Pi
          + 3*G(0,-1,-1,v)*i_*Pi
          + 3*G(0,-1,-1,0,v)
          + 15*G(0,-1,0,v)*G( - [2+v]^-1,w)
          - 6*G(0,-1,0,v)*G(v,w)
          - 6*G(0,-1,0,0,v)
          + 9*G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 12*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 12*G(0,0,v)*G( - [2+v]^-1,v,w)
          - 3*G(0,0,v)*G( - [2+v]^-1,-1,w)
          + 6*G(0,0,v)*G( - [2+v]^-1,0,w)
          - 6*G(0,0,v)*G(v, - [2+v]^-1,w)
          + 6*G(0,0,v)*G(v,-1,w)
          - 6*G(0,0,-1,v)*i_*Pi
          - 6*G(0,0,-1,0,v)
          - 12*G(0,0,0,v)*G( - [2+v]^-1,w)
          )

       + M2^-2*w^2*[1+w]^-1*e^-2 * (
          + 11/4*Pi^2
          - 3*G(v,w)*i_*Pi
          + 3/2*G(v,0,w)
          + 3*G(0,w)*i_*Pi
          + 3/2*G(0,w)*G(0,v)
          - 3*G(0,v)*i_*Pi
          - 3/2*G(0,v)*G(v,w)
          - 3/2*G(0,0,w)
          - 3/2*G(0,0,v)
          )

       + M2^-2*w^2*[1+w]^-1*e^-1 * (
          + 3*zeta3
          + 13/6*i_*Pi^3
          - 9/4*G(v,w)*Pi^2
          + 9*G(v,v,w)*i_*Pi
          - 9/2*G(v,v,0,w)
          - 5*G(v,-1,w)*i_*Pi
          + 5*G(v,-1,0,w)
          - 3*G(v,0,w)*i_*Pi
          + 3/2*G(v,0,0,w)
          + 20/3*G(-1,w)*Pi^2
          + 4*G(-1,w)*G(-1,v)*i_*Pi
          - 8*G(-1,w)*G(0,v)*i_*Pi
          - 4*G(-1,w)*G(0,0,v)
          + 3/2*G(-1,v)*Pi^2
          - 5*G(-1,v)*G(v,w)*i_*Pi
          + G(-1,v)*G(0,w)*i_*Pi
          - 8*G(-1,v,w)*i_*Pi
          - 4*G(-1,v,w)*G(0,v)
          + 4*G(-1,v,0,w)
          + 3*G(-1,-1,w)*i_*Pi
          - 3*G(-1,-1,0,w)
          + 7*G(-1,0,w)*i_*Pi
          + 4*G(-1,0,w)*G(0,v)
          - 2*G(-1,0,v)*i_*Pi
          - 5*G(-1,0,v)*G(v,w)
          + 4*G(-1,0,v)*G(-1,w)
          + G(-1,0,v)*G(0,w)
          - 3*G(-1,0,0,w)
          - G(-1,0,0,v)
          - 23/12*G(0,w)*Pi^2
          - 3*G(0,w)*G(0,v)*i_*Pi
          - 9/4*G(0,v)*Pi^2
          + 9*G(0,v)*G(v,w)*i_*Pi
          + 9/2*G(0,v)*G(v,v,w)
          - 9/2*G(0,v)*G(v,0,w)
          - 3/2*G(0,v)*G(0,v,w)
          - 3*G(0,v,w)*i_*Pi
          + 3/2*G(0,v,0,w)
          - 5*G(0,-1,v)*i_*Pi
          - 5*G(0,-1,0,v)
          + 3/2*G(0,0,w)*G(0,v)
          + 9*G(0,0,v)*i_*Pi
          + 15/2*G(0,0,v)*G(v,w)
          - 9/2*G(0,0,v)*G(0,w)
          - 3/2*G(0,0,0,w)
          + 15/2*G(0,0,0,v)
          )

       + M2^-2*w^2*[1+w]^-1 * (
          - 241/240*Pi^4
          - 2*i_*Pi*zeta3
          - 2*G( - [2+v]^-1,w)*i_*Pi^3
          - 11/2*G( - [2+v]^-1,v,w)*Pi^2
          + 6*G( - [2+v]^-1,v,v,w)*i_*Pi
          - 3*G( - [2+v]^-1,v,v,0,w)
          - 3*G( - [2+v]^-1,v,-1,w)*i_*Pi
          + 3*G( - [2+v]^-1,v,-1,0,w)
          - 6*G( - [2+v]^-1,v,0,w)*i_*Pi
          + 3*G( - [2+v]^-1,v,0,0,w)
          + 4*G( - [2+v]^-1,-1,w)*Pi^2
          - 3*G( - [2+v]^-1,-1,-1,w)*i_*Pi
          + 3*G( - [2+v]^-1,-1,-1,0,w)
          + 9*G( - [2+v]^-1,-1,0,w)*i_*Pi
          - 9*G( - [2+v]^-1,-1,0,0,w)
          + 3/2*G( - [2+v]^-1,0,w)*Pi^2
          - 6*G( - [2+v]^-1,0,v,w)*i_*Pi
          + 3*G( - [2+v]^-1,0,v,0,w)
          + 6*G( - [2+v]^-1,0,-1,w)*i_*Pi
          - 6*G( - [2+v]^-1,0,-1,0,w)
          - 3*G( - [2+v]^-1,0,0,w)*i_*Pi
          + 6*G( - [2+v]^-1,0,0,0,w)
          - 10/3*G(v, - [2+v]^-1,w)*Pi^2
          + 8*G(v, - [2+v]^-1,v,w)*i_*Pi
          - 4*G(v, - [2+v]^-1,v,0,w)
          - 8*G(v, - [2+v]^-1,-1,w)*i_*Pi
          + 8*G(v, - [2+v]^-1,-1,0,w)
          - 4*G(v, - [2+v]^-1,0,0,w)
          - 9*G(v,w)*zeta3
          - 3/2*G(v,w)*i_*Pi^3
          + 37/12*G(v,v,w)*Pi^2
          - 23*G(v,v,v,w)*i_*Pi
          + 23/2*G(v,v,v,0,w)
          + 16*G(v,v,-1,w)*i_*Pi
          - 16*G(v,v,-1,0,w)
          + 5*G(v,v,0,w)*i_*Pi
          - 5/2*G(v,v,0,0,w)
          - 9/2*G(v,-1,w)*Pi^2
          + 12*G(v,-1,v,w)*i_*Pi
          - 6*G(v,-1,v,0,w)
          - 3*G(v,-1,-1,w)*i_*Pi
          + 3*G(v,-1,-1,0,w)
          - 10*G(v,-1,0,w)*i_*Pi
          + 14*G(v,-1,0,0,w)
          + 17/12*G(v,0,w)*Pi^2
          + 5*G(v,0,v,w)*i_*Pi
          - 5/2*G(v,0,v,0,w)
          - 2*G(v,0,-1,w)*i_*Pi
          + 2*G(v,0,-1,0,w)
          + G(v,0,0,w)*i_*Pi
          - 1/2*G(v,0,0,0,w)
          + 25/6*G(-1, - [2+v]^-1,w)*Pi^2
          - 10*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          - 5*G(-1, - [2+v]^-1,w)*G(0,0,v)
          - 10*G(-1, - [2+v]^-1,v,w)*i_*Pi
          - 5*G(-1, - [2+v]^-1,v,w)*G(0,v)
          + 5*G(-1, - [2+v]^-1,v,0,w)
          + 10*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          - 10*G(-1, - [2+v]^-1,-1,0,w)
          + 5*G(-1, - [2+v]^-1,0,w)*G(0,v)
          + 5*G(-1, - [2+v]^-1,0,0,w)
          + 4*G(-1,w)*zeta3
          + 37/6*G(-1,w)*i_*Pi^3
          - 7/6*G(-1,w)*G(-1,v)*Pi^2
          - 1/2*G(-1,w)*G(0,v)*Pi^2
          - 13*G(-1,w)*G(0,-1,v)*i_*Pi
          - 13*G(-1,w)*G(0,-1,0,v)
          + 18*G(-1,w)*G(0,0,v)*i_*Pi
          + 17*G(-1,w)*G(0,0,0,v)
          + 6*G(-1,v)*zeta3
          + 7/3*G(-1,v)*i_*Pi^3
          + 9/2*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          - 3*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 3*G(-1,v)*G( - [2+v]^-1,0,w)*i_*Pi
          - 8*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 11/6*G(-1,v)*G(v,w)*Pi^2
          + 16*G(-1,v)*G(v,v,w)*i_*Pi
          - 6*G(-1,v)*G(v,-1,w)*i_*Pi
          - 2*G(-1,v)*G(v,0,w)*i_*Pi
          + 10*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          - 13*G(-1,v)*G(-1,v,w)*i_*Pi
          - 2*G(-1,v)*G(0, - [2+v]^-1,w)*i_*Pi
          - 13/6*G(-1,v)*G(0,w)*Pi^2
          - 2*G(-1,v)*G(0,v,w)*i_*Pi
          + 5*G(-1,v)*G(0,-1,w)*i_*Pi
          - G(-1,v)*G(0,0,w)*i_*Pi
          - 1/2*G(-1,v,w)*Pi^2
          + 18*G(-1,v,w)*G(0,v)*i_*Pi
          + 17*G(-1,v,w)*G(0,0,v)
          + 18*G(-1,v,v,w)*i_*Pi
          + 9*G(-1,v,v,w)*G(0,v)
          - 9*G(-1,v,v,0,w)
          - 13*G(-1,v,-1,w)*i_*Pi
          + 13*G(-1,v,-1,0,w)
          - 2*G(-1,v,0,w)*i_*Pi
          - 9*G(-1,v,0,w)*G(0,v)
          + G(-1,v,0,0,w)
          - 8/3*G(-1,-1,w)*Pi^2
          + G(-1,-1,w)*G(-1,v)*i_*Pi
          + G(-1,-1,w)*G(-1,0,v)
          - 2*G(-1,-1,w)*G(0,v)*i_*Pi
          - G(-1,-1,w)*G(0,0,v)
          - 3*G(-1,-1,v)*Pi^2
          + G(-1,-1,v)*G(v,w)*i_*Pi
          + G(-1,-1,v)*G(-1,w)*i_*Pi
          - 2*G(-1,-1,v)*G(0,w)*i_*Pi
          - 2*G(-1,-1,v,w)*i_*Pi
          - G(-1,-1,v,w)*G(0,v)
          + G(-1,-1,v,0,w)
          + G(-1,-1,-1,w)*i_*Pi
          - G(-1,-1,-1,0,w)
          - G(-1,-1,0,w)*i_*Pi
          + G(-1,-1,0,w)*G(0,v)
          + 4*G(-1,-1,0,v)*i_*Pi
          + G(-1,-1,0,v)*G(v,w)
          + G(-1,-1,0,v)*G(-1,w)
          - 2*G(-1,-1,0,v)*G(0,w)
          - 4*G(-1,-1,0,0,w)
          + 2*G(-1,-1,0,0,v)
          - 3*G(-1,0,w)*Pi^2
          + 2*G(-1,0,w)*G(-1,v)*i_*Pi
          + 2*G(-1,0,w)*G(-1,0,v)
          - 2*G(-1,0,w)*G(0,v)*i_*Pi
          - 9*G(-1,0,w)*G(0,0,v)
          + 13/6*G(-1,0,v)*Pi^2
          - 6*G(-1,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 3*G(-1,0,v)*G( - [2+v]^-1,v,w)
          + 3*G(-1,0,v)*G( - [2+v]^-1,0,w)
          - 8*G(-1,0,v)*G(v, - [2+v]^-1,w)
          + 4*G(-1,0,v)*G(v,w)*i_*Pi
          + 16*G(-1,0,v)*G(v,v,w)
          - 6*G(-1,0,v)*G(v,-1,w)
          - 2*G(-1,0,v)*G(v,0,w)
          + 10*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          - 4*G(-1,0,v)*G(-1,w)*i_*Pi
          - 13*G(-1,0,v)*G(-1,v,w)
          - 2*G(-1,0,v)*G(0, - [2+v]^-1,w)
          + 2*G(-1,0,v)*G(0,w)*i_*Pi
          - 2*G(-1,0,v)*G(0,v,w)
          + 5*G(-1,0,v)*G(0,-1,w)
          - G(-1,0,v)*G(0,0,w)
          - 2*G(-1,0,v,w)*i_*Pi
          - G(-1,0,v,w)*G(0,v)
          + G(-1,0,v,0,w)
          - 6*G(-1,0,-1,w)*i_*Pi
          - 2*G(-1,0,-1,v)*i_*Pi
          + 6*G(-1,0,-1,0,w)
          - 2*G(-1,0,-1,0,v)
          + 9*G(-1,0,0,w)*i_*Pi
          + G(-1,0,0,w)*G(0,v)
          + 2*G(-1,0,0,v)*i_*Pi
          - 3*G(-1,0,0,v)*G( - [2+v]^-1,w)
          + 12*G(-1,0,0,v)*G(v,w)
          - 10*G(-1,0,0,v)*G(-1,w)
          - G(-1,0,0,v)*G(0,w)
          - 14*G(-1,0,0,0,w)
          + 3*G(-1,0,0,0,v)
          - 5/6*G(0, - [2+v]^-1,w)*Pi^2
          + 2*G(0, - [2+v]^-1,v,w)*i_*Pi
          - G(0, - [2+v]^-1,v,0,w)
          - 2*G(0, - [2+v]^-1,-1,w)*i_*Pi
          + 2*G(0, - [2+v]^-1,-1,0,w)
          - G(0, - [2+v]^-1,0,0,w)
          - G(0,w)*zeta3
          - 1/3*G(0,w)*i_*Pi^3
          + 17/12*G(0,w)*G(0,v)*Pi^2
          - 9*G(0,v)*zeta3
          - 3/2*G(0,v)*i_*Pi^3
          - 11/2*G(0,v)*G( - [2+v]^-1,w)*Pi^2
          + 6*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 3*G(0,v)*G( - [2+v]^-1,v,v,w)
          - 3*G(0,v)*G( - [2+v]^-1,v,0,w)
          - 6*G(0,v)*G( - [2+v]^-1,0,w)*i_*Pi
          - 3*G(0,v)*G( - [2+v]^-1,0,v,w)
          + 3*G(0,v)*G( - [2+v]^-1,0,0,w)
          + 8*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          + 4*G(0,v)*G(v, - [2+v]^-1,v,w)
          - 4*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 37/12*G(0,v)*G(v,w)*Pi^2
          - 23*G(0,v)*G(v,v,w)*i_*Pi
          - 23/2*G(0,v)*G(v,v,v,w)
          + 23/2*G(0,v)*G(v,v,0,w)
          + 12*G(0,v)*G(v,-1,w)*i_*Pi
          + 6*G(0,v)*G(v,-1,v,w)
          - 6*G(0,v)*G(v,-1,0,w)
          + 5*G(0,v)*G(v,0,w)*i_*Pi
          + 5/2*G(0,v)*G(v,0,v,w)
          - 5/2*G(0,v)*G(v,0,0,w)
          + 2*G(0,v)*G(0, - [2+v]^-1,w)*i_*Pi
          + G(0,v)*G(0, - [2+v]^-1,v,w)
          - G(0,v)*G(0, - [2+v]^-1,0,w)
          + 5*G(0,v)*G(0,v,w)*i_*Pi
          + 5/2*G(0,v)*G(0,v,v,w)
          - 5/2*G(0,v)*G(0,v,0,w)
          + 17/12*G(0,v,w)*Pi^2
          + 5*G(0,v,v,w)*i_*Pi
          - 5/2*G(0,v,v,0,w)
          - 2*G(0,v,-1,w)*i_*Pi
          + 2*G(0,v,-1,0,w)
          + G(0,v,0,w)*i_*Pi
          - 1/2*G(0,v,0,0,w)
          + 31/6*G(0,-1,w)*Pi^2
          - 10*G(0,-1,w)*G(0,v)*i_*Pi
          - 5*G(0,-1,w)*G(0,0,v)
          + 11/6*G(0,-1,v)*Pi^2
          - 3*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 16*G(0,-1,v)*G(v,w)*i_*Pi
          - 2*G(0,-1,v)*G(0,w)*i_*Pi
          - 10*G(0,-1,v,w)*i_*Pi
          - 5*G(0,-1,v,w)*G(0,v)
          + 5*G(0,-1,v,0,w)
          + 5*G(0,-1,-1,w)*i_*Pi
          + G(0,-1,-1,v)*i_*Pi
          - 5*G(0,-1,-1,0,w)
          + G(0,-1,-1,0,v)
          + 2*G(0,-1,0,w)*i_*Pi
          + 5*G(0,-1,0,w)*G(0,v)
          + 4*G(0,-1,0,v)*i_*Pi
          - 3*G(0,-1,0,v)*G( - [2+v]^-1,w)
          + 16*G(0,-1,0,v)*G(v,w)
          - 2*G(0,-1,0,v)*G(0,w)
          + 3*G(0,-1,0,0,w)
          + 12*G(0,-1,0,0,v)
          - 17/12*G(0,0,w)*Pi^2
          + G(0,0,w)*G(0,v)*i_*Pi
          - 5/2*G(0,0,w)*G(0,0,v)
          + 37/12*G(0,0,v)*Pi^2
          + 6*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(0,0,v)*G( - [2+v]^-1,v,w)
          - 3*G(0,0,v)*G( - [2+v]^-1,0,w)
          + 4*G(0,0,v)*G(v, - [2+v]^-1,w)
          - 23*G(0,0,v)*G(v,w)*i_*Pi
          - 41/2*G(0,0,v)*G(v,v,w)
          + 6*G(0,0,v)*G(v,-1,w)
          + 23/2*G(0,0,v)*G(v,0,w)
          + G(0,0,v)*G(0, - [2+v]^-1,w)
          + 5*G(0,0,v)*G(0,w)*i_*Pi
          + 11/2*G(0,0,v)*G(0,v,w)
          + G(0,0,v,w)*i_*Pi
          + 1/2*G(0,0,v,w)*G(0,v)
          - 1/2*G(0,0,v,0,w)
          - 4*G(0,0,-1,w)*i_*Pi
          + 16*G(0,0,-1,v)*i_*Pi
          + 4*G(0,0,-1,0,w)
          + 16*G(0,0,-1,0,v)
          - G(0,0,0,w)*i_*Pi
          - 1/2*G(0,0,0,w)*G(0,v)
          - 23*G(0,0,0,v)*i_*Pi
          + 3*G(0,0,0,v)*G( - [2+v]^-1,w)
          - 53/2*G(0,0,0,v)*G(v,w)
          + 23/2*G(0,0,0,v)*G(0,w)
          - 5/2*G(0,0,0,0,w)
          - 53/2*G(0,0,0,0,v)
          )

       + M2^-2*w^2*v*[1+w]^-1*[w-v]^-1*e^-2 * (
          - 3/2*G(-1,w)*i_*Pi
          - 3/2*G(-1,v)*i_*Pi
          + 3/2*G(-1,0,w)
          - 3/2*G(-1,0,v)
          )

       + M2^-2*w^2*v*[1+w]^-1*[w-v]^-1*e^-1 * (
          - 5/2*G( - [2+v]^-1,w)*Pi^2
          + 6*G( - [2+v]^-1,v,w)*i_*Pi
          - 3*G( - [2+v]^-1,v,0,w)
          - 6*G( - [2+v]^-1,-1,w)*i_*Pi
          + 6*G( - [2+v]^-1,-1,0,w)
          - 3*G( - [2+v]^-1,0,0,w)
          + 3*G(v,-1,w)*i_*Pi
          - 3*G(v,-1,0,w)
          + 15/4*G(-1,w)*Pi^2
          + 3*G(-1,w)*G(-1,v)*i_*Pi
          - 6*G(-1,w)*G(0,v)*i_*Pi
          - 3*G(-1,w)*G(0,0,v)
          + 7/4*G(-1,v)*Pi^2
          - 6*G(-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(-1,v)*G(v,w)*i_*Pi
          - 6*G(-1,v,w)*i_*Pi
          - 3*G(-1,v,w)*G(0,v)
          + 3*G(-1,v,0,w)
          + 3/2*G(-1,-1,w)*i_*Pi
          - 3/2*G(-1,-1,v)*i_*Pi
          - 3/2*G(-1,-1,0,w)
          - 3/2*G(-1,-1,0,v)
          + 3*G(-1,0,w)*G(0,v)
          - 6*G(-1,0,v)*G( - [2+v]^-1,w)
          + 3*G(-1,0,v)*G(v,w)
          + 3*G(-1,0,v)*G(-1,w)
          + 6*G(-1,0,0,w)
          + 3*G(-1,0,0,v)
          + 6*G(0,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(0,v)*G( - [2+v]^-1,v,w)
          - 3*G(0,v)*G( - [2+v]^-1,0,w)
          + 3*G(0,-1,v)*i_*Pi
          + 3*G(0,-1,0,v)
          + 3*G(0,0,v)*G( - [2+v]^-1,w)
          )

       + M2^-2*w^2*v*[1+w]^-1*[w-v]^-1 * (
          - 15/2*G( - [2+v]^-1, - [2+v]^-1,w)*Pi^2
          + 18*G( - [2+v]^-1, - [2+v]^-1,v,w)*i_*Pi
          - 9*G( - [2+v]^-1, - [2+v]^-1,v,0,w)
          - 18*G( - [2+v]^-1, - [2+v]^-1,-1,w)*i_*Pi
          + 18*G( - [2+v]^-1, - [2+v]^-1,-1,0,w)
          - 9*G( - [2+v]^-1, - [2+v]^-1,0,0,w)
          - 6*G( - [2+v]^-1,w)*zeta3
          - 5/2*G( - [2+v]^-1,w)*i_*Pi^3
          - G( - [2+v]^-1,v,w)*Pi^2
          - 12*G( - [2+v]^-1,v,v,w)*i_*Pi
          + 6*G( - [2+v]^-1,v,v,0,w)
          + 15*G( - [2+v]^-1,v,-1,w)*i_*Pi
          - 15*G( - [2+v]^-1,v,-1,0,w)
          + 8*G( - [2+v]^-1,-1,w)*Pi^2
          - 6*G( - [2+v]^-1,-1,v,w)*i_*Pi
          + 3*G( - [2+v]^-1,-1,v,0,w)
          + 15*G( - [2+v]^-1,-1,0,0,w)
          + 1/2*G( - [2+v]^-1,0,w)*Pi^2
          + 3*G( - [2+v]^-1,0,-1,w)*i_*Pi
          - 3*G( - [2+v]^-1,0,-1,0,w)
          - 6*G( - [2+v]^-1,0,0,0,w)
          + 5*G(v, - [2+v]^-1,w)*Pi^2
          - 12*G(v, - [2+v]^-1,v,w)*i_*Pi
          + 6*G(v, - [2+v]^-1,v,0,w)
          + 12*G(v, - [2+v]^-1,-1,w)*i_*Pi
          - 12*G(v, - [2+v]^-1,-1,0,w)
          + 6*G(v, - [2+v]^-1,0,0,w)
          - 6*G(v,v,-1,w)*i_*Pi
          + 6*G(v,v,-1,0,w)
          - 15/2*G(v,-1,w)*Pi^2
          + 12*G(v,-1,v,w)*i_*Pi
          - 6*G(v,-1,v,0,w)
          - 3*G(v,-1,-1,w)*i_*Pi
          + 3*G(v,-1,-1,0,w)
          - 12*G(v,-1,0,0,w)
          + 5/2*G(-1, - [2+v]^-1,w)*Pi^2
          - 6*G(-1, - [2+v]^-1,w)*G(0,v)*i_*Pi
          - 3*G(-1, - [2+v]^-1,w)*G(0,0,v)
          - 6*G(-1, - [2+v]^-1,v,w)*i_*Pi
          - 3*G(-1, - [2+v]^-1,v,w)*G(0,v)
          + 3*G(-1, - [2+v]^-1,v,0,w)
          + 6*G(-1, - [2+v]^-1,-1,w)*i_*Pi
          - 6*G(-1, - [2+v]^-1,-1,0,w)
          + 3*G(-1, - [2+v]^-1,0,w)*G(0,v)
          + 3*G(-1, - [2+v]^-1,0,0,w)
          + 9/2*G(-1,w)*zeta3
          + 7/2*G(-1,w)*i_*Pi^3
          - 3*G(-1,w)*G(-1,v)*Pi^2
          + G(-1,w)*G(0,v)*Pi^2
          - 9*G(-1,w)*G(0,-1,v)*i_*Pi
          - 9*G(-1,w)*G(0,-1,0,v)
          + 12*G(-1,w)*G(0,0,v)*i_*Pi
          + 12*G(-1,w)*G(0,0,0,v)
          + 3/2*G(-1,v)*zeta3
          + 3/2*G(-1,v)*i_*Pi^3
          - 18*G(-1,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 13/2*G(-1,v)*G( - [2+v]^-1,w)*Pi^2
          + 15*G(-1,v)*G( - [2+v]^-1,v,w)*i_*Pi
          + 3*G(-1,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          + 12*G(-1,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 7/2*G(-1,v)*G(v,w)*Pi^2
          - 6*G(-1,v)*G(v,v,w)*i_*Pi
          - 6*G(-1,v)*G(v,-1,w)*i_*Pi
          + 6*G(-1,v)*G(-1, - [2+v]^-1,w)*i_*Pi
          - 9*G(-1,v)*G(-1,v,w)*i_*Pi
          + G(-1,v,w)*Pi^2
          + 12*G(-1,v,w)*G(0,v)*i_*Pi
          + 12*G(-1,v,w)*G(0,0,v)
          + 12*G(-1,v,v,w)*i_*Pi
          + 6*G(-1,v,v,w)*G(0,v)
          - 6*G(-1,v,v,0,w)
          - 9*G(-1,v,-1,w)*i_*Pi
          + 9*G(-1,v,-1,0,w)
          - 6*G(-1,v,0,w)*G(0,v)
          + 5/4*G(-1,-1,w)*Pi^2
          + 3*G(-1,-1,w)*G(-1,v)*i_*Pi
          + 3*G(-1,-1,w)*G(-1,0,v)
          - 6*G(-1,-1,w)*G(0,v)*i_*Pi
          - 3*G(-1,-1,w)*G(0,0,v)
          + 5/4*G(-1,-1,v)*Pi^2
          - 3*G(-1,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          + 3*G(-1,-1,v)*G(v,w)*i_*Pi
          - 6*G(-1,-1,v,w)*i_*Pi
          - 3*G(-1,-1,v,w)*G(0,v)
          + 3*G(-1,-1,v,0,w)
          + 9/2*G(-1,-1,-1,w)*i_*Pi
          + 3/2*G(-1,-1,-1,v)*i_*Pi
          - 9/2*G(-1,-1,-1,0,w)
          + 3/2*G(-1,-1,-1,0,v)
          + 3*G(-1,-1,0,w)*G(0,v)
          - 3*G(-1,-1,0,v)*G( - [2+v]^-1,w)
          + 3*G(-1,-1,0,v)*G(v,w)
          + 3*G(-1,-1,0,0,v)
          - G(-1,0,w)*Pi^2
          - 6*G(-1,0,w)*G(0,0,v)
          - 18*G(-1,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          + 15*G(-1,0,v)*G( - [2+v]^-1,v,w)
          + 3*G(-1,0,v)*G( - [2+v]^-1,-1,w)
          + 12*G(-1,0,v)*G(v, - [2+v]^-1,w)
          - 6*G(-1,0,v)*G(v,v,w)
          - 6*G(-1,0,v)*G(v,-1,w)
          + 6*G(-1,0,v)*G(-1, - [2+v]^-1,w)
          - 9*G(-1,0,v)*G(-1,v,w)
          - 6*G(-1,0,-1,w)*i_*Pi
          + 6*G(-1,0,-1,0,w)
          + 12*G(-1,0,0,v)*G( - [2+v]^-1,w)
          - 6*G(-1,0,0,v)*G(v,w)
          - 6*G(-1,0,0,v)*G(-1,w)
          + 12*G(-1,0,0,0,w)
          - 6*G(-1,0,0,0,v)
          + 18*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,w)*i_*Pi
          + 9*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,v,w)
          - 9*G(0,v)*G( - [2+v]^-1, - [2+v]^-1,0,w)
          - G(0,v)*G( - [2+v]^-1,w)*Pi^2
          - 12*G(0,v)*G( - [2+v]^-1,v,w)*i_*Pi
          - 6*G(0,v)*G( - [2+v]^-1,v,v,w)
          + 6*G(0,v)*G( - [2+v]^-1,v,0,w)
          - 6*G(0,v)*G( - [2+v]^-1,-1,w)*i_*Pi
          - 3*G(0,v)*G( - [2+v]^-1,-1,v,w)
          + 3*G(0,v)*G( - [2+v]^-1,-1,0,w)
          - 12*G(0,v)*G(v, - [2+v]^-1,w)*i_*Pi
          - 6*G(0,v)*G(v, - [2+v]^-1,v,w)
          + 6*G(0,v)*G(v, - [2+v]^-1,0,w)
          + 12*G(0,v)*G(v,-1,w)*i_*Pi
          + 6*G(0,v)*G(v,-1,v,w)
          - 6*G(0,v)*G(v,-1,0,w)
          - 7/2*G(0,-1,v)*Pi^2
          + 15*G(0,-1,v)*G( - [2+v]^-1,w)*i_*Pi
          - 6*G(0,-1,v)*G(v,w)*i_*Pi
          + 3*G(0,-1,-1,v)*i_*Pi
          + 3*G(0,-1,-1,0,v)
          + 15*G(0,-1,0,v)*G( - [2+v]^-1,w)
          - 6*G(0,-1,0,v)*G(v,w)
          - 6*G(0,-1,0,0,v)
          + 9*G(0,0,v)*G( - [2+v]^-1, - [2+v]^-1,w)
          - 12*G(0,0,v)*G( - [2+v]^-1,w)*i_*Pi
          - 12*G(0,0,v)*G( - [2+v]^-1,v,w)
          - 3*G(0,0,v)*G( - [2+v]^-1,-1,w)
          + 6*G(0,0,v)*G( - [2+v]^-1,0,w)
          - 6*G(0,0,v)*G(v, - [2+v]^-1,w)
          + 6*G(0,0,v)*G(v,-1,w)
          - 6*G(0,0,-1,v)*i_*Pi
          - 6*G(0,0,-1,0,v)
          - 12*G(0,0,0,v)*G( - [2+v]^-1,w)
          );





==> TopoB_Physical_Mathematica.txt <==
(* Two loop four point functions with two legs off-shell
*  T. Gehrmann, L. Tancredi, E. Weihs
*  
*  This mathematica readable file contains the two-loop four point
*  functions (5.5) - (5.14) with two non-adjacent off-shell legs with 
*  mass^2 = m2 in the physical region defined in (2.12) as a 
*  replacement list named 'TopoBMIsPhysicalRegion'. 
*  
*  Furthermore, the One-loop x One-loop integrals required for the 
*  reduction are included as well. Their naming convention is 
*  explained in Section 2.1.
*  
*  All integrals except Int(B, 213, 1) are given as a function in v 
*  and w which are defined in terms of the Mandelstam invariants 
*  in eq. (2.12). Int(B, 213, 1) is given in terms of xp (= xi) 
*  and zp (= zeta) defined in terms of the mandelstam invariants 
*  in eq. (2.5).
*  
*  The prefactor
*  
*  (Se/(16*Pi^2))^2(M2)^(2*e),
*  
*  where Se is defined in eq. (A.1), has been factored out.
*  e=(4-d)/2, where d is the number of space-time dimensions, 
*  is the expansion parameter of dimensional regularization.
*  
*  c  = Conjugate[cbar] = 1/2(1+I Sqrt[3]),
*  Ixp = xp/(1+xp+xp^2),
*  Jxp = xp/(1+xp^2).
*)

TopoBMIsPhysicalRegion = {
Int[B, 174, v, w] -> 
	+1/(e^2*M2*(1 + v))*(
			(-I)*Pi - G[0, v]
			)
	+1/(e*M2*(1 + v))*(
			(-2*I)*Pi + Pi^2/6 - I*Pi*G[-1, v] - I*Pi*G[-1, w] + I*(2*I + Pi)*G[0, v] + G[0, v]^2 - I*Pi*G[0, w] - G[0, v]*G[0, w] + 
			 (2*I)*Pi*G[v, w] + G[0, v]*G[v, w] - G[-1, 0, v] + G[-1, 0, w] - G[v, 0, w]
			)
	+1/(M2*(1 + v))*(
			(-4*I)*Pi + Pi^2/3 + (I/6)*Pi^3 + Pi*(-2*I + Pi)*G[-1, w] - 4*G[0, v] + (2*I)*Pi*G[0, v] + (Pi^2*G[0, v])/3 + 2*G[0, v]^2 - 
			 I*Pi*G[0, v]^2 - (2*G[0, v]^3)/3 - (2*I)*Pi*G[0, w] + (Pi^2*G[0, w])/6 - 2*G[0, v]*G[0, w] + I*Pi*G[0, v]*G[0, w] + 
			 G[0, v]^2*G[0, w] - (I/2)*Pi*G[0, w]^2 - (G[0, v]*G[0, w]^2)/2 + (4*I)*Pi*G[v, w] - (Pi^2*G[v, w])/3 + 2*G[0, v]*G[v, w] - 
			 (3*I)*Pi*G[0, v]*G[v, w] - (3*G[0, v]^2*G[v, w])/2 - (5*Pi^2*G[-(2 + v)^(-1), w])/6 + 
			 (2*I)*Pi*G[0, v]*G[-(2 + v)^(-1), w] + (G[0, v]^2*G[-(2 + v)^(-1), w])/2 - (2*I)*Pi*G[-2, -1, v] - (2*I)*Pi*G[-1, -2, v] - 
			 2*G[0, v]*G[-1, -2, v] - I*Pi*G[-1, -1, v] - 2*G[-1, 0, v] + 2*G[-2, v]*G[-1, 0, v] + G[0, v]*G[-1, 0, v] - 
			 G[0, w]*G[-1, 0, v] + 3*G[v, w]*G[-1, 0, v] - 2*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 2*G[-1, 0, w] + I*Pi*G[0, -1, v] - 
			 I*Pi*G[0, -1, w] + (2*I)*Pi*G[0, v, w] + G[0, v]*G[0, v, w] + (3*I)*Pi*G[v, -1, w] - 2*G[v, 0, w] + I*Pi*G[v, 0, w] + 
			 2*G[0, v]*G[v, 0, w] - (4*I)*Pi*G[v, v, w] - 2*G[0, v]*G[v, v, w] - (2*I)*Pi*G[-(2 + v)^(-1), -1, w] - 
			 G[0, v]*G[-(2 + v)^(-1), 0, w] + (2*I)*Pi*G[-(2 + v)^(-1), v, w] + G[0, v]*G[-(2 + v)^(-1), v, w] - 2*G[-2, -1, 0, v] - 
			 G[-1, -1, 0, v] + 2*G[-1, 0, 0, w] + 2*G[0, -1, -2, v] + G[0, -1, 0, v] + G[0, -1, 0, w] - G[0, v, 0, w] - 
			 3*G[v, -1, 0, w] - G[v, 0, 0, w] + 2*G[v, v, 0, w] + 2*G[-(2 + v)^(-1), -1, 0, w] - G[-(2 + v)^(-1), 0, 0, w] - 
			 G[-(2 + v)^(-1), v, 0, w] + 
			 (G[-1, v]*((12*I)*Pi*G[-2, v] + Pi*(-12*I + Pi - (6*I)*G[0, w] + (18*I)*G[v, w] - (12*I)*G[-(2 + v)^(-1), w]) + 
			    (6*I)*G[0, v]*(Pi + I*Log[4])))/6 + G[-1, 0, v]*Log[4] + G[0, -1, v]*Log[4] - Zeta[3]
			)
	+e/(M2*(1 + v))*(
			(2*Pi^2)/3 + (I/3)*Pi^3 - (11*Pi^4)/180 - (Pi^2*G[-2, v]^2)/2 - (4*I)*Pi*G[-1, v] + (Pi^2*G[-1, v])/3 + 
			 (I/6)*Pi^3*G[-1, v] + (2*Pi*(-6*I + 3*Pi + I*Pi^2)*G[-1, w])/3 - Pi^2*G[-2, v]*G[0, v] + (5*Pi^2*G[-1, v]*G[0, v])/3 - 
			 ((-12 + (6*I)*Pi + Pi^2)*G[0, v]^2)/3 - (4*G[0, v]^3)/3 + ((2*I)/3)*Pi*G[0, v]^3 + G[0, v]^4/3 - (4*I)*Pi*G[0, w] + 
			 (Pi^2*G[0, w])/3 + (I/6)*Pi^3*G[0, w] + (Pi*(-12*I + Pi)*G[-1, v]*G[0, w])/6 + (2*I)*Pi*G[-2, v]*G[-1, v]*G[0, w] + 
			 ((-12 + (6*I)*Pi + Pi^2)*G[0, v]*G[0, w])/3 + I*Pi*G[-1, v]*G[0, v]*G[0, w] + 2*G[0, v]^2*G[0, w] - 
			 I*Pi*G[0, v]^2*G[0, w] - (2*G[0, v]^3*G[0, w])/3 + (Pi*(-12*I + Pi)*G[0, w]^2)/12 - (I/2)*Pi*G[-1, v]*G[0, w]^2 - 
			 G[0, v]*G[0, w]^2 + (I/2)*Pi*G[0, v]*G[0, w]^2 + (G[0, v]^2*G[0, w]^2)/2 - (I/6)*Pi*G[0, w]^3 - (G[0, v]*G[0, w]^3)/6 + 
			 (8*I)*Pi*G[v, w] - (2*Pi^2*G[v, w])/3 - (I/3)*Pi^3*G[v, w] + ((18*I - 5*Pi)*Pi*G[-1, v]*G[v, w])/3 - 
			 (4*I)*Pi*G[-2, v]*G[-1, v]*G[v, w] + 4*G[0, v]*G[v, w] - (6*I)*Pi*G[0, v]*G[v, w] - 3*G[0, v]^2*G[v, w] + 
			 ((5*I)/2)*Pi*G[0, v]^2*G[v, w] + (7*G[0, v]^3*G[v, w])/6 - (5*Pi^2*G[-(2 + v)^(-1), w])/3 - 
			 (I/2)*Pi^3*G[-(2 + v)^(-1), w] + (Pi*(-8*I + 3*Pi)*G[-1, v]*G[-(2 + v)^(-1), w])/2 + 
			 (2*I)*Pi*G[-2, v]*G[-1, v]*G[-(2 + v)^(-1), w] - (Pi*(-12*I + Pi)*G[0, v]*G[-(2 + v)^(-1), w])/3 + 
			 I*Pi*G[-1, v]*G[0, v]*G[-(2 + v)^(-1), w] + G[0, v]^2*G[-(2 + v)^(-1), w] - ((3*I)/2)*Pi*G[0, v]^2*G[-(2 + v)^(-1), w] - 
			 (G[0, v]^3*G[-(2 + v)^(-1), w])/2 + Pi^2*G[-2, -2, v] - (2*I)*Pi*G[-1, v]*G[-2, -2, v] + (2*I)*Pi*G[-2, v]*G[-2, -1, v] + 
			 (4*I)*Pi*G[0, v]*G[-2, -1, v] - (2*I)*Pi*G[0, w]*G[-2, -1, v] + (4*I)*Pi*G[v, w]*G[-2, -1, v] - 
			 (2*I)*Pi*G[-(2 + v)^(-1), w]*G[-2, -1, v] + Pi^2*G[-2, 0, v] - (4*I)*Pi*G[-1, v]*G[-2, 0, v] + 
			 (2*I)*Pi*G[-1, v]*G[-1, -2, v] + G[0, v]^2*G[-1, -2, v] - (2*I)*Pi*G[0, w]*G[-1, -2, v] - 2*G[0, v]*G[0, w]*G[-1, -2, v] + 
			 (4*I)*Pi*G[v, w]*G[-1, -2, v] + 4*G[0, v]*G[v, w]*G[-1, -2, v] - (2*I)*Pi*G[-(2 + v)^(-1), w]*G[-1, -2, v] - 
			 2*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, -2, v] - (3*I)*Pi*G[0, v]*G[-1, -1, v] - I*Pi*G[0, w]*G[-1, -1, v] + 
			 I*Pi*G[v, w]*G[-1, -1, v] + 4*G[-2, v]*G[-1, 0, v] - (2*I)*Pi*G[-2, v]*G[-1, 0, v] + (4*I)*Pi*G[-1, v]*G[-1, 0, v] + 
			 2*G[0, v]*G[-1, 0, v] - (5*G[0, v]^2*G[-1, 0, v])/2 + 2*G[-2, v]*G[0, w]*G[-1, 0, v] + G[0, v]*G[0, w]*G[-1, 0, v] - 
			 (G[0, w]^2*G[-1, 0, v])/2 + 6*G[v, w]*G[-1, 0, v] + I*Pi*G[v, w]*G[-1, 0, v] - 4*G[-2, v]*G[v, w]*G[-1, 0, v] - 
			 2*G[0, v]*G[v, w]*G[-1, 0, v] + 2*G[-2, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] + G[0, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			 2*G[-2, -2, v]*G[-1, 0, v] - 4*G[-2, 0, v]*G[-1, 0, v] + 2*G[-1, -2, v]*G[-1, 0, v] + 2*G[-1, 0, v]^2 + 4*G[-1, 0, w] + 
			 Pi^2*G[0, -2, v] - (4*I)*Pi*G[-1, v]*G[0, -2, v] - 4*G[-1, 0, v]*G[0, -2, v] - 2*Pi^2*G[0, -1, v] + 
			 (3*I)*Pi*G[0, v]*G[0, -1, v] + I*Pi*G[0, w]*G[0, -1, v] - (3*I)*Pi*G[v, w]*G[0, -1, v] + 
			 (2*I)*Pi*G[-(2 + v)^(-1), w]*G[0, -1, v] + Pi*(-2*I + Pi)*G[0, -1, w] - (Pi*(-12*I + Pi)*G[0, v, w])/3 + 
			 (3*I)*Pi*G[-1, v]*G[0, v, w] + 2*G[0, v]*G[0, v, w] - (3*I)*Pi*G[0, v]*G[0, v, w] - (3*G[0, v]^2*G[0, v, w])/2 + 
			 3*G[-1, 0, v]*G[0, v, w] - (5*Pi^2*G[0, -(2 + v)^(-1), w])/6 - (2*I)*Pi*G[-1, v]*G[0, -(2 + v)^(-1), w] + 
			 (2*I)*Pi*G[0, v]*G[0, -(2 + v)^(-1), w] + (G[0, v]^2*G[0, -(2 + v)^(-1), w])/2 - 2*G[-1, 0, v]*G[0, -(2 + v)^(-1), w] - 
			 (2*Pi*(-9*I + 4*Pi)*G[v, -1, w])/3 + ((-12 + (6*I)*Pi + Pi^2)*G[v, 0, w])/3 + (2*I)*Pi*G[-1, v]*G[v, 0, w] + 
			 4*G[0, v]*G[v, 0, w] - (2*I)*Pi*G[0, v]*G[v, 0, w] - 2*G[0, v]^2*G[v, 0, w] + 2*G[-1, 0, v]*G[v, 0, w] + 
			 (2*Pi*(-12*I + Pi)*G[v, v, w])/3 - (6*I)*Pi*G[-1, v]*G[v, v, w] - 4*G[0, v]*G[v, v, w] + (6*I)*Pi*G[0, v]*G[v, v, w] + 
			 3*G[0, v]^2*G[v, v, w] - 6*G[-1, 0, v]*G[v, v, w] + (5*Pi^2*G[v, -(2 + v)^(-1), w])/3 + 
			 (4*I)*Pi*G[-1, v]*G[v, -(2 + v)^(-1), w] - (4*I)*Pi*G[0, v]*G[v, -(2 + v)^(-1), w] - G[0, v]^2*G[v, -(2 + v)^(-1), w] + 
			 4*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] + (Pi*(-12*I + 5*Pi)*G[-(2 + v)^(-1), -1, w])/3 - (Pi^2*G[-(2 + v)^(-1), 0, w])/2 - 
			 I*Pi*G[-1, v]*G[-(2 + v)^(-1), 0, w] - 2*G[0, v]*G[-(2 + v)^(-1), 0, w] + I*Pi*G[0, v]*G[-(2 + v)^(-1), 0, w] + 
			 G[0, v]^2*G[-(2 + v)^(-1), 0, w] - G[-1, 0, v]*G[-(2 + v)^(-1), 0, w] - (Pi*(-12*I + Pi)*G[-(2 + v)^(-1), v, w])/3 + 
			 (3*I)*Pi*G[-1, v]*G[-(2 + v)^(-1), v, w] + 2*G[0, v]*G[-(2 + v)^(-1), v, w] - (3*I)*Pi*G[0, v]*G[-(2 + v)^(-1), v, w] - 
			 (3*G[0, v]^2*G[-(2 + v)^(-1), v, w])/2 + 3*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] - 
			 (5*Pi^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/6 - (2*I)*Pi*G[-1, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 
			 (2*I)*Pi*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + (G[0, v]^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/2 - 
			 2*G[-1, 0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - (2*I)*Pi*G[-2, -2, -1, v] + 2*G[-2, v]*G[-2, -1, 0, v] + 
			 4*G[0, v]*G[-2, -1, 0, v] - 2*G[0, w]*G[-2, -1, 0, v] + 4*G[v, w]*G[-2, -1, 0, v] - 2*G[-(2 + v)^(-1), w]*G[-2, -1, 0, v] + 
			 (2*I)*Pi*G[-1, -2, -2, v] + 2*G[0, v]*G[-1, -2, -2, v] - (2*I)*Pi*G[-1, -2, -1, v] + (4*I)*Pi*G[-1, -2, 0, v] + 
			 4*G[0, v]*G[-1, -2, 0, v] - (4*I)*Pi*G[-1, -1, -2, v] - 4*G[0, v]*G[-1, -1, -2, v] - I*Pi*G[-1, -1, -1, v] - 
			 2*G[-1, -1, 0, v] - (4*I)*Pi*G[-1, -1, 0, v] - 3*G[0, v]*G[-1, -1, 0, v] - G[0, w]*G[-1, -1, 0, v] + 
			 G[v, w]*G[-1, -1, 0, v] + (4*I)*Pi*G[-1, 0, -2, v] + 4*G[0, v]*G[-1, 0, -2, v] + I*Pi*G[-1, 0, -1, v] + 
			 (3*I)*Pi*G[-1, 0, 0, v] - 2*G[-2, v]*G[-1, 0, 0, v] + 3*G[0, v]*G[-1, 0, 0, v] - G[v, w]*G[-1, 0, 0, v] + 
			 G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] + 4*G[-1, 0, 0, w] + 4*G[0, -1, -2, v] + (2*I)*Pi*G[0, -1, -2, v] + 
			 2*G[0, v]*G[0, -1, -2, v] + 2*G[0, w]*G[0, -1, -2, v] - 4*G[v, w]*G[0, -1, -2, v] + 2*G[-(2 + v)^(-1), w]*G[0, -1, -2, v] + 
			 (5*I)*Pi*G[0, -1, -1, v] + 2*G[0, -1, 0, v] + 3*G[0, v]*G[0, -1, 0, v] + G[0, w]*G[0, -1, 0, v] - 
			 3*G[v, w]*G[0, -1, 0, v] + 2*G[-(2 + v)^(-1), w]*G[0, -1, 0, v] + 2*G[0, -1, 0, w] - (5*I)*Pi*G[0, 0, -1, v] - 
			 I*Pi*G[0, 0, -1, w] + (2*I)*Pi*G[0, 0, v, w] + G[0, v]*G[0, 0, v, w] + (3*I)*Pi*G[0, v, -1, w] - 2*G[0, v, 0, w] + 
			 I*Pi*G[0, v, 0, w] + 2*G[0, v]*G[0, v, 0, w] - (4*I)*Pi*G[0, v, v, w] - 2*G[0, v]*G[0, v, v, w] - 
			 (2*I)*Pi*G[0, -(2 + v)^(-1), -1, w] - G[0, v]*G[0, -(2 + v)^(-1), 0, w] + (2*I)*Pi*G[0, -(2 + v)^(-1), v, w] + 
			 G[0, v]*G[0, -(2 + v)^(-1), v, w] - I*Pi*G[v, -1, -1, w] - 6*G[v, -1, 0, w] + I*Pi*G[v, -1, 0, w] + 
			 (3*I)*Pi*G[v, 0, -1, w] - 2*G[v, 0, 0, w] + I*Pi*G[v, 0, 0, w] + 2*G[0, v]*G[v, 0, 0, w] - (4*I)*Pi*G[v, 0, v, w] - 
			 2*G[0, v]*G[v, 0, v, w] - (6*I)*Pi*G[v, v, -1, w] + 4*G[v, v, 0, w] - (2*I)*Pi*G[v, v, 0, w] - 4*G[0, v]*G[v, v, 0, w] + 
			 (8*I)*Pi*G[v, v, v, w] + 4*G[0, v]*G[v, v, v, w] + (4*I)*Pi*G[v, -(2 + v)^(-1), -1, w] + 
			 2*G[0, v]*G[v, -(2 + v)^(-1), 0, w] - (4*I)*Pi*G[v, -(2 + v)^(-1), v, w] - 2*G[0, v]*G[v, -(2 + v)^(-1), v, w] + 
			 I*Pi*G[-(2 + v)^(-1), -1, -1, w] + 4*G[-(2 + v)^(-1), -1, 0, w] - I*Pi*G[-(2 + v)^(-1), -1, 0, w] - 
			 (2*I)*Pi*G[-(2 + v)^(-1), 0, -1, w] - 2*G[-(2 + v)^(-1), 0, 0, w] - G[0, v]*G[-(2 + v)^(-1), 0, 0, w] + 
			 (2*I)*Pi*G[-(2 + v)^(-1), 0, v, w] + G[0, v]*G[-(2 + v)^(-1), 0, v, w] + (3*I)*Pi*G[-(2 + v)^(-1), v, -1, w] - 
			 2*G[-(2 + v)^(-1), v, 0, w] + I*Pi*G[-(2 + v)^(-1), v, 0, w] + 2*G[0, v]*G[-(2 + v)^(-1), v, 0, w] - 
			 (4*I)*Pi*G[-(2 + v)^(-1), v, v, w] - 2*G[0, v]*G[-(2 + v)^(-1), v, v, w] - 
			 (2*I)*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, w] - G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, w] + 
			 (2*I)*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] - 2*G[-2, -2, -1, 0, v] + 
			 2*G[-2, -1, 0, 0, v] - 2*G[-1, -2, -1, 0, v] - G[-1, -1, -1, 0, v] + 2*G[-1, 0, -1, -2, v] + G[-1, 0, -1, 0, v] + 
			 2*G[-1, 0, 0, 0, v] + 4*G[-1, 0, 0, 0, w] - 2*G[0, -1, -2, -2, v] - 4*G[0, -1, -2, 0, v] + 4*G[0, -1, -1, -2, v] + 
			 5*G[0, -1, -1, 0, v] - 4*G[0, -1, 0, -2, v] - 3*G[0, -1, 0, 0, v] + 2*G[0, -1, 0, 0, w] - 6*G[0, 0, -1, -2, v] - 
			 5*G[0, 0, -1, 0, v] + G[0, 0, -1, 0, w] - G[0, 0, v, 0, w] - 3*G[0, v, -1, 0, w] - G[0, v, 0, 0, w] + 2*G[0, v, v, 0, w] + 
			 2*G[0, -(2 + v)^(-1), -1, 0, w] - G[0, -(2 + v)^(-1), 0, 0, w] - G[0, -(2 + v)^(-1), v, 0, w] + G[v, -1, -1, 0, w] - 
			 7*G[v, -1, 0, 0, w] - 3*G[v, 0, -1, 0, w] - G[v, 0, 0, 0, w] + 2*G[v, 0, v, 0, w] + 6*G[v, v, -1, 0, w] + 
			 2*G[v, v, 0, 0, w] - 4*G[v, v, v, 0, w] - 4*G[v, -(2 + v)^(-1), -1, 0, w] + 2*G[v, -(2 + v)^(-1), 0, 0, w] + 
			 2*G[v, -(2 + v)^(-1), v, 0, w] - G[-(2 + v)^(-1), -1, -1, 0, w] + 5*G[-(2 + v)^(-1), -1, 0, 0, w] + 
			 2*G[-(2 + v)^(-1), 0, -1, 0, w] - 3*G[-(2 + v)^(-1), 0, 0, 0, w] - G[-(2 + v)^(-1), 0, v, 0, w] - 
			 3*G[-(2 + v)^(-1), v, -1, 0, w] - G[-(2 + v)^(-1), v, 0, 0, w] + 2*G[-(2 + v)^(-1), v, v, 0, w] + 
			 2*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, 0, w] - G[-(2 + v)^(-1), -(2 + v)^(-1), 0, 0, w] - 
			 G[-(2 + v)^(-1), -(2 + v)^(-1), v, 0, w] + Pi*G[-2, v]*G[-1, v]*(Pi - (2*I)*(-2 + Log[2])) - 
			 Pi*G[-2, -1, v]*(Pi - (2*I)*(-2 + Log[2])) - Pi*G[-1, -2, v]*(Pi - (2*I)*(-2 + Log[2])) - 2*Pi*G[-1, v]^2*(Pi - I*Log[2]) + 
			 G[-1, v]*G[0, v]*(-4 + Log[2])*Log[2] + (G[-1, 0, v]*(-4*Pi^2 - 3*(-2 + Log[2])^2 + (6*I)*Pi*Log[2]))/3 - 
			 I*Pi*G[-1, v]*G[0, v]*(-2 + Log[4]) + G[0, w]*G[-1, 0, v]*(-2 + Log[4]) - G[-1, v]*G[0, v]*G[0, w]*Log[4] - 
			 G[-1, v]*G[0, v]*G[-(2 + v)^(-1), w]*Log[4] - G[-2, v]*G[-1, 0, v]*Log[4] + G[-1, v]*G[-1, 0, v]*Log[4] + 
			 G[0, v]*G[0, -1, v]*Log[4] + G[0, w]*G[0, -1, v]*Log[4] + G[-(2 + v)^(-1), w]*G[0, -1, v]*Log[4] + G[-1, 0, -1, v]*Log[4] - 
			 G[-1, 0, 0, v]*Log[4] - G[0, -1, -2, v]*Log[4] + I*Pi*G[0, -1, v]*(2 + Log[4]) + 
			 G[-(2 + v)^(-1), w]*G[-1, 0, v]*(-4 - I*Pi + Log[4]) + G[0, v]*G[-1, -2, v]*(-4 + (2*I)*Pi + Log[4]) + 
			 G[-2, -1, 0, v]*(-4 + (2*I)*Pi + Log[4]) + (G[-1, v]*G[0, v]^2*((-5*I)*Pi + Log[4]))/2 + 
			 (Pi*G[-1, -1, v]*(25*Pi - (12*I)*(1 + Log[4])))/6 - G[0, v]*G[-1, -1, v]*Log[16] - G[v, w]*G[-1, 0, v]*Log[16] - 
			 G[v, w]*G[0, -1, v]*Log[16] + G[0, -1, -1, v]*Log[16] - G[0, -1, 0, v]*Log[16] + 
			 G[-1, v]*G[0, v]*G[v, w]*((-2*I)*Pi + Log[16]) + G[0, -1, v]*(-Log[2]^2 + Log[16]) - G[0, 0, -1, v]*Log[64] - 2*Zeta[3] - 
			 G[-1, v]*Zeta[3] - G[0, w]*Zeta[3] + 2*G[v, w]*Zeta[3] - G[-(2 + v)^(-1), w]*Zeta[3] + I*Pi*(-8 + 5*Zeta[3]) + 
			 (2*G[0, v]*(-12 + (6*I)*Pi + Pi^2 + 9*Zeta[3]))/3
			),
Int[B, 182, v, w] -> 
	+w/(6*e^2*M2*(1 + (2 + v)*w))*(
			5*Pi^2 + (12*I)*Pi*G[-1, v] + (12*I)*Pi*G[-1, w] - (12*I)*Pi*G[0, v] - 3*G[0, v]^2 + 6*G[0, v]*G[0, w] + 3*G[0, w]^2 - 
			 (12*I)*Pi*G[v, w] - 6*G[0, v]*G[v, w] + 12*G[-1, 0, v] - 12*G[-1, 0, w] + 6*G[v, 0, w]
			)
	+w/(3*e*M2*(1 + (2 + v)*w))*(
			(2*I)*Pi^3 - 6*Pi^2*G[-1, w] + Pi^2*G[0, v] + (6*I)*Pi*G[0, v]^2 + 2*G[0, v]^3 - 3*G[0, v]^2*G[0, w] + G[0, w]^3 + 
			 Pi^2*G[v, w] + (12*I)*Pi*G[0, v]*G[v, w] + 6*G[0, v]^2*G[v, w] + 5*Pi^2*G[-(2 + v)^(-1), w] - 
			 (12*I)*Pi*G[0, v]*G[-(2 + v)^(-1), w] - 3*G[0, v]^2*G[-(2 + v)^(-1), w] + (12*I)*Pi*G[-2, -1, v] + (12*I)*Pi*G[-1, -2, v] + 
			 12*G[0, v]*G[-1, -2, v] - 12*G[-2, v]*G[-1, 0, v] - 12*G[v, w]*G[-1, 0, v] + 12*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			 (12*I)*Pi*G[0, -1, v] - (12*I)*Pi*G[v, -1, w] - 6*G[0, v]*G[v, 0, w] + (12*I)*Pi*G[v, v, w] + 6*G[0, v]*G[v, v, w] + 
			 (12*I)*Pi*G[-(2 + v)^(-1), -1, w] + 6*G[0, v]*G[-(2 + v)^(-1), 0, w] - (12*I)*Pi*G[-(2 + v)^(-1), v, w] - 
			 6*G[0, v]*G[-(2 + v)^(-1), v, w] + 12*G[-2, -1, 0, v] - 12*G[-1, 0, 0, v] - 12*G[-1, 0, 0, w] - 12*G[0, -1, -2, v] - 
			 12*G[0, -1, 0, v] + 12*G[v, -1, 0, w] - 6*G[v, v, 0, w] - 12*G[-(2 + v)^(-1), -1, 0, w] + 6*G[-(2 + v)^(-1), 0, 0, w] + 
			 6*G[-(2 + v)^(-1), v, 0, w] - 12*G[0, -1, v]*Log[2] - 6*G[-1, 0, v]*Log[4] - 
			 6*G[-1, v]*(Pi^2 + (2*I)*Pi*G[-2, v] + (2*I)*Pi*G[v, w] - (2*I)*Pi*G[-(2 + v)^(-1), w] - G[0, v]*Log[4]) + 6*Zeta[3]
			)
	+1/(M2*(1 + (2 + v)*w))*(
			(-17*Pi^4*w)/45 + 2*Pi^2*w*G[-2, v]^2 - ((4*I)/3)*Pi^3*w*G[-1, w] - (Pi^2*w*G[0, v]^2)/3 - ((4*I)/3)*Pi*w*G[0, v]^3 - 
			 (w*G[0, v]^4)/2 + (2*w*G[0, v]^3*G[0, w])/3 + (w*G[0, w]^4)/6 - (2*Pi^2*w*G[0, v]*G[v, w])/3 - 
			 (4*I)*Pi*w*G[0, v]^2*G[v, w] - 2*w*G[0, v]^3*G[v, w] + ((4*I)/3)*Pi^3*w*G[-(2 + v)^(-1), w] + 
			 (2*Pi^2*w*G[0, v]*G[-(2 + v)^(-1), w])/3 + (4*I)*Pi*w*G[0, v]^2*G[-(2 + v)^(-1), w] + 
			 (4*w*G[0, v]^3*G[-(2 + v)^(-1), w])/3 - 4*Pi^2*w*G[-2, -2, v] + 4*Pi^2*w*G[-2, -1, v] - (8*I)*Pi*w*G[0, v]*G[-2, -1, v] - 
			 (8*I)*Pi*w*G[v, w]*G[-2, -1, v] + (8*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-2, -1, v] - 2*Pi^2*w*G[-2, 0, v] + 
			 4*Pi^2*w*G[-1, -2, v] - (8*I)*Pi*w*G[0, v]*G[-1, -2, v] - 4*w*G[0, v]^2*G[-1, -2, v] - (8*I)*Pi*w*G[v, w]*G[-1, -2, v] - 
			 8*w*G[0, v]*G[v, w]*G[-1, -2, v] + (8*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-1, -2, v] + 
			 8*w*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, -2, v] + 8*w*G[-2, -2, v]*G[-1, 0, v] + 8*w*G[-2, 0, v]*G[-1, 0, v] - 
			 2*Pi^2*w*G[0, -2, v] + 8*w*G[-1, 0, v]*G[0, -2, v] + 4*Pi^2*w*G[0, -1, v] + (8*I)*Pi*w*G[v, w]*G[0, -1, v] - 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), w]*G[0, -1, v] + 4*Pi^2*w*G[v, -1, w] + 2*w*G[0, v]^2*G[v, 0, w] - (2*Pi^2*w*G[v, v, w])/3 - 
			 (8*I)*Pi*w*G[0, v]*G[v, v, w] - 4*w*G[0, v]^2*G[v, v, w] + 8*w*G[-1, 0, v]*G[v, v, w] - 
			 (10*Pi^2*w*G[v, -(2 + v)^(-1), w])/3 + (8*I)*Pi*w*G[0, v]*G[v, -(2 + v)^(-1), w] + 2*w*G[0, v]^2*G[v, -(2 + v)^(-1), w] - 
			 8*w*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] - 4*Pi^2*w*G[-(2 + v)^(-1), -1, w] - 2*w*G[0, v]^2*G[-(2 + v)^(-1), 0, w] + 
			 (2*Pi^2*w*G[-(2 + v)^(-1), v, w])/3 + (8*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), v, w] + 4*w*G[0, v]^2*G[-(2 + v)^(-1), v, w] - 
			 8*w*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] + (10*Pi^2*w*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/3 - 
			 (8*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - 2*w*G[0, v]^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 
			 8*w*G[-1, 0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + (8*I)*Pi*w*G[-2, -2, -1, v] - (8*I)*Pi*w*G[-2, -1, 0, v] - 
			 8*w*G[0, v]*G[-2, -1, 0, v] - 8*w*G[v, w]*G[-2, -1, 0, v] + 8*w*G[-(2 + v)^(-1), w]*G[-2, -1, 0, v] - 
			 (8*I)*Pi*w*G[-1, -2, -2, v] - 8*w*G[0, v]*G[-1, -2, -2, v] - (8*I)*Pi*w*G[-1, -2, 0, v] - 8*w*G[0, v]*G[-1, -2, 0, v] - 
			 (8*I)*Pi*w*G[-1, 0, -2, v] - 8*w*G[0, v]*G[-1, 0, -2, v] + 8*w*G[v, w]*G[-1, 0, 0, v] - 
			 8*w*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] + 8*w*G[v, w]*G[0, -1, -2, v] - 8*w*G[-(2 + v)^(-1), w]*G[0, -1, -2, v] + 
			 8*w*G[v, w]*G[0, -1, 0, v] - 8*w*G[-(2 + v)^(-1), w]*G[0, -1, 0, v] + (8*I)*Pi*w*G[0, 0, -1, v] + 
			 (8*I)*Pi*w*G[v, v, -1, w] + 4*w*G[0, v]*G[v, v, 0, w] - (8*I)*Pi*w*G[v, v, v, w] - 4*w*G[0, v]*G[v, v, v, w] - 
			 (8*I)*Pi*w*G[v, -(2 + v)^(-1), -1, w] - 4*w*G[0, v]*G[v, -(2 + v)^(-1), 0, w] + (8*I)*Pi*w*G[v, -(2 + v)^(-1), v, w] + 
			 4*w*G[0, v]*G[v, -(2 + v)^(-1), v, w] - (8*I)*Pi*w*G[-(2 + v)^(-1), v, -1, w] - 4*w*G[0, v]*G[-(2 + v)^(-1), v, 0, w] + 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), v, v, w] + 4*w*G[0, v]*G[-(2 + v)^(-1), v, v, w] + 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, w] + 4*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, w] - 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] - 4*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + 
			 8*w*G[-2, -2, -1, 0, v] - 8*w*G[-2, -1, 0, 0, v] + 8*w*G[-1, 0, 0, 0, v] - 8*w*G[-1, 0, 0, 0, w] + 
			 8*w*G[0, -1, -2, -2, v] + 8*w*G[0, -1, -2, 0, v] + 8*w*G[0, -1, 0, -2, v] + 8*w*G[0, -1, 0, 0, v] + 
			 8*w*G[0, 0, -1, -2, v] + 8*w*G[0, 0, -1, 0, v] + 8*w*G[v, -1, 0, 0, w] - 8*w*G[v, v, -1, 0, w] + 4*w*G[v, v, v, 0, w] + 
			 8*w*G[v, -(2 + v)^(-1), -1, 0, w] - 4*w*G[v, -(2 + v)^(-1), 0, 0, w] - 4*w*G[v, -(2 + v)^(-1), v, 0, w] - 
			 8*w*G[-(2 + v)^(-1), -1, 0, 0, w] + 4*w*G[-(2 + v)^(-1), 0, 0, 0, w] + 8*w*G[-(2 + v)^(-1), v, -1, 0, w] - 
			 4*w*G[-(2 + v)^(-1), v, v, 0, w] - 8*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, 0, w] + 
			 4*w*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, 0, w] + 4*w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, 0, w] - 
			 (8*I)*Pi*w*G[-2, -1, v]*Log[2] - (8*I)*Pi*w*G[-1, -2, v]*Log[2] - 8*w*G[-(2 + v)^(-1), w]*G[-1, 0, v]*Log[2] + 
			 8*w*G[v, w]*G[0, -1, v]*Log[2] + 8*w*G[0, 0, -1, v]*Log[2] + 4*w*G[-1, 0, v]*Log[2]^2 + 4*w*G[0, -1, v]*Log[2]^2 - 
			 4*w*G[0, v]*G[-1, -2, v]*Log[4] + 4*w*G[v, w]*G[-1, 0, v]*Log[4] - 4*w*G[-2, -1, 0, v]*Log[4] + 4*w*G[-1, 0, 0, v]*Log[4] + 
			 4*w*G[0, -1, -2, v]*Log[4] + 4*w*G[0, -1, 0, v]*Log[4] + 
			 2*w*G[-2, v]*(Pi^2*G[0, v] - (4*I)*Pi*G[-2, -1, v] + (4*I)*Pi*G[-1, 0, v] + 4*G[v, w]*G[-1, 0, v] - 
			   4*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 4*G[-2, -1, 0, v] + 4*G[-1, 0, 0, v] - 
			   2*Pi*G[-1, v]*(Pi - (2*I)*G[v, w] + (2*I)*G[-(2 + v)^(-1), w] - (2*I)*Log[2]) + G[-1, 0, v]*Log[16]) - 
			 w*G[-(2 + v)^(-1), w]*G[0, -1, v]*Log[256] + 
			 (w*G[-1, v]*(12*G[v, w]*(Pi^2 - G[0, v]*Log[4]) - I*(4*Pi^3 - 24*Pi*G[-2, -2, v] - 24*Pi*G[-2, 0, v] - 24*Pi*G[0, -2, v] - 
			      24*Pi*G[v, v, w] + 24*Pi*G[v, -(2 + v)^(-1), w] + 24*Pi*G[-(2 + v)^(-1), v, w] - 
			      24*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - (12*I)*G[0, v]*Log[2]^2 - (3*I)*G[0, v]^2*Log[16] - 
			      (3*I)*G[-(2 + v)^(-1), w]*(4*Pi^2 - G[0, v]*Log[256]))))/3 - 4*w*G[0, v]*Zeta[3] - 4*w*G[v, w]*Zeta[3] + 
			 4*w*G[-(2 + v)^(-1), w]*Zeta[3]
			),
Int[B, 213, 2, v, w] -> 
	+w/(e^2*M2^2*(v - w))*(
			(-2*I)*Pi - G[0, v] + G[0, w]
			)
	+w/(2*e*M2^2*(v - w))*(
			-3*Pi^2 - (8*I)*Pi*G[-1, v] - (8*I)*Pi*G[-1, w] + (12*I)*Pi*G[0, v] + 5*G[0, v]^2 - (4*I)*Pi*G[0, w] - 6*G[0, v]*G[0, w] + 
			 G[0, w]^2 + (12*I)*Pi*G[v, w] + 6*G[0, v]*G[v, w] - 8*G[-1, 0, v] + 8*G[-1, 0, w] - 6*G[v, 0, w]
			)
	+w/(6*M2^2*(v - w))*(
			-18*G[0, v]^3 + 27*Pi^2*G[v, w] - 20*Pi^2*G[-(2 + v)^(-1), w] + 
			 3*G[0, v]^2*((-16*I)*Pi + 2*G[-1, w] + 8*G[0, w] - 15*G[v, w] + 4*G[-(2 + v)^(-1), w]) - (48*I)*Pi*G[-2, -1, v] - 
			 (48*I)*Pi*G[-1, -2, v] + (12*I)*Pi*G[-1, -1, v] + (12*I)*Pi*G[-1, -1, w] + (12*I)*Pi*G[-1, 0, v] + 
			 48*G[-2, v]*G[-1, 0, v] - 12*G[-1, w]*G[-1, 0, v] - 12*G[0, w]*G[-1, 0, v] + 72*G[v, w]*G[-1, 0, v] - 
			 48*G[-(2 + v)^(-1), w]*G[-1, 0, v] - (36*I)*Pi*G[-1, 0, w] + (24*I)*Pi*G[-1, v, w] + (48*I)*Pi*G[0, -1, v] - 
			 (24*I)*Pi*G[0, -1, w] + (24*I)*Pi*G[0, v, w] + (72*I)*Pi*G[v, -1, w] + (36*I)*Pi*G[v, 0, w] - (108*I)*Pi*G[v, v, w] - 
			 (48*I)*Pi*G[-(2 + v)^(-1), -1, w] + (48*I)*Pi*G[-(2 + v)^(-1), v, w] + 
			 6*G[0, v]*(3*Pi^2 + (4*I)*Pi*G[-1, w] + (4*I)*Pi*G[0, w] - G[0, w]^2 - (18*I)*Pi*G[v, w] + (8*I)*Pi*G[-(2 + v)^(-1), w] - 
			   8*G[-1, -2, v] + 2*G[-1, 0, v] - 2*G[-1, 0, w] + 2*G[-1, v, w] + 2*G[0, v, w] + 9*G[v, 0, w] - 9*G[v, v, w] - 
			   4*G[-(2 + v)^(-1), 0, w] + 4*G[-(2 + v)^(-1), v, w]) - 48*G[-2, -1, 0, v] + 12*G[-1, -1, 0, v] - 12*G[-1, -1, 0, w] + 
			 36*G[-1, 0, 0, v] + 72*G[-1, 0, 0, w] - 12*G[-1, v, 0, w] + 48*G[0, -1, -2, v] + 48*G[0, -1, 0, v] + 24*G[0, -1, 0, w] - 
			 12*G[0, v, 0, w] - 72*G[v, -1, 0, w] - 18*G[v, 0, 0, w] + 54*G[v, v, 0, w] + 48*G[-(2 + v)^(-1), -1, 0, w] - 
			 24*G[-(2 + v)^(-1), 0, 0, w] - 24*G[-(2 + v)^(-1), v, 0, w] + 48*G[-1, 0, v]*Log[2] + 48*G[0, -1, v]*Log[2] + 
			 4*G[-1, v]*(Pi^2 + (12*I)*Pi*G[-2, v] - (3*I)*Pi*G[-1, w] + (3*I)*Pi*G[0, v] - (3*I)*Pi*G[0, w] + (18*I)*Pi*G[v, w] - 
			   (12*I)*Pi*G[-(2 + v)^(-1), w] - 12*G[0, v]*Log[2]) - 48*Zeta[3]
			)
	+e/(M2^2*(v - w))*(
			(43*Pi^4*w)/120 - 2*Pi^2*w*G[-2, v]^2 + (I/3)*Pi^3*w*G[0, v] + 3*Pi^2*w*G[-1, w]*G[0, v] - (9*Pi^2*w*G[0, v]^2)/4 - 
			 (6*I)*Pi*w*G[-1, w]*G[0, v]^2 + ((19*I)/3)*Pi*w*G[0, v]^3 - (5*w*G[-1, w]*G[0, v]^3)/3 + (55*w*G[0, v]^4)/24 - 
			 (I/3)*Pi^3*w*G[0, w] - (3*Pi^2*w*G[0, v]*G[0, w])/2 - (3*I)*Pi*w*G[0, v]^2*G[0, w] - (19*w*G[0, v]^3*G[0, w])/6 + 
			 (3*Pi^2*w*G[0, w]^2)/4 - I*Pi*w*G[0, v]*G[0, w]^2 + (3*w*G[0, v]^2*G[0, w]^2)/4 + (I/3)*Pi*w*G[0, w]^3 + 
			 (w*G[0, v]*G[0, w]^3)/6 - (w*G[0, w]^4)/24 - 9*Pi^2*w*G[0, v]*G[v, w] + (24*I)*Pi*w*G[0, v]^2*G[v, w] + 
			 9*w*G[0, v]^3*G[v, w] + ((2*I)/3)*Pi^3*w*G[-(2 + v)^(-1), w] + 6*Pi^2*w*G[0, v]*G[-(2 + v)^(-1), w] - 
			 (12*I)*Pi*w*G[0, v]^2*G[-(2 + v)^(-1), w] - (10*w*G[0, v]^3*G[-(2 + v)^(-1), w])/3 + 4*Pi^2*w*G[-2, -2, v] - 
			 (50*Pi^2*w*G[-2, -1, v])/3 - (8*I)*Pi*w*G[-1, w]*G[-2, -1, v] + (24*I)*Pi*w*G[0, v]*G[-2, -1, v] - 
			 (8*I)*Pi*w*G[0, w]*G[-2, -1, v] + (24*I)*Pi*w*G[v, w]*G[-2, -1, v] - (8*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-2, -1, v] + 
			 6*Pi^2*w*G[-2, 0, v] - (50*Pi^2*w*G[-1, -2, v])/3 - (8*I)*Pi*w*G[-1, w]*G[-1, -2, v] + (24*I)*Pi*w*G[0, v]*G[-1, -2, v] - 
			 8*w*G[-1, w]*G[0, v]*G[-1, -2, v] + 8*w*G[0, v]^2*G[-1, -2, v] - (8*I)*Pi*w*G[0, w]*G[-1, -2, v] - 
			 8*w*G[0, v]*G[0, w]*G[-1, -2, v] + (24*I)*Pi*w*G[v, w]*G[-1, -2, v] + 24*w*G[0, v]*G[v, w]*G[-1, -2, v] - 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-1, -2, v] - 8*w*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, -2, v] + (95*Pi^2*w*G[-1, -1, v])/3 - 
			 (2*I)*Pi*w*G[-1, w]*G[-1, -1, v] - (32*I)*Pi*w*G[0, v]*G[-1, -1, v] + (4*I)*Pi*w*G[0, w]*G[-1, -1, v] - 
			 (6*I)*Pi*w*G[v, w]*G[-1, -1, v] + (4*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-1, -1, v] + 4*Pi^2*w*G[-1, -1, w] - 
			 (8*I)*Pi*w*G[0, v]*G[-1, -1, w] - 2*w*G[0, v]^2*G[-1, -1, w] - (38*Pi^2*w*G[-1, 0, v])/3 + 
			 (4*I)*Pi*w*G[-1, w]*G[-1, 0, v] + (2*I)*Pi*w*G[0, v]*G[-1, 0, v] + 4*w*G[-1, w]*G[0, v]*G[-1, 0, v] - 
			 9*w*G[0, v]^2*G[-1, 0, v] - (2*I)*Pi*w*G[0, w]*G[-1, 0, v] - 2*w*G[0, v]*G[0, w]*G[-1, 0, v] + w*G[0, w]^2*G[-1, 0, v] - 
			 (6*I)*Pi*w*G[v, w]*G[-1, 0, v] - 6*w*G[0, v]*G[v, w]*G[-1, 0, v] + (4*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 
			 4*w*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 8*w*G[-2, -2, v]*G[-1, 0, v] - 24*w*G[-2, 0, v]*G[-1, 0, v] + 
			 12*w*G[-1, -2, v]*G[-1, 0, v] + 4*w*G[-1, -1, w]*G[-1, 0, v] + 14*w*G[-1, 0, v]^2 + Pi^2*w*G[-1, 0, w] + 
			 (4*I)*Pi*w*G[0, v]*G[-1, 0, w] + 3*w*G[0, v]^2*G[-1, 0, w] - 4*w*G[-1, 0, v]*G[-1, 0, w] + 3*Pi^2*w*G[-1, v, w] - 
			 (12*I)*Pi*w*G[0, v]*G[-1, v, w] - 5*w*G[0, v]^2*G[-1, v, w] + 8*w*G[-1, 0, v]*G[-1, v, w] - 
			 (10*Pi^2*w*G[-1, -(2 + v)^(-1), w])/3 + (8*I)*Pi*w*G[0, v]*G[-1, -(2 + v)^(-1), w] + 
			 2*w*G[0, v]^2*G[-1, -(2 + v)^(-1), w] - 8*w*G[-1, 0, v]*G[-1, -(2 + v)^(-1), w] + 6*Pi^2*w*G[0, -2, v] - 
			 24*w*G[-1, 0, v]*G[0, -2, v] - (46*Pi^2*w*G[0, -1, v])/3 + (4*I)*Pi*w*G[-1, w]*G[0, -1, v] + 
			 (16*I)*Pi*w*G[0, v]*G[0, -1, v] + (4*I)*Pi*w*G[0, w]*G[0, -1, v] - (24*I)*Pi*w*G[v, w]*G[0, -1, v] + 
			 (12*I)*Pi*w*G[-(2 + v)^(-1), w]*G[0, -1, v] + (4*I)*Pi*w*G[0, v]*G[0, -1, w] + w*G[0, v]^2*G[0, -1, w] - 
			 2*w*G[-1, 0, v]*G[0, -1, w] + 3*Pi^2*w*G[0, v, w] - (12*I)*Pi*w*G[0, v]*G[0, v, w] - 5*w*G[0, v]^2*G[0, v, w] + 
			 8*w*G[-1, 0, v]*G[0, v, w] - (10*Pi^2*w*G[0, -(2 + v)^(-1), w])/3 + (8*I)*Pi*w*G[0, v]*G[0, -(2 + v)^(-1), w] + 
			 2*w*G[0, v]^2*G[0, -(2 + v)^(-1), w] - 8*w*G[-1, 0, v]*G[0, -(2 + v)^(-1), w] - (12*I)*Pi*w*G[0, v]*G[v, -1, w] - 
			 3*w*G[0, v]^2*G[v, -1, w] + 6*w*G[-1, 0, v]*G[v, -1, w] - (12*I)*Pi*w*G[0, v]*G[v, 0, w] - 12*w*G[0, v]^2*G[v, 0, w] + 
			 6*w*G[-1, 0, v]*G[v, 0, w] - (27*Pi^2*w*G[v, v, w])/2 + (54*I)*Pi*w*G[0, v]*G[v, v, w] + (45*w*G[0, v]^2*G[v, v, w])/2 - 
			 36*w*G[-1, 0, v]*G[v, v, w] + 10*Pi^2*w*G[v, -(2 + v)^(-1), w] - (24*I)*Pi*w*G[0, v]*G[v, -(2 + v)^(-1), w] - 
			 6*w*G[0, v]^2*G[v, -(2 + v)^(-1), w] + 24*w*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] + 
			 (8*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), -1, w] + 2*w*G[0, v]^2*G[-(2 + v)^(-1), -1, w] - 
			 4*w*G[-1, 0, v]*G[-(2 + v)^(-1), -1, w] - (8*Pi^2*w*G[-(2 + v)^(-1), 0, w])/3 + (8*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), 0, w] + 
			 6*w*G[0, v]^2*G[-(2 + v)^(-1), 0, w] - 4*w*G[-1, 0, v]*G[-(2 + v)^(-1), 0, w] + 6*Pi^2*w*G[-(2 + v)^(-1), v, w] - 
			 (24*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), v, w] - 10*w*G[0, v]^2*G[-(2 + v)^(-1), v, w] + 
			 16*w*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] - (10*Pi^2*w*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/3 + 
			 (8*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 2*w*G[0, v]^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - 
			 8*w*G[-1, 0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - (8*I)*Pi*w*G[-2, -2, -1, v] + (4*I)*Pi*w*G[-2, -1, -1, v] + 
			 (24*I)*Pi*w*G[-2, -1, 0, v] - 8*w*G[-1, w]*G[-2, -1, 0, v] + 24*w*G[0, v]*G[-2, -1, 0, v] - 8*w*G[0, w]*G[-2, -1, 0, v] + 
			 24*w*G[v, w]*G[-2, -1, 0, v] - 8*w*G[-(2 + v)^(-1), w]*G[-2, -1, 0, v] + (8*I)*Pi*w*G[-1, -2, -2, v] + 
			 8*w*G[0, v]*G[-1, -2, -2, v] - (8*I)*Pi*w*G[-1, -2, -1, v] + (24*I)*Pi*w*G[-1, -2, 0, v] + 24*w*G[0, v]*G[-1, -2, 0, v] - 
			 (20*I)*Pi*w*G[-1, -1, -2, v] - 20*w*G[0, v]*G[-1, -1, -2, v] + (2*I)*Pi*w*G[-1, -1, -1, v] + (2*I)*Pi*w*G[-1, -1, -1, w] - 
			 (32*I)*Pi*w*G[-1, -1, 0, v] - 2*w*G[-1, w]*G[-1, -1, 0, v] - 32*w*G[0, v]*G[-1, -1, 0, v] + 4*w*G[0, w]*G[-1, -1, 0, v] - 
			 6*w*G[v, w]*G[-1, -1, 0, v] + 4*w*G[-(2 + v)^(-1), w]*G[-1, -1, 0, v] + (6*I)*Pi*w*G[-1, -1, 0, w] + 
			 4*w*G[0, v]*G[-1, -1, 0, w] - (8*I)*Pi*w*G[-1, -1, v, w] - 4*w*G[0, v]*G[-1, -1, v, w] + (24*I)*Pi*w*G[-1, 0, -2, v] + 
			 24*w*G[0, v]*G[-1, 0, -2, v] + (4*I)*Pi*w*G[-1, 0, -1, v] + (6*I)*Pi*w*G[-1, 0, -1, w] + (10*I)*Pi*w*G[-1, 0, 0, v] + 
			 16*w*G[0, v]*G[-1, 0, 0, v] + 6*w*G[0, w]*G[-1, 0, 0, v] - 18*w*G[v, w]*G[-1, 0, 0, v] + 
			 12*w*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] - (10*I)*Pi*w*G[-1, 0, 0, w] - 2*w*G[0, v]*G[-1, 0, 0, w] + 
			 (4*I)*Pi*w*G[-1, 0, v, w] + 2*w*G[0, v]*G[-1, 0, v, w] + (8*I)*Pi*w*G[-1, v, -1, w] + (4*I)*Pi*w*G[-1, v, 0, w] + 
			 6*w*G[0, v]*G[-1, v, 0, w] - (12*I)*Pi*w*G[-1, v, v, w] - 6*w*G[0, v]*G[-1, v, v, w] - 
			 (8*I)*Pi*w*G[-1, -(2 + v)^(-1), -1, w] - 4*w*G[0, v]*G[-1, -(2 + v)^(-1), 0, w] + (8*I)*Pi*w*G[-1, -(2 + v)^(-1), v, w] + 
			 4*w*G[0, v]*G[-1, -(2 + v)^(-1), v, w] + 8*w*G[-1, w]*G[0, -1, -2, v] + 8*w*G[0, v]*G[0, -1, -2, v] + 
			 8*w*G[0, w]*G[0, -1, -2, v] - 24*w*G[v, w]*G[0, -1, -2, v] + 8*w*G[-(2 + v)^(-1), w]*G[0, -1, -2, v] + 
			 (24*I)*Pi*w*G[0, -1, -1, v] + (2*I)*Pi*w*G[0, -1, -1, w] - (4*I)*Pi*w*G[0, -1, 0, v] + 4*w*G[-1, w]*G[0, -1, 0, v] + 
			 16*w*G[0, v]*G[0, -1, 0, v] + 4*w*G[0, w]*G[0, -1, 0, v] - 24*w*G[v, w]*G[0, -1, 0, v] + 
			 12*w*G[-(2 + v)^(-1), w]*G[0, -1, 0, v] - (6*I)*Pi*w*G[0, -1, 0, w] - 2*w*G[0, v]*G[0, -1, 0, w] + 
			 (4*I)*Pi*w*G[0, -1, v, w] + 2*w*G[0, v]*G[0, -1, v, w] - (36*I)*Pi*w*G[0, 0, -1, v] - (2*I)*Pi*w*G[0, 0, v, w] - 
			 w*G[0, v]*G[0, 0, v, w] + (8*I)*Pi*w*G[0, v, -1, w] + (4*I)*Pi*w*G[0, v, 0, w] + 6*w*G[0, v]*G[0, v, 0, w] - 
			 (12*I)*Pi*w*G[0, v, v, w] - 6*w*G[0, v]*G[0, v, v, w] - (8*I)*Pi*w*G[0, -(2 + v)^(-1), -1, w] - 
			 4*w*G[0, v]*G[0, -(2 + v)^(-1), 0, w] + (8*I)*Pi*w*G[0, -(2 + v)^(-1), v, w] + 4*w*G[0, v]*G[0, -(2 + v)^(-1), v, w] - 
			 (6*I)*Pi*w*G[v, -1, -1, w] + (18*I)*Pi*w*G[v, -1, 0, w] + 6*w*G[0, v]*G[v, -1, 0, w] - (12*I)*Pi*w*G[v, -1, v, w] - 
			 6*w*G[0, v]*G[v, -1, v, w] + (12*I)*Pi*w*G[v, 0, -1, w] + 6*w*G[0, v]*G[v, 0, 0, w] - (12*I)*Pi*w*G[v, 0, v, w] - 
			 6*w*G[0, v]*G[v, 0, v, w] - (36*I)*Pi*w*G[v, v, -1, w] - (18*I)*Pi*w*G[v, v, 0, w] - 27*w*G[0, v]*G[v, v, 0, w] + 
			 (54*I)*Pi*w*G[v, v, v, w] + 27*w*G[0, v]*G[v, v, v, w] + (24*I)*Pi*w*G[v, -(2 + v)^(-1), -1, w] + 
			 12*w*G[0, v]*G[v, -(2 + v)^(-1), 0, w] - (24*I)*Pi*w*G[v, -(2 + v)^(-1), v, w] - 12*w*G[0, v]*G[v, -(2 + v)^(-1), v, w] + 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), -1, -1, w] - (12*I)*Pi*w*G[-(2 + v)^(-1), -1, 0, w] - 4*w*G[0, v]*G[-(2 + v)^(-1), -1, 0, w] + 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), -1, v, w] + 4*w*G[0, v]*G[-(2 + v)^(-1), -1, v, w] - (12*I)*Pi*w*G[-(2 + v)^(-1), 0, -1, w] + 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), 0, 0, w] - 4*w*G[0, v]*G[-(2 + v)^(-1), 0, 0, w] + (8*I)*Pi*w*G[-(2 + v)^(-1), 0, v, w] + 
			 4*w*G[0, v]*G[-(2 + v)^(-1), 0, v, w] + (16*I)*Pi*w*G[-(2 + v)^(-1), v, -1, w] + (8*I)*Pi*w*G[-(2 + v)^(-1), v, 0, w] + 
			 12*w*G[0, v]*G[-(2 + v)^(-1), v, 0, w] - (24*I)*Pi*w*G[-(2 + v)^(-1), v, v, w] - 12*w*G[0, v]*G[-(2 + v)^(-1), v, v, w] - 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, w] - 4*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, w] + 
			 (8*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + 4*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] - 
			 8*w*G[-2, -2, -1, 0, v] + 4*w*G[-2, -1, -1, 0, v] + 16*w*G[-2, -1, 0, 0, v] - 8*w*G[-1, -2, -1, 0, v] + 
			 2*w*G[-1, -1, -1, 0, v] - 2*w*G[-1, -1, -1, 0, w] - 6*w*G[-1, -1, 0, 0, w] + 4*w*G[-1, -1, v, 0, w] + 
			 8*w*G[-1, 0, -1, -2, v] + 4*w*G[-1, 0, -1, 0, v] - 6*w*G[-1, 0, -1, 0, w] - 16*w*G[-1, 0, 0, 0, v] + 
			 32*w*G[-1, 0, 0, 0, w] - 2*w*G[-1, 0, v, 0, w] - 8*w*G[-1, v, -1, 0, w] - 2*w*G[-1, v, 0, 0, w] + 6*w*G[-1, v, v, 0, w] + 
			 8*w*G[-1, -(2 + v)^(-1), -1, 0, w] - 4*w*G[-1, -(2 + v)^(-1), 0, 0, w] - 4*w*G[-1, -(2 + v)^(-1), v, 0, w] - 
			 8*w*G[0, -1, -2, -2, v] - 24*w*G[0, -1, -2, 0, v] + 20*w*G[0, -1, -1, -2, v] + 24*w*G[0, -1, -1, 0, v] - 
			 2*w*G[0, -1, -1, 0, w] - 24*w*G[0, -1, 0, -2, v] - 34*w*G[0, -1, 0, 0, v] + 12*w*G[0, -1, 0, 0, w] - 
			 2*w*G[0, -1, v, 0, w] - 32*w*G[0, 0, -1, -2, v] - 36*w*G[0, 0, -1, 0, v] + w*G[0, 0, v, 0, w] - 8*w*G[0, v, -1, 0, w] - 
			 2*w*G[0, v, 0, 0, w] + 6*w*G[0, v, v, 0, w] + 8*w*G[0, -(2 + v)^(-1), -1, 0, w] - 4*w*G[0, -(2 + v)^(-1), 0, 0, w] - 
			 4*w*G[0, -(2 + v)^(-1), v, 0, w] + 6*w*G[v, -1, -1, 0, w] - 36*w*G[v, -1, 0, 0, w] + 6*w*G[v, -1, v, 0, w] - 
			 12*w*G[v, 0, -1, 0, w] + 6*w*G[v, 0, v, 0, w] + 36*w*G[v, v, -1, 0, w] + 9*w*G[v, v, 0, 0, w] - 27*w*G[v, v, v, 0, w] - 
			 24*w*G[v, -(2 + v)^(-1), -1, 0, w] + 12*w*G[v, -(2 + v)^(-1), 0, 0, w] + 12*w*G[v, -(2 + v)^(-1), v, 0, w] - 
			 4*w*G[-(2 + v)^(-1), -1, -1, 0, w] + 24*w*G[-(2 + v)^(-1), -1, 0, 0, w] - 4*w*G[-(2 + v)^(-1), -1, v, 0, w] + 
			 12*w*G[-(2 + v)^(-1), 0, -1, 0, w] - 16*w*G[-(2 + v)^(-1), 0, 0, 0, w] - 4*w*G[-(2 + v)^(-1), 0, v, 0, w] - 
			 16*w*G[-(2 + v)^(-1), v, -1, 0, w] - 4*w*G[-(2 + v)^(-1), v, 0, 0, w] + 12*w*G[-(2 + v)^(-1), v, v, 0, w] + 
			 8*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, 0, w] - 4*w*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, 0, w] - 
			 4*w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, 0, w] - 2*Pi*w*G[-1, v]^2*(7*Pi - (6*I)*Log[2]) + (8*I)*Pi*w*G[-2, -1, v]*Log[2] + 
			 (8*I)*Pi*w*G[-1, -2, v]*Log[2] + 8*w*G[0, v]*G[-1, -2, v]*Log[2] - (24*I)*Pi*w*G[-1, -1, v]*Log[2] - 
			 20*w*G[0, v]*G[-1, -1, v]*Log[2] - 24*w*G[v, w]*G[-1, 0, v]*Log[2] + 8*w*G[0, v]*G[0, -1, v]*Log[2] - 
			 24*w*G[v, w]*G[0, -1, v]*Log[2] + 8*w*G[-2, -1, 0, v]*Log[2] - 16*w*G[-1, 0, 0, v]*Log[2] - 8*w*G[0, -1, -2, v]*Log[2] - 
			 24*w*G[0, -1, 0, v]*Log[2] - 32*w*G[0, 0, -1, v]*Log[2] - 4*w*G[-1, 0, v]*Log[2]^2 - 4*w*G[0, -1, v]*Log[2]^2 + 
			 4*w*G[-(2 + v)^(-1), w]*G[-1, 0, v]*Log[4] + 4*w*G[-1, w]*G[0, -1, v]*Log[4] + 4*w*G[0, w]*G[0, -1, v]*Log[4] + 
			 4*w*G[-(2 + v)^(-1), w]*G[0, -1, v]*Log[4] - 2*w*G[-1, -1, 0, v]*Log[4] + 4*w*G[-1, 0, -1, v]*Log[4] + 
			 (2*w*G[-2, v]*(Pi*G[-1, v]*(25*Pi + (12*I)*G[-1, w] + (12*I)*G[0, w] - (36*I)*G[v, w] + (12*I)*G[-(2 + v)^(-1), w] - 
			      (12*I)*Log[2]) - 3*(3*Pi^2*G[0, v] - (4*I)*Pi*G[-2, -1, v] + (2*I)*Pi*G[-1, -1, v] + (12*I)*Pi*G[-1, 0, v] - 
			      4*G[-1, w]*G[-1, 0, v] - 4*G[0, w]*G[-1, 0, v] + 12*G[v, w]*G[-1, 0, v] - 4*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			      4*G[-2, -1, 0, v] + 2*G[-1, -1, 0, v] + 8*G[-1, 0, 0, v] + G[-1, 0, v]*Log[16])))/3 + 4*w*G[0, -1, -1, v]*Log[32] + 
			 w*G[-1, w]*G[-1, 0, v]*Log[256] + w*G[0, w]*G[-1, 0, v]*Log[256] - 
			 (I/3)*w*G[-1, v]*(4*Pi^3 + (13*I)*Pi^2*G[0, w] - 3*Pi*G[0, w]^2 - (6*I)*Pi^2*G[v, w] + (4*I)*Pi^2*G[-(2 + v)^(-1), w] + 
			   24*Pi*G[-2, -2, v] + 72*Pi*G[-2, 0, v] - 36*Pi*G[-1, -2, v] - 12*Pi*G[-1, -1, w] - 84*Pi*G[-1, 0, v] + 
			   12*Pi*G[-1, 0, w] - 24*Pi*G[-1, v, w] + 24*Pi*G[-1, -(2 + v)^(-1), w] + 72*Pi*G[0, -2, v] + 6*Pi*G[0, -1, w] - 
			   24*Pi*G[0, v, w] + 24*Pi*G[0, -(2 + v)^(-1), w] - 18*Pi*G[v, -1, w] - 18*Pi*G[v, 0, w] + 108*Pi*G[v, v, w] - 
			   72*Pi*G[v, -(2 + v)^(-1), w] + 12*Pi*G[-(2 + v)^(-1), -1, w] + 12*Pi*G[-(2 + v)^(-1), 0, w] - 
			   48*Pi*G[-(2 + v)^(-1), v, w] + 24*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - 
			   I*G[-1, w]*(11*Pi^2 + 12*G[0, v]*((-I)*Pi + Log[4])) + (12*I)*G[-1, 0, v]*Log[8] + 
			   G[0, v]*(6*G[0, w]*(Pi - (4*I)*Log[2]) + I*(29*Pi^2 + (12*I)*G[-(2 + v)^(-1), w]*(Pi + (2*I)*Log[2]) + 12*Log[2]^2) + 
			     18*G[v, w]*(Pi + I*Log[16])) + 3*G[0, v]^2*(9*Pi + I*Log[256]) - (30*I)*Zeta[3]) + (36*I)*Pi*w*Zeta[3] - 
			 6*w*G[-1, w]*Zeta[3] + 34*w*G[0, v]*Zeta[3] - 18*w*G[0, w]*Zeta[3] + 24*w*G[v, w]*Zeta[3] - 8*w*G[-(2 + v)^(-1), w]*Zeta[3]
			),
Int[B, 213, 3, v, w] -> 
	+1/(2*e^2*M2^2*(1 + v))*(
			I*Pi + G[0, v]
			)
	+1/(12*e*M2^2*(1 + v))*(
			-13*Pi^2 - (12*I)*Pi*G[-1, v] - (6*I)*Pi*G[-1, w] + (12*I)*Pi*G[0, v] - 3*G[0, v]^2 - (6*I)*Pi*G[0, w] - 6*G[0, v]*G[0, w] + 
			 (12*I)*Pi*G[v, w] + 6*G[0, v]*G[v, w] - 12*G[-1, 0, v] + 6*G[-1, 0, w] - 6*G[v, 0, w]
			)
	+1/(M2^2*(1 + v))*(
			((-5*I)/6)*Pi^3 - (3*Pi^2*G[0, v])/4 - (I/2)*Pi*G[0, v]^2 + G[0, v]^3/12 + (13*Pi^2*G[0, w])/12 - I*Pi*G[0, v]*G[0, w] + 
			 (G[0, v]^2*G[0, w])/4 + (I/4)*Pi*G[0, w]^2 + (G[0, v]*G[0, w]^2)/4 + (3*Pi^2*G[v, w])/4 - (3*I)*Pi*G[0, v]*G[v, w] - 
			 (5*G[0, v]^2*G[v, w])/4 - (5*Pi^2*G[-(2 + v)^(-1), w])/6 + (2*I)*Pi*G[0, v]*G[-(2 + v)^(-1), w] + 
			 (G[0, v]^2*G[-(2 + v)^(-1), w])/2 - (2*I)*Pi*G[-2, -1, v] - (2*I)*Pi*G[-1, -2, v] - 2*G[0, v]*G[-1, -2, v] + 
			 (2*I)*Pi*G[-1, -1, v] - (I/2)*Pi*G[-1, -1, w] - I*Pi*G[-1, 0, v] + 2*G[-2, v]*G[-1, 0, v] - G[0, v]*G[-1, 0, v] + 
			 G[0, w]*G[-1, 0, v] + 2*G[v, w]*G[-1, 0, v] - 2*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 
			 (G[-1, w]*((4*I)*Pi*G[0, v] + G[0, v]^2 - 2*(Pi^2 + G[-1, 0, v])))/2 - ((3*I)/2)*Pi*G[-1, 0, w] - G[0, v]*G[-1, 0, w] + 
			 (2*I)*Pi*G[-1, v, w] + G[0, v]*G[-1, v, w] + I*Pi*G[0, -1, v] + (I/2)*Pi*G[0, -1, w] - I*Pi*G[0, v, w] - 
			 (G[0, v]*G[0, v, w])/2 + (2*I)*Pi*G[v, -1, w] + I*Pi*G[v, 0, w] + (3*G[0, v]*G[v, 0, w])/2 - (3*I)*Pi*G[v, v, w] - 
			 (3*G[0, v]*G[v, v, w])/2 - (2*I)*Pi*G[-(2 + v)^(-1), -1, w] - G[0, v]*G[-(2 + v)^(-1), 0, w] + 
			 (2*I)*Pi*G[-(2 + v)^(-1), v, w] + G[0, v]*G[-(2 + v)^(-1), v, w] - 2*G[-2, -1, 0, v] + 2*G[-1, -1, 0, v] + 
			 G[-1, -1, 0, w]/2 + 3*G[-1, 0, 0, v] + (3*G[-1, 0, 0, w])/2 - G[-1, v, 0, w] + 2*G[0, -1, -2, v] + G[0, -1, 0, v] - 
			 G[0, -1, 0, w]/2 + G[0, v, 0, w]/2 - 2*G[v, -1, 0, w] - G[v, 0, 0, w]/2 + (3*G[v, v, 0, w])/2 + 
			 2*G[-(2 + v)^(-1), -1, 0, w] - G[-(2 + v)^(-1), 0, 0, w] - G[-(2 + v)^(-1), v, 0, w] + G[-1, 0, v]*Log[4] + 
			 G[0, -1, v]*Log[4] + G[-1, v]*((13*Pi^2)/6 + (2*I)*Pi*G[-2, v] - I*Pi*G[-1, w] - I*Pi*G[0, v] + I*Pi*G[0, w] + 
			   (2*I)*Pi*G[v, w] - (2*I)*Pi*G[-(2 + v)^(-1), w] - G[0, v]*Log[4]) - Zeta[3]
			)
	+e/(M2^2*(1 + v))*(
			(9*Pi^4)/80 - (Pi^2*G[-2, v]^2)/2 - (I/2)*Pi^3*G[-1, w] - (I/6)*Pi^3*G[0, v] + (3*Pi^2*G[-1, w]*G[0, v])/2 + 
			 (3*Pi^2*G[0, v]^2)/8 - (3*I)*Pi*G[-1, w]*G[0, v]^2 + (I/6)*Pi*G[0, v]^3 - (5*G[-1, w]*G[0, v]^3)/6 - G[0, v]^4/48 + 
			 ((5*I)/6)*Pi^3*G[0, w] + (3*Pi^2*G[0, v]*G[0, w])/4 + (I/2)*Pi*G[0, v]^2*G[0, w] - (G[0, v]^3*G[0, w])/12 - 
			 (13*Pi^2*G[0, w]^2)/24 + (I/2)*Pi*G[0, v]*G[0, w]^2 - (G[0, v]^2*G[0, w]^2)/8 - (I/12)*Pi*G[0, w]^3 - 
			 (G[0, v]*G[0, w]^3)/12 - (I/2)*Pi^3*G[v, w] - (15*Pi^2*G[0, v]*G[v, w])/4 + ((11*I)/2)*Pi*G[0, v]^2*G[v, w] + 
			 (7*G[0, v]^3*G[v, w])/4 + (I/6)*Pi^3*G[-(2 + v)^(-1), w] + (3*Pi^2*G[0, v]*G[-(2 + v)^(-1), w])/2 - 
			 (3*I)*Pi*G[0, v]^2*G[-(2 + v)^(-1), w] - (5*G[0, v]^3*G[-(2 + v)^(-1), w])/6 + Pi^2*G[-2, -2, v] - 
			 (13*Pi^2*G[-2, -1, v])/6 - (4*I)*Pi*G[-1, w]*G[-2, -1, v] + (4*I)*Pi*G[0, v]*G[-2, -1, v] + (2*I)*Pi*G[0, w]*G[-2, -1, v] + 
			 (4*I)*Pi*G[v, w]*G[-2, -1, v] - (2*I)*Pi*G[-(2 + v)^(-1), w]*G[-2, -1, v] + Pi^2*G[-2, 0, v] - (13*Pi^2*G[-1, -2, v])/6 - 
			 (4*I)*Pi*G[-1, w]*G[-1, -2, v] + (4*I)*Pi*G[0, v]*G[-1, -2, v] - 4*G[-1, w]*G[0, v]*G[-1, -2, v] + 
			 2*G[0, v]^2*G[-1, -2, v] + (2*I)*Pi*G[0, w]*G[-1, -2, v] + 2*G[0, v]*G[0, w]*G[-1, -2, v] + (4*I)*Pi*G[v, w]*G[-1, -2, v] + 
			 4*G[0, v]*G[v, w]*G[-1, -2, v] - (2*I)*Pi*G[-(2 + v)^(-1), w]*G[-1, -2, v] - 2*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, -2, v] - 
			 (49*Pi^2*G[-1, -1, v])/3 - I*Pi*G[-1, w]*G[-1, -1, v] + (14*I)*Pi*G[0, v]*G[-1, -1, v] - (2*I)*Pi*G[0, w]*G[-1, -1, v] + 
			 (2*I)*Pi*G[v, w]*G[-1, -1, v] + I*Pi*G[-(2 + v)^(-1), w]*G[-1, -1, v] + 3*Pi^2*G[-1, -1, w] - 
			 (4*I)*Pi*G[0, v]*G[-1, -1, w] - G[0, v]^2*G[-1, -1, w] + (19*Pi^2*G[-1, 0, v])/4 + (2*I)*Pi*G[-1, w]*G[-1, 0, v] - 
			 I*Pi*G[0, v]*G[-1, 0, v] + 2*G[-1, w]*G[0, v]*G[-1, 0, v] + 3*G[0, v]^2*G[-1, 0, v] + I*Pi*G[0, w]*G[-1, 0, v] + 
			 G[0, v]*G[0, w]*G[-1, 0, v] - (G[0, w]^2*G[-1, 0, v])/2 - (4*I)*Pi*G[v, w]*G[-1, 0, v] - 4*G[0, v]*G[v, w]*G[-1, 0, v] + 
			 I*Pi*G[-(2 + v)^(-1), w]*G[-1, 0, v] + G[0, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 2*G[-2, -2, v]*G[-1, 0, v] - 
			 4*G[-2, 0, v]*G[-1, 0, v] - 3*G[-1, -2, v]*G[-1, 0, v] + 2*G[-1, -1, w]*G[-1, 0, v] - 6*G[-1, 0, v]^2 - 
			 (Pi^2*G[-1, 0, w])/2 + (2*I)*Pi*G[0, v]*G[-1, 0, w] + (3*G[0, v]^2*G[-1, 0, w])/2 - 2*G[-1, 0, v]*G[-1, 0, w] + 
			 (3*Pi^2*G[-1, v, w])/2 - (6*I)*Pi*G[0, v]*G[-1, v, w] - (5*G[0, v]^2*G[-1, v, w])/2 + 4*G[-1, 0, v]*G[-1, v, w] - 
			 (5*Pi^2*G[-1, -(2 + v)^(-1), w])/3 + (4*I)*Pi*G[0, v]*G[-1, -(2 + v)^(-1), w] + G[0, v]^2*G[-1, -(2 + v)^(-1), w] - 
			 4*G[-1, 0, v]*G[-1, -(2 + v)^(-1), w] + Pi^2*G[0, -2, v] - 4*G[-1, 0, v]*G[0, -2, v] + (13*Pi^2*G[0, -1, v])/4 + 
			 (2*I)*Pi*G[-1, w]*G[0, -1, v] - (6*I)*Pi*G[0, v]*G[0, -1, v] - I*Pi*G[0, w]*G[0, -1, v] - (4*I)*Pi*G[v, w]*G[0, -1, v] + 
			 (3*I)*Pi*G[-(2 + v)^(-1), w]*G[0, -1, v] + Pi^2*G[0, -1, w] - (2*I)*Pi*G[0, v]*G[0, -1, w] - (G[0, v]^2*G[0, -1, w])/2 + 
			 G[-1, 0, v]*G[0, -1, w] - (3*Pi^2*G[0, v, w])/4 + (3*I)*Pi*G[0, v]*G[0, v, w] + (5*G[0, v]^2*G[0, v, w])/4 - 
			 2*G[-1, 0, v]*G[0, v, w] + (5*Pi^2*G[0, -(2 + v)^(-1), w])/6 - (2*I)*Pi*G[0, v]*G[0, -(2 + v)^(-1), w] - 
			 (G[0, v]^2*G[0, -(2 + v)^(-1), w])/2 + 2*G[-1, 0, v]*G[0, -(2 + v)^(-1), w] - 4*Pi^2*G[v, -1, w] + 
			 (4*I)*Pi*G[0, v]*G[v, -1, w] + G[0, v]^2*G[v, -1, w] - 2*G[-1, 0, v]*G[v, -1, w] + (9*Pi^2*G[v, 0, w])/4 - 
			 (5*I)*Pi*G[0, v]*G[v, 0, w] - (11*G[0, v]^2*G[v, 0, w])/4 + 4*G[-1, 0, v]*G[v, 0, w] - (9*Pi^2*G[v, v, w])/4 + 
			 (9*I)*Pi*G[0, v]*G[v, v, w] + (15*G[0, v]^2*G[v, v, w])/4 - 6*G[-1, 0, v]*G[v, v, w] + (5*Pi^2*G[v, -(2 + v)^(-1), w])/3 - 
			 (4*I)*Pi*G[0, v]*G[v, -(2 + v)^(-1), w] - G[0, v]^2*G[v, -(2 + v)^(-1), w] + 4*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] + 
			 (2*I)*Pi*G[0, v]*G[-(2 + v)^(-1), -1, w] + (G[0, v]^2*G[-(2 + v)^(-1), -1, w])/2 - G[-1, 0, v]*G[-(2 + v)^(-1), -1, w] - 
			 (2*Pi^2*G[-(2 + v)^(-1), 0, w])/3 + (2*I)*Pi*G[0, v]*G[-(2 + v)^(-1), 0, w] + (3*G[0, v]^2*G[-(2 + v)^(-1), 0, w])/2 - 
			 G[-1, 0, v]*G[-(2 + v)^(-1), 0, w] + (3*Pi^2*G[-(2 + v)^(-1), v, w])/2 - (6*I)*Pi*G[0, v]*G[-(2 + v)^(-1), v, w] - 
			 (5*G[0, v]^2*G[-(2 + v)^(-1), v, w])/2 + 4*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] - 
			 (5*Pi^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/6 + (2*I)*Pi*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 
			 (G[0, v]^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/2 - 2*G[-1, 0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - 
			 (2*I)*Pi*G[-2, -2, -1, v] + I*Pi*G[-2, -1, -1, v] + (4*I)*Pi*G[-2, -1, 0, v] - 4*G[-1, w]*G[-2, -1, 0, v] + 
			 4*G[0, v]*G[-2, -1, 0, v] + 2*G[0, w]*G[-2, -1, 0, v] + 4*G[v, w]*G[-2, -1, 0, v] - 2*G[-(2 + v)^(-1), w]*G[-2, -1, 0, v] + 
			 (2*I)*Pi*G[-1, -2, -2, v] + 2*G[0, v]*G[-1, -2, -2, v] + (4*I)*Pi*G[-1, -2, -1, v] + (4*I)*Pi*G[-1, -2, 0, v] + 
			 4*G[0, v]*G[-1, -2, 0, v] + (7*I)*Pi*G[-1, -1, -2, v] + 7*G[0, v]*G[-1, -1, -2, v] - (4*I)*Pi*G[-1, -1, -1, v] + 
			 ((5*I)/2)*Pi*G[-1, -1, -1, w] + (14*I)*Pi*G[-1, -1, 0, v] - G[-1, w]*G[-1, -1, 0, v] + 14*G[0, v]*G[-1, -1, 0, v] - 
			 2*G[0, w]*G[-1, -1, 0, v] + 2*G[v, w]*G[-1, -1, 0, v] + G[-(2 + v)^(-1), w]*G[-1, -1, 0, v] + 
			 ((3*I)/2)*Pi*G[-1, -1, 0, w] + 2*G[0, v]*G[-1, -1, 0, w] - (4*I)*Pi*G[-1, -1, v, w] - 2*G[0, v]*G[-1, -1, v, w] + 
			 (4*I)*Pi*G[-1, 0, -2, v] + 4*G[0, v]*G[-1, 0, -2, v] - (2*I)*Pi*G[-1, 0, -1, v] + ((3*I)/2)*Pi*G[-1, 0, -1, w] - 
			 (2*I)*Pi*G[-1, 0, 0, v] - 5*G[0, v]*G[-1, 0, 0, v] - 3*G[0, w]*G[-1, 0, 0, v] + 3*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] - 
			 ((7*I)/2)*Pi*G[-1, 0, 0, w] - G[0, v]*G[-1, 0, 0, w] + (2*I)*Pi*G[-1, 0, v, w] + G[0, v]*G[-1, 0, v, w] + 
			 (4*I)*Pi*G[-1, v, -1, w] + (2*I)*Pi*G[-1, v, 0, w] + 3*G[0, v]*G[-1, v, 0, w] - (6*I)*Pi*G[-1, v, v, w] - 
			 3*G[0, v]*G[-1, v, v, w] - (4*I)*Pi*G[-1, -(2 + v)^(-1), -1, w] - 2*G[0, v]*G[-1, -(2 + v)^(-1), 0, w] + 
			 (4*I)*Pi*G[-1, -(2 + v)^(-1), v, w] + 2*G[0, v]*G[-1, -(2 + v)^(-1), v, w] + 4*G[-1, w]*G[0, -1, -2, v] - 
			 2*G[0, w]*G[0, -1, -2, v] - 4*G[v, w]*G[0, -1, -2, v] + 2*G[-(2 + v)^(-1), w]*G[0, -1, -2, v] - (14*I)*Pi*G[0, -1, -1, v] + 
			 (I/2)*Pi*G[0, -1, -1, w] + I*Pi*G[0, -1, 0, v] + 2*G[-1, w]*G[0, -1, 0, v] - 6*G[0, v]*G[0, -1, 0, v] - 
			 G[0, w]*G[0, -1, 0, v] - 4*G[v, w]*G[0, -1, 0, v] + 3*G[-(2 + v)^(-1), w]*G[0, -1, 0, v] + ((3*I)/2)*Pi*G[0, -1, 0, w] + 
			 G[0, v]*G[0, -1, 0, w] - (2*I)*Pi*G[0, -1, v, w] - G[0, v]*G[0, -1, v, w] + (6*I)*Pi*G[0, 0, -1, v] - 
			 (I/2)*Pi*G[0, 0, -1, w] + I*Pi*G[0, 0, v, w] + (G[0, v]*G[0, 0, v, w])/2 - (2*I)*Pi*G[0, v, -1, w] - I*Pi*G[0, v, 0, w] - 
			 (3*G[0, v]*G[0, v, 0, w])/2 + (3*I)*Pi*G[0, v, v, w] + (3*G[0, v]*G[0, v, v, w])/2 + (2*I)*Pi*G[0, -(2 + v)^(-1), -1, w] + 
			 G[0, v]*G[0, -(2 + v)^(-1), 0, w] - (2*I)*Pi*G[0, -(2 + v)^(-1), v, w] - G[0, v]*G[0, -(2 + v)^(-1), v, w] - 
			 (4*I)*Pi*G[v, -1, -1, w] - 2*G[0, v]*G[v, -1, 0, w] + (4*I)*Pi*G[v, -1, v, w] + 2*G[0, v]*G[v, -1, v, w] + 
			 (2*I)*Pi*G[v, 0, -1, w] + (3*I)*Pi*G[v, 0, 0, w] + (5*G[0, v]*G[v, 0, 0, w])/2 - (5*I)*Pi*G[v, 0, v, w] - 
			 (5*G[0, v]*G[v, 0, v, w])/2 - (6*I)*Pi*G[v, v, -1, w] - (3*I)*Pi*G[v, v, 0, w] - (9*G[0, v]*G[v, v, 0, w])/2 + 
			 (9*I)*Pi*G[v, v, v, w] + (9*G[0, v]*G[v, v, v, w])/2 + (4*I)*Pi*G[v, -(2 + v)^(-1), -1, w] + 
			 2*G[0, v]*G[v, -(2 + v)^(-1), 0, w] - (4*I)*Pi*G[v, -(2 + v)^(-1), v, w] - 2*G[0, v]*G[v, -(2 + v)^(-1), v, w] + 
			 I*Pi*G[-(2 + v)^(-1), -1, -1, w] - (3*I)*Pi*G[-(2 + v)^(-1), -1, 0, w] - G[0, v]*G[-(2 + v)^(-1), -1, 0, w] + 
			 (2*I)*Pi*G[-(2 + v)^(-1), -1, v, w] + G[0, v]*G[-(2 + v)^(-1), -1, v, w] - (3*I)*Pi*G[-(2 + v)^(-1), 0, -1, w] + 
			 I*Pi*G[-(2 + v)^(-1), 0, 0, w] - G[0, v]*G[-(2 + v)^(-1), 0, 0, w] + (2*I)*Pi*G[-(2 + v)^(-1), 0, v, w] + 
			 G[0, v]*G[-(2 + v)^(-1), 0, v, w] + (4*I)*Pi*G[-(2 + v)^(-1), v, -1, w] + (2*I)*Pi*G[-(2 + v)^(-1), v, 0, w] + 
			 3*G[0, v]*G[-(2 + v)^(-1), v, 0, w] - (6*I)*Pi*G[-(2 + v)^(-1), v, v, w] - 3*G[0, v]*G[-(2 + v)^(-1), v, v, w] - 
			 (2*I)*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, w] - G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, w] + 
			 (2*I)*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] - 2*G[-2, -2, -1, 0, v] + 
			 G[-2, -1, -1, 0, v] + 4*G[-2, -1, 0, 0, v] + 4*G[-1, -2, -1, 0, v] - 4*G[-1, -1, -1, 0, v] - (5*G[-1, -1, -1, 0, w])/2 - 
			 6*G[-1, -1, 0, 0, v] + (3*G[-1, -1, 0, 0, w])/2 + 2*G[-1, -1, v, 0, w] - 4*G[-1, 0, -1, -2, v] - 2*G[-1, 0, -1, 0, v] - 
			 (3*G[-1, 0, -1, 0, w])/2 - 4*G[-1, 0, 0, 0, v] + (11*G[-1, 0, 0, 0, w])/2 - G[-1, 0, v, 0, w] - 4*G[-1, v, -1, 0, w] - 
			 G[-1, v, 0, 0, w] + 3*G[-1, v, v, 0, w] + 4*G[-1, -(2 + v)^(-1), -1, 0, w] - 2*G[-1, -(2 + v)^(-1), 0, 0, w] - 
			 2*G[-1, -(2 + v)^(-1), v, 0, w] - 2*G[0, -1, -2, -2, v] - 4*G[0, -1, -2, 0, v] - 7*G[0, -1, -1, -2, v] - 
			 14*G[0, -1, -1, 0, v] - G[0, -1, -1, 0, w]/2 - 4*G[0, -1, 0, -2, v] + 5*G[0, -1, 0, 0, v] - (3*G[0, -1, 0, 0, w])/2 + 
			 G[0, -1, v, 0, w] - 4*G[0, 0, -1, -2, v] + 6*G[0, 0, -1, 0, v] + G[0, 0, -1, 0, w]/2 - G[0, 0, v, 0, w]/2 + 
			 2*G[0, v, -1, 0, w] + G[0, v, 0, 0, w]/2 - (3*G[0, v, v, 0, w])/2 - 2*G[0, -(2 + v)^(-1), -1, 0, w] + 
			 G[0, -(2 + v)^(-1), 0, 0, w] + G[0, -(2 + v)^(-1), v, 0, w] + 4*G[v, -1, -1, 0, w] - 6*G[v, -1, 0, 0, w] - 
			 2*G[v, -1, v, 0, w] - 2*G[v, 0, -1, 0, w] - (3*G[v, 0, 0, 0, w])/2 + (5*G[v, 0, v, 0, w])/2 + 6*G[v, v, -1, 0, w] + 
			 (3*G[v, v, 0, 0, w])/2 - (9*G[v, v, v, 0, w])/2 - 4*G[v, -(2 + v)^(-1), -1, 0, w] + 2*G[v, -(2 + v)^(-1), 0, 0, w] + 
			 2*G[v, -(2 + v)^(-1), v, 0, w] - G[-(2 + v)^(-1), -1, -1, 0, w] + 6*G[-(2 + v)^(-1), -1, 0, 0, w] - 
			 G[-(2 + v)^(-1), -1, v, 0, w] + 3*G[-(2 + v)^(-1), 0, -1, 0, w] - 4*G[-(2 + v)^(-1), 0, 0, 0, w] - 
			 G[-(2 + v)^(-1), 0, v, 0, w] - 4*G[-(2 + v)^(-1), v, -1, 0, w] - G[-(2 + v)^(-1), v, 0, 0, w] + 
			 3*G[-(2 + v)^(-1), v, v, 0, w] + 2*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, 0, w] - G[-(2 + v)^(-1), -(2 + v)^(-1), 0, 0, w] - 
			 G[-(2 + v)^(-1), -(2 + v)^(-1), v, 0, w] + 3*Pi*G[-1, v]^2*(2*Pi - I*Log[2]) + (2*I)*Pi*G[-2, -1, v]*Log[2] + 
			 (2*I)*Pi*G[-1, -2, v]*Log[2] + (6*I)*Pi*G[-1, -1, v]*Log[2] + 7*G[0, v]*G[-1, -1, v]*Log[2] - 
			 4*G[v, w]*G[-1, 0, v]*Log[2] - 4*G[v, w]*G[0, -1, v]*Log[2] - G[-1, -1, 0, v]*Log[2] - 4*G[-1, 0, -1, v]*Log[2] - 
			 4*G[-1, 0, 0, v]*Log[2] - 7*G[0, -1, -1, v]*Log[2] - 4*G[0, -1, 0, v]*Log[2] - 4*G[0, 0, -1, v]*Log[2] - 
			 G[-1, 0, v]*Log[2]^2 - G[0, -1, v]*Log[2]^2 + G[0, v]*G[-1, -2, v]*Log[4] - G[0, w]*G[-1, 0, v]*Log[4] + 
			 G[-(2 + v)^(-1), w]*G[-1, 0, v]*Log[4] - G[0, w]*G[0, -1, v]*Log[4] + G[-(2 + v)^(-1), w]*G[0, -1, v]*Log[4] + 
			 G[-2, -1, 0, v]*Log[4] - G[0, -1, -2, v]*Log[4] + 
			 (G[-2, v]*(Pi*G[-1, v]*(13*Pi + (24*I)*G[-1, w] - (12*I)*G[0, w] - (24*I)*G[v, w] + (12*I)*G[-(2 + v)^(-1), w] - 
			      (12*I)*Log[2]) - 6*(Pi^2*G[0, v] - (2*I)*Pi*G[-2, -1, v] + I*Pi*G[-1, -1, v] + (4*I)*Pi*G[-1, 0, v] - 
			      4*G[-1, w]*G[-1, 0, v] + 2*G[0, w]*G[-1, 0, v] + 4*G[v, w]*G[-1, 0, v] - 2*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			      2*G[-2, -1, 0, v] + G[-1, -1, 0, v] + 4*G[-1, 0, 0, v] + G[-1, 0, v]*Log[4])))/6 + G[-1, w]*G[-1, 0, v]*Log[16] + 
			 G[-1, w]*G[0, -1, v]*Log[16] + (I/12)*G[-1, v]*(G[-1, w]*((22*I)*Pi^2 + 24*G[0, v]*(Pi + (2*I)*Log[2])) + 
			   12*G[0, v]^2*(3*Pi - I*Log[4]) + 3*G[0, v]*((13*I)*Pi^2 + 4*Pi*G[-(2 + v)^(-1), w] + (8*I)*G[-(2 + v)^(-1), w]*Log[2] - 
			     (4*I)*Log[2]^2 + 4*G[0, w]*(Pi - I*Log[4]) - 4*G[v, w]*(4*Pi + I*Log[16])) + 
			   2*((13*I)*Pi^2*G[0, w] - 3*Pi*G[0, w]^2 + 2*(5*Pi^3 - (11*I)*Pi^2*G[v, w] - I*Pi^2*G[-(2 + v)^(-1), w] - 
			       6*Pi*G[-2, -2, v] - 12*Pi*G[-2, 0, v] - 9*Pi*G[-1, -2, v] + 6*Pi*G[-1, -1, w] - 36*Pi*G[-1, 0, v] - 
			       6*Pi*G[-1, 0, w] + 12*Pi*G[-1, v, w] - 12*Pi*G[-1, -(2 + v)^(-1), w] - 12*Pi*G[0, -2, v] + 3*Pi*G[0, -1, w] - 
			       6*Pi*G[0, v, w] + 6*Pi*G[0, -(2 + v)^(-1), w] - 6*Pi*G[v, -1, w] + 12*Pi*G[v, 0, w] - 18*Pi*G[v, v, w] + 
			       12*Pi*G[v, -(2 + v)^(-1), w] - 3*Pi*G[-(2 + v)^(-1), -1, w] - 3*Pi*G[-(2 + v)^(-1), 0, w] + 
			       12*Pi*G[-(2 + v)^(-1), v, w] - 6*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + (3*I)*G[-1, 0, v]*Log[8] - 
			       (6*I)*Zeta[3]))) - I*Pi*Zeta[3] + 2*G[0, v]*Zeta[3] + G[0, w]*Zeta[3] + G[v, w]*Zeta[3] - 
			 2*G[-(2 + v)^(-1), w]*Zeta[3]
			),
Int[B, 213, 4, v, w] -> 
	+((I/2)*w)/(e^2*M2^2*(1 + w))*(
			Pi + I*G[0, w]
			)
	+w/(4*e*M2^2*(1 + w))*(
			-4*Pi^2 - (2*I)*Pi*G[-1, v] - (4*I)*Pi*G[-1, w] + (4*I)*Pi*G[0, v] + G[0, v]^2 - 2*G[0, v]*G[0, w] - 3*G[0, w]^2 + 
			 (4*I)*Pi*G[v, w] + 2*G[0, v]*G[v, w] - 2*G[-1, 0, v] + 4*G[-1, 0, w] - 2*G[v, 0, w]
			)
	+w/(12*M2^2*(1 + w))*(
			(-6*I)*Pi^3 + 9*Pi^2*G[0, v] - (18*I)*Pi*G[0, v]^2 - 5*G[0, v]^3 - 9*Pi^2*G[0, w] + (12*I)*Pi*G[0, v]*G[0, w] + 
			 9*G[0, v]^2*G[0, w] - (6*I)*Pi*G[0, w]^2 - 3*G[0, v]*G[0, w]^2 - 5*G[0, w]^3 + 9*Pi^2*G[v, w] - (36*I)*Pi*G[0, v]*G[v, w] - 
			 15*G[0, v]^2*G[v, w] - 10*Pi^2*G[-(2 + v)^(-1), w] + (24*I)*Pi*G[0, v]*G[-(2 + v)^(-1), w] + 
			 6*G[0, v]^2*G[-(2 + v)^(-1), w] - (24*I)*Pi*G[-2, -1, v] - (24*I)*Pi*G[-1, -2, v] - 24*G[0, v]*G[-1, -2, v] - 
			 (6*I)*Pi*G[-1, -1, v] + (24*I)*Pi*G[-1, -1, w] + (12*I)*Pi*G[-1, 0, v] + 24*G[-2, v]*G[-1, 0, v] + 12*G[0, v]*G[-1, 0, v] - 
			 12*G[0, w]*G[-1, 0, v] + 24*G[v, w]*G[-1, 0, v] - 24*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 
			 6*G[-1, w]*(4*Pi^2 - (4*I)*Pi*G[0, v] - G[0, v]^2 + 2*G[-1, 0, v]) + 12*G[0, v]*G[-1, 0, w] - (24*I)*Pi*G[-1, v, w] - 
			 12*G[0, v]*G[-1, v, w] + (12*I)*Pi*G[0, -1, v] + (12*I)*Pi*G[0, v, w] + 6*G[0, v]*G[0, v, w] + (24*I)*Pi*G[v, -1, w] + 
			 (12*I)*Pi*G[v, 0, w] + 18*G[0, v]*G[v, 0, w] - (36*I)*Pi*G[v, v, w] - 18*G[0, v]*G[v, v, w] - 
			 (24*I)*Pi*G[-(2 + v)^(-1), -1, w] - 12*G[0, v]*G[-(2 + v)^(-1), 0, w] + (24*I)*Pi*G[-(2 + v)^(-1), v, w] + 
			 12*G[0, v]*G[-(2 + v)^(-1), v, w] - 24*G[-2, -1, 0, v] - 6*G[-1, -1, 0, v] - 24*G[-1, -1, 0, w] + 36*G[-1, 0, 0, w] + 
			 12*G[-1, v, 0, w] + 24*G[0, -1, -2, v] + 12*G[0, -1, 0, v] - 6*G[0, v, 0, w] - 24*G[v, -1, 0, w] - 6*G[v, 0, 0, w] + 
			 18*G[v, v, 0, w] + 24*G[-(2 + v)^(-1), -1, 0, w] - 12*G[-(2 + v)^(-1), 0, 0, w] - 12*G[-(2 + v)^(-1), v, 0, w] + 
			 24*G[0, -1, v]*Log[2] + G[-1, v]*(-11*Pi^2 + (24*I)*Pi*G[-2, v] + (12*I)*Pi*G[-1, w] + (12*I)*Pi*G[0, v] - 
			   (12*I)*Pi*G[0, w] + (24*I)*Pi*G[v, w] - (24*I)*Pi*G[-(2 + v)^(-1), w] - 24*G[0, v]*Log[2]) + 3*G[-1, 0, v]*Log[256] + 
			 18*Zeta[3]
			)
	+e/(M2^2*(1 + w))*(
			(43*Pi^4*w)/80 - (Pi^2*w*G[-2, v]^2)/2 + I*Pi^3*w*G[-1, w] + (I/2)*Pi^3*w*G[0, v] - (3*Pi^2*w*G[-1, w]*G[0, v])/2 + 
			 (3*Pi^2*w*G[0, v]^2)/8 + (3*I)*Pi*w*G[-1, w]*G[0, v]^2 + ((5*I)/6)*Pi*w*G[0, v]^3 + (5*w*G[-1, w]*G[0, v]^3)/6 + 
			 (5*w*G[0, v]^4)/16 - ((4*I)/3)*Pi^3*w*G[0, w] - (9*Pi^2*w*G[0, v]*G[0, w])/4 + (I/2)*Pi*w*G[0, v]^2*G[0, w] - 
			 (5*w*G[0, v]^3*G[0, w])/12 + (5*Pi^2*w*G[0, w]^2)/8 - ((3*I)/2)*Pi*w*G[0, v]*G[0, w]^2 - (w*G[0, v]^2*G[0, w]^2)/8 - 
			 ((2*I)/3)*Pi*w*G[0, w]^3 + (w*G[0, v]*G[0, w]^3)/4 + (w*G[0, w]^4)/48 + (I/2)*Pi^3*w*G[v, w] + 
			 (3*Pi^2*w*G[0, v]*G[v, w])/4 + ((5*I)/2)*Pi*w*G[0, v]^2*G[v, w] + (5*w*G[0, v]^3*G[v, w])/4 + 
			 (I/6)*Pi^3*w*G[-(2 + v)^(-1), w] + (3*Pi^2*w*G[0, v]*G[-(2 + v)^(-1), w])/2 - (3*I)*Pi*w*G[0, v]^2*G[-(2 + v)^(-1), w] - 
			 (5*w*G[0, v]^3*G[-(2 + v)^(-1), w])/6 + Pi^2*w*G[-2, -2, v] - (13*Pi^2*w*G[-2, -1, v])/6 + 
			 (4*I)*Pi*w*G[-1, w]*G[-2, -1, v] + (4*I)*Pi*w*G[0, v]*G[-2, -1, v] - (6*I)*Pi*w*G[0, w]*G[-2, -1, v] + 
			 (4*I)*Pi*w*G[v, w]*G[-2, -1, v] - (2*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-2, -1, v] + Pi^2*w*G[-2, 0, v] - 
			 (13*Pi^2*w*G[-1, -2, v])/6 + (4*I)*Pi*w*G[-1, w]*G[-1, -2, v] + (4*I)*Pi*w*G[0, v]*G[-1, -2, v] + 
			 4*w*G[-1, w]*G[0, v]*G[-1, -2, v] + 2*w*G[0, v]^2*G[-1, -2, v] - (6*I)*Pi*w*G[0, w]*G[-1, -2, v] - 
			 6*w*G[0, v]*G[0, w]*G[-1, -2, v] + (4*I)*Pi*w*G[v, w]*G[-1, -2, v] + 4*w*G[0, v]*G[v, w]*G[-1, -2, v] - 
			 (2*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-1, -2, v] - 2*w*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, -2, v] + (229*Pi^2*w*G[-1, -1, v])/12 + 
			 I*Pi*w*G[-1, w]*G[-1, -1, v] - (18*I)*Pi*w*G[0, v]*G[-1, -1, v] + (2*I)*Pi*w*G[0, w]*G[-1, -1, v] - 
			 (4*I)*Pi*w*G[v, w]*G[-1, -1, v] + I*Pi*w*G[-(2 + v)^(-1), w]*G[-1, -1, v] - 4*Pi^2*w*G[-1, -1, w] + 
			 (4*I)*Pi*w*G[0, v]*G[-1, -1, w] + w*G[0, v]^2*G[-1, -1, w] - (25*Pi^2*w*G[-1, 0, v])/4 - (2*I)*Pi*w*G[-1, w]*G[-1, 0, v] + 
			 I*Pi*w*G[0, v]*G[-1, 0, v] - 2*w*G[-1, w]*G[0, v]*G[-1, 0, v] - 4*w*G[0, v]^2*G[-1, 0, v] - I*Pi*w*G[0, w]*G[-1, 0, v] - 
			 w*G[0, v]*G[0, w]*G[-1, 0, v] + (w*G[0, w]^2*G[-1, 0, v])/2 + (2*I)*Pi*w*G[v, w]*G[-1, 0, v] + 
			 2*w*G[0, v]*G[v, w]*G[-1, 0, v] + I*Pi*w*G[-(2 + v)^(-1), w]*G[-1, 0, v] + w*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			 2*w*G[-2, -2, v]*G[-1, 0, v] - 4*w*G[-2, 0, v]*G[-1, 0, v] + 5*w*G[-1, -2, v]*G[-1, 0, v] - 2*w*G[-1, -1, w]*G[-1, 0, v] + 
			 8*w*G[-1, 0, v]^2 + (3*Pi^2*w*G[-1, 0, w])/2 - (2*I)*Pi*w*G[0, v]*G[-1, 0, w] - (3*w*G[0, v]^2*G[-1, 0, w])/2 + 
			 2*w*G[-1, 0, v]*G[-1, 0, w] - (3*Pi^2*w*G[-1, v, w])/2 + (6*I)*Pi*w*G[0, v]*G[-1, v, w] + (5*w*G[0, v]^2*G[-1, v, w])/2 - 
			 4*w*G[-1, 0, v]*G[-1, v, w] + (5*Pi^2*w*G[-1, -(2 + v)^(-1), w])/3 - (4*I)*Pi*w*G[0, v]*G[-1, -(2 + v)^(-1), w] - 
			 w*G[0, v]^2*G[-1, -(2 + v)^(-1), w] + 4*w*G[-1, 0, v]*G[-1, -(2 + v)^(-1), w] + Pi^2*w*G[0, -2, v] - 
			 4*w*G[-1, 0, v]*G[0, -2, v] - (109*Pi^2*w*G[0, -1, v])/12 - (2*I)*Pi*w*G[-1, w]*G[0, -1, v] + 
			 (10*I)*Pi*w*G[0, v]*G[0, -1, v] - I*Pi*w*G[0, w]*G[0, -1, v] - (4*I)*Pi*w*G[v, w]*G[0, -1, v] + 
			 (3*I)*Pi*w*G[-(2 + v)^(-1), w]*G[0, -1, v] + 4*Pi^2*w*G[0, -1, w] - (6*I)*Pi*w*G[0, v]*G[0, -1, w] - 
			 (3*w*G[0, v]^2*G[0, -1, w])/2 + 3*w*G[-1, 0, v]*G[0, -1, w] + (3*Pi^2*w*G[0, v, w])/4 - (3*I)*Pi*w*G[0, v]*G[0, v, w] - 
			 (5*w*G[0, v]^2*G[0, v, w])/4 + 2*w*G[-1, 0, v]*G[0, v, w] - (5*Pi^2*w*G[0, -(2 + v)^(-1), w])/2 + 
			 (6*I)*Pi*w*G[0, v]*G[0, -(2 + v)^(-1), w] + (3*w*G[0, v]^2*G[0, -(2 + v)^(-1), w])/2 - 
			 6*w*G[-1, 0, v]*G[0, -(2 + v)^(-1), w] + 4*Pi^2*w*G[v, -1, w] - (8*I)*Pi*w*G[0, v]*G[v, -1, w] - 
			 2*w*G[0, v]^2*G[v, -1, w] + 4*w*G[-1, 0, v]*G[v, -1, w] - (9*Pi^2*w*G[v, 0, w])/4 + I*Pi*w*G[0, v]*G[v, 0, w] - 
			 (5*w*G[0, v]^2*G[v, 0, w])/4 - 2*w*G[-1, 0, v]*G[v, 0, w] - (9*Pi^2*w*G[v, v, w])/4 + (9*I)*Pi*w*G[0, v]*G[v, v, w] + 
			 (15*w*G[0, v]^2*G[v, v, w])/4 - 6*w*G[-1, 0, v]*G[v, v, w] + (5*Pi^2*w*G[v, -(2 + v)^(-1), w])/3 - 
			 (4*I)*Pi*w*G[0, v]*G[v, -(2 + v)^(-1), w] - w*G[0, v]^2*G[v, -(2 + v)^(-1), w] + 4*w*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] + 
			 (2*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), -1, w] + (w*G[0, v]^2*G[-(2 + v)^(-1), -1, w])/2 - 
			 w*G[-1, 0, v]*G[-(2 + v)^(-1), -1, w] - (2*Pi^2*w*G[-(2 + v)^(-1), 0, w])/3 + (2*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), 0, w] + 
			 (3*w*G[0, v]^2*G[-(2 + v)^(-1), 0, w])/2 - w*G[-1, 0, v]*G[-(2 + v)^(-1), 0, w] + (3*Pi^2*w*G[-(2 + v)^(-1), v, w])/2 - 
			 (6*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), v, w] - (5*w*G[0, v]^2*G[-(2 + v)^(-1), v, w])/2 + 
			 4*w*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] - (5*Pi^2*w*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/6 + 
			 (2*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + (w*G[0, v]^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/2 - 
			 2*w*G[-1, 0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - (2*I)*Pi*w*G[-2, -2, -1, v] + I*Pi*w*G[-2, -1, -1, v] + 
			 (4*I)*Pi*w*G[-2, -1, 0, v] + 4*w*G[-1, w]*G[-2, -1, 0, v] + 4*w*G[0, v]*G[-2, -1, 0, v] - 6*w*G[0, w]*G[-2, -1, 0, v] + 
			 4*w*G[v, w]*G[-2, -1, 0, v] - 2*w*G[-(2 + v)^(-1), w]*G[-2, -1, 0, v] + (2*I)*Pi*w*G[-1, -2, -2, v] + 
			 2*w*G[0, v]*G[-1, -2, -2, v] - (4*I)*Pi*w*G[-1, -2, -1, v] + (4*I)*Pi*w*G[-1, -2, 0, v] + 4*w*G[0, v]*G[-1, -2, 0, v] - 
			 (9*I)*Pi*w*G[-1, -1, -2, v] - 9*w*G[0, v]*G[-1, -1, -2, v] + ((5*I)/2)*Pi*w*G[-1, -1, -1, v] - 
			 (4*I)*Pi*w*G[-1, -1, -1, w] - (18*I)*Pi*w*G[-1, -1, 0, v] + w*G[-1, w]*G[-1, -1, 0, v] - 18*w*G[0, v]*G[-1, -1, 0, v] + 
			 2*w*G[0, w]*G[-1, -1, 0, v] - 4*w*G[v, w]*G[-1, -1, 0, v] + w*G[-(2 + v)^(-1), w]*G[-1, -1, 0, v] - 
			 2*w*G[0, v]*G[-1, -1, 0, w] + (4*I)*Pi*w*G[-1, -1, v, w] + 2*w*G[0, v]*G[-1, -1, v, w] + (4*I)*Pi*w*G[-1, 0, -2, v] + 
			 4*w*G[0, v]*G[-1, 0, -2, v] + (2*I)*Pi*w*G[-1, 0, -1, v] + (4*I)*Pi*w*G[-1, 0, 0, v] + 7*w*G[0, v]*G[-1, 0, 0, v] + 
			 3*w*G[0, w]*G[-1, 0, 0, v] - 6*w*G[v, w]*G[-1, 0, 0, v] + 3*w*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] + 
			 (2*I)*Pi*w*G[-1, 0, 0, w] + w*G[0, v]*G[-1, 0, 0, w] - (2*I)*Pi*w*G[-1, 0, v, w] - w*G[0, v]*G[-1, 0, v, w] - 
			 (4*I)*Pi*w*G[-1, v, -1, w] - (2*I)*Pi*w*G[-1, v, 0, w] - 3*w*G[0, v]*G[-1, v, 0, w] + (6*I)*Pi*w*G[-1, v, v, w] + 
			 3*w*G[0, v]*G[-1, v, v, w] + (4*I)*Pi*w*G[-1, -(2 + v)^(-1), -1, w] + 2*w*G[0, v]*G[-1, -(2 + v)^(-1), 0, w] - 
			 (4*I)*Pi*w*G[-1, -(2 + v)^(-1), v, w] - 2*w*G[0, v]*G[-1, -(2 + v)^(-1), v, w] - 4*w*G[-1, w]*G[0, -1, -2, v] + 
			 6*w*G[0, w]*G[0, -1, -2, v] - 4*w*G[v, w]*G[0, -1, -2, v] + 2*w*G[-(2 + v)^(-1), w]*G[0, -1, -2, v] + 
			 (14*I)*Pi*w*G[0, -1, -1, v] + (3*I)*Pi*w*G[0, -1, -1, w] + I*Pi*w*G[0, -1, 0, v] - 2*w*G[-1, w]*G[0, -1, 0, v] + 
			 10*w*G[0, v]*G[0, -1, 0, v] - w*G[0, w]*G[0, -1, 0, v] - 4*w*G[v, w]*G[0, -1, 0, v] + 
			 3*w*G[-(2 + v)^(-1), w]*G[0, -1, 0, v] + (3*I)*Pi*w*G[0, -1, 0, w] + 3*w*G[0, v]*G[0, -1, 0, w] - 
			 (6*I)*Pi*w*G[0, -1, v, w] - 3*w*G[0, v]*G[0, -1, v, w] - (14*I)*Pi*w*G[0, 0, -1, v] + (7*I)*Pi*w*G[0, 0, -1, w] - 
			 (3*I)*Pi*w*G[0, 0, v, w] - (3*w*G[0, v]*G[0, 0, v, w])/2 + (2*I)*Pi*w*G[0, v, -1, w] + I*Pi*w*G[0, v, 0, w] + 
			 (3*w*G[0, v]*G[0, v, 0, w])/2 - (3*I)*Pi*w*G[0, v, v, w] - (3*w*G[0, v]*G[0, v, v, w])/2 - 
			 (6*I)*Pi*w*G[0, -(2 + v)^(-1), -1, w] - 3*w*G[0, v]*G[0, -(2 + v)^(-1), 0, w] + (6*I)*Pi*w*G[0, -(2 + v)^(-1), v, w] + 
			 3*w*G[0, v]*G[0, -(2 + v)^(-1), v, w] + (2*I)*Pi*w*G[v, -1, -1, w] + (6*I)*Pi*w*G[v, -1, 0, w] + 
			 4*w*G[0, v]*G[v, -1, 0, w] - (8*I)*Pi*w*G[v, -1, v, w] - 4*w*G[0, v]*G[v, -1, v, w] + (2*I)*Pi*w*G[v, 0, -1, w] - 
			 (3*I)*Pi*w*G[v, 0, 0, w] - (w*G[0, v]*G[v, 0, 0, w])/2 + I*Pi*w*G[v, 0, v, w] + (w*G[0, v]*G[v, 0, v, w])/2 - 
			 (6*I)*Pi*w*G[v, v, -1, w] - (3*I)*Pi*w*G[v, v, 0, w] - (9*w*G[0, v]*G[v, v, 0, w])/2 + (9*I)*Pi*w*G[v, v, v, w] + 
			 (9*w*G[0, v]*G[v, v, v, w])/2 + (4*I)*Pi*w*G[v, -(2 + v)^(-1), -1, w] + 2*w*G[0, v]*G[v, -(2 + v)^(-1), 0, w] - 
			 (4*I)*Pi*w*G[v, -(2 + v)^(-1), v, w] - 2*w*G[0, v]*G[v, -(2 + v)^(-1), v, w] + I*Pi*w*G[-(2 + v)^(-1), -1, -1, w] - 
			 (3*I)*Pi*w*G[-(2 + v)^(-1), -1, 0, w] - w*G[0, v]*G[-(2 + v)^(-1), -1, 0, w] + (2*I)*Pi*w*G[-(2 + v)^(-1), -1, v, w] + 
			 w*G[0, v]*G[-(2 + v)^(-1), -1, v, w] - (3*I)*Pi*w*G[-(2 + v)^(-1), 0, -1, w] + I*Pi*w*G[-(2 + v)^(-1), 0, 0, w] - 
			 w*G[0, v]*G[-(2 + v)^(-1), 0, 0, w] + (2*I)*Pi*w*G[-(2 + v)^(-1), 0, v, w] + w*G[0, v]*G[-(2 + v)^(-1), 0, v, w] + 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), v, -1, w] + (2*I)*Pi*w*G[-(2 + v)^(-1), v, 0, w] + 3*w*G[0, v]*G[-(2 + v)^(-1), v, 0, w] - 
			 (6*I)*Pi*w*G[-(2 + v)^(-1), v, v, w] - 3*w*G[0, v]*G[-(2 + v)^(-1), v, v, w] - 
			 (2*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, w] - w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, w] + 
			 (2*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] - 
			 2*w*G[-2, -2, -1, 0, v] + w*G[-2, -1, -1, 0, v] + 4*w*G[-2, -1, 0, 0, v] - 4*w*G[-1, -2, -1, 0, v] + 
			 (5*w*G[-1, -1, -1, 0, v])/2 + 4*w*G[-1, -1, -1, 0, w] + 3*w*G[-1, -1, 0, 0, v] - 6*w*G[-1, -1, 0, 0, w] - 
			 2*w*G[-1, -1, v, 0, w] + 4*w*G[-1, 0, -1, -2, v] + 2*w*G[-1, 0, -1, 0, v] - 2*w*G[-1, 0, 0, 0, v] + 5*w*G[-1, 0, 0, 0, w] + 
			 w*G[-1, 0, v, 0, w] + 4*w*G[-1, v, -1, 0, w] + w*G[-1, v, 0, 0, w] - 3*w*G[-1, v, v, 0, w] - 
			 4*w*G[-1, -(2 + v)^(-1), -1, 0, w] + 2*w*G[-1, -(2 + v)^(-1), 0, 0, w] + 2*w*G[-1, -(2 + v)^(-1), v, 0, w] - 
			 2*w*G[0, -1, -2, -2, v] - 4*w*G[0, -1, -2, 0, v] + 9*w*G[0, -1, -1, -2, v] + 14*w*G[0, -1, -1, 0, v] - 
			 3*w*G[0, -1, -1, 0, w] - 4*w*G[0, -1, 0, -2, v] - 13*w*G[0, -1, 0, 0, v] + 3*w*G[0, -1, v, 0, w] - 4*w*G[0, 0, -1, -2, v] - 
			 14*w*G[0, 0, -1, 0, v] - 7*w*G[0, 0, -1, 0, w] + (3*w*G[0, 0, v, 0, w])/2 - 2*w*G[0, v, -1, 0, w] - 
			 (w*G[0, v, 0, 0, w])/2 + (3*w*G[0, v, v, 0, w])/2 + 6*w*G[0, -(2 + v)^(-1), -1, 0, w] - 3*w*G[0, -(2 + v)^(-1), 0, 0, w] - 
			 3*w*G[0, -(2 + v)^(-1), v, 0, w] - 2*w*G[v, -1, -1, 0, w] - 6*w*G[v, -1, 0, 0, w] + 4*w*G[v, -1, v, 0, w] - 
			 2*w*G[v, 0, -1, 0, w] + (3*w*G[v, 0, 0, 0, w])/2 - (w*G[v, 0, v, 0, w])/2 + 6*w*G[v, v, -1, 0, w] + 
			 (3*w*G[v, v, 0, 0, w])/2 - (9*w*G[v, v, v, 0, w])/2 - 4*w*G[v, -(2 + v)^(-1), -1, 0, w] + 
			 2*w*G[v, -(2 + v)^(-1), 0, 0, w] + 2*w*G[v, -(2 + v)^(-1), v, 0, w] - w*G[-(2 + v)^(-1), -1, -1, 0, w] + 
			 6*w*G[-(2 + v)^(-1), -1, 0, 0, w] - w*G[-(2 + v)^(-1), -1, v, 0, w] + 3*w*G[-(2 + v)^(-1), 0, -1, 0, w] - 
			 4*w*G[-(2 + v)^(-1), 0, 0, 0, w] - w*G[-(2 + v)^(-1), 0, v, 0, w] - 4*w*G[-(2 + v)^(-1), v, -1, 0, w] - 
			 w*G[-(2 + v)^(-1), v, 0, 0, w] + 3*w*G[-(2 + v)^(-1), v, v, 0, w] + 2*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, 0, w] - 
			 w*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, 0, w] - w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, 0, w] + 
			 Pi*w*G[-1, v]^2*(-8*Pi + (5*I)*Log[2]) + (2*I)*Pi*w*G[-2, -1, v]*Log[2] + (2*I)*Pi*w*G[-1, -2, v]*Log[2] - 
			 (10*I)*Pi*w*G[-1, -1, v]*Log[2] - 9*w*G[0, v]*G[-1, -1, v]*Log[2] - 4*w*G[-1, w]*G[-1, 0, v]*Log[2] - 
			 4*w*G[-1, w]*G[0, -1, v]*Log[2] - 4*w*G[v, w]*G[0, -1, v]*Log[2] - w*G[-1, -1, 0, v]*Log[2] - 4*w*G[-1, 0, 0, v]*Log[2] - 
			 4*w*G[0, -1, 0, v]*Log[2] - w*G[-1, 0, v]*Log[2]^2 - w*G[0, -1, v]*Log[2]^2 + w*G[0, v]*G[-1, -2, v]*Log[4] - 
			 2*w*G[v, w]*G[-1, 0, v]*Log[4] + w*G[-(2 + v)^(-1), w]*G[-1, 0, v]*Log[4] + w*G[-(2 + v)^(-1), w]*G[0, -1, v]*Log[4] + 
			 w*G[-2, -1, 0, v]*Log[4] - w*G[0, -1, -2, v]*Log[4] - 2*w*G[0, 0, -1, v]*Log[4] + 
			 (w*G[-2, v]*(Pi*G[-1, v]*(13*Pi - (24*I)*G[-1, w] + (36*I)*G[0, w] - (24*I)*G[v, w] + (12*I)*G[-(2 + v)^(-1), w] - 
			      (12*I)*Log[2]) - 6*(Pi^2*G[0, v] - (2*I)*Pi*G[-2, -1, v] + I*Pi*G[-1, -1, v] + (4*I)*Pi*G[-1, 0, v] + 
			      4*G[-1, w]*G[-1, 0, v] - 6*G[0, w]*G[-1, 0, v] + 4*G[v, w]*G[-1, 0, v] - 2*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			      2*G[-2, -1, 0, v] + G[-1, -1, 0, v] + 4*G[-1, 0, 0, v] + G[-1, 0, v]*Log[4])))/6 + w*G[-1, 0, -1, v]*Log[16] + 
			 w*G[0, w]*G[-1, 0, v]*Log[64] + w*G[0, w]*G[0, -1, v]*Log[64] + w*G[0, -1, -1, v]*Log[512] - 
			 (I/12)*w*G[-1, v]*(12*G[0, v]^2*(4*Pi + I*Log[4]) + 2*G[-1, w]*((11*I)*Pi^2 + 6*G[0, v]*(2*Pi + I*Log[16])) + 
			   (3*I)*G[0, v]*(19*Pi^2 + (4*I)*Pi*G[-(2 + v)^(-1), w] - (4*I)*G[0, w]*(Pi - (6*I)*Log[2]) - 
			     8*G[-(2 + v)^(-1), w]*Log[2] + 4*Log[2]^2 + 4*G[v, w]*((2*I)*Pi + Log[16])) + 
			   2*(7*Pi^3 + (13*I)*Pi^2*G[0, w] - 3*Pi*G[0, w]^2 - (26*I)*Pi^2*G[v, w] + (2*I)*Pi^2*G[-(2 + v)^(-1), w] + 
			     12*Pi*G[-2, -2, v] + 24*Pi*G[-2, 0, v] - 30*Pi*G[-1, -2, v] + 12*Pi*G[-1, -1, w] - 96*Pi*G[-1, 0, v] - 
			     12*Pi*G[-1, 0, w] + 24*Pi*G[-1, v, w] - 24*Pi*G[-1, -(2 + v)^(-1), w] + 24*Pi*G[0, -2, v] - 18*Pi*G[0, -1, w] - 
			     12*Pi*G[0, v, w] + 36*Pi*G[0, -(2 + v)^(-1), w] - 24*Pi*G[v, -1, w] + 12*Pi*G[v, 0, w] + 36*Pi*G[v, v, w] - 
			     24*Pi*G[v, -(2 + v)^(-1), w] + 6*Pi*G[-(2 + v)^(-1), -1, w] + 6*Pi*G[-(2 + v)^(-1), 0, w] - 
			     24*Pi*G[-(2 + v)^(-1), v, w] + 12*Pi*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + (6*I)*G[-1, 0, v]*Log[32] - 
			     (21*I)*Zeta[3])) + (11*I)*Pi*w*Zeta[3] - 3*w*G[-1, w]*Zeta[3] + 7*w*G[0, v]*Zeta[3] - w*G[0, w]*Zeta[3] + 
			 7*w*G[v, w]*Zeta[3] - 2*w*G[-(2 + v)^(-1), w]*Zeta[3]
			),
Int[B, 213, 1, xp, zp] -> 
	+xp/(M2 - M2*xp^2)*(
			22*Pi^2*G[0, -c, xp] + 22*Pi^2*G[0, -cbar, xp] - (2*I)*Pi*G[xp^(-1), zp]*G[-I, 0, xp] + (2*I)*Pi*G[xp, zp]*G[-I, 0, xp] + 
			 (2*I)*Pi*G[xp^(-1), zp]*G[-I, -c, xp] - (2*I)*Pi*G[xp, zp]*G[-I, -c, xp] + (2*I)*Pi*G[xp^(-1), zp]*G[-I, -cbar, xp] - 
			 (2*I)*Pi*G[xp, zp]*G[-I, -cbar, xp] - (2*I)*Pi*G[xp^(-1), zp]*G[I, 0, xp] + (2*I)*Pi*G[xp, zp]*G[I, 0, xp] + 
			 (2*I)*Pi*G[xp^(-1), zp]*G[I, -c, xp] - (2*I)*Pi*G[xp, zp]*G[I, -c, xp] + (2*I)*Pi*G[xp^(-1), zp]*G[I, -cbar, xp] - 
			 (2*I)*Pi*G[xp, zp]*G[I, -cbar, xp] + (2*I)*Pi*G[xp^(-1), zp]*G[-c, 0, xp] - (2*I)*Pi*G[xp, zp]*G[-c, 0, xp] - 
			 (2*I)*Pi*G[xp^(-1), zp]*G[-c, -c, xp] + (2*I)*Pi*G[xp, zp]*G[-c, -c, xp] - (2*I)*Pi*G[xp^(-1), zp]*G[-c, -cbar, xp] + 
			 (2*I)*Pi*G[xp, zp]*G[-c, -cbar, xp] + (2*I)*Pi*G[xp^(-1), zp]*G[-cbar, 0, xp] - (2*I)*Pi*G[xp, zp]*G[-cbar, 0, xp] - 
			 (2*I)*Pi*G[xp^(-1), zp]*G[-cbar, -c, xp] + (2*I)*Pi*G[xp, zp]*G[-cbar, -c, xp] - 
			 (2*I)*Pi*G[xp^(-1), zp]*G[-cbar, -cbar, xp] + (2*I)*Pi*G[xp, zp]*G[-cbar, -cbar, xp] - 
			 (2*I)*Pi*G[0, xp]*G[xp^(-1), -1, zp] + (2*I)*Pi*G[-c, xp]*G[xp^(-1), -1, zp] + (2*I)*Pi*G[-cbar, xp]*G[xp^(-1), -1, zp] + 
			 2*G[0, 0, xp]*G[xp^(-1), -1, zp] - 2*G[-c, 0, xp]*G[xp^(-1), -1, zp] + 2*G[-c, -I, xp]*G[xp^(-1), -1, zp] + 
			 2*G[-c, I, xp]*G[xp^(-1), -1, zp] - 2*G[-cbar, 0, xp]*G[xp^(-1), -1, zp] + 2*G[-cbar, -I, xp]*G[xp^(-1), -1, zp] + 
			 2*G[-cbar, I, xp]*G[xp^(-1), -1, zp] + (2*I)*Pi*G[0, xp]*G[xp^(-1), Ixp^(-1), zp] - 
			 (2*I)*Pi*G[-c, xp]*G[xp^(-1), Ixp^(-1), zp] - (2*I)*Pi*G[-cbar, xp]*G[xp^(-1), Ixp^(-1), zp] - 
			 2*G[0, 0, xp]*G[xp^(-1), Ixp^(-1), zp] + 2*G[-c, 0, xp]*G[xp^(-1), Ixp^(-1), zp] - 
			 2*G[-c, -I, xp]*G[xp^(-1), Ixp^(-1), zp] - 2*G[-c, I, xp]*G[xp^(-1), Ixp^(-1), zp] + 
			 2*G[-cbar, 0, xp]*G[xp^(-1), Ixp^(-1), zp] - 2*G[-cbar, -I, xp]*G[xp^(-1), Ixp^(-1), zp] - 
			 2*G[-cbar, I, xp]*G[xp^(-1), Ixp^(-1), zp] - (2*I)*Pi*G[0, xp]*G[xp^(-1), Jxp^(-1), zp] + 
			 (2*I)*Pi*G[-c, xp]*G[xp^(-1), Jxp^(-1), zp] + (2*I)*Pi*G[-cbar, xp]*G[xp^(-1), Jxp^(-1), zp] + 
			 2*G[0, 0, xp]*G[xp^(-1), Jxp^(-1), zp] - 2*G[-c, 0, xp]*G[xp^(-1), Jxp^(-1), zp] + 
			 2*G[-c, -I, xp]*G[xp^(-1), Jxp^(-1), zp] + 2*G[-c, I, xp]*G[xp^(-1), Jxp^(-1), zp] - 
			 2*G[-cbar, 0, xp]*G[xp^(-1), Jxp^(-1), zp] + 2*G[-cbar, -I, xp]*G[xp^(-1), Jxp^(-1), zp] + 
			 2*G[-cbar, I, xp]*G[xp^(-1), Jxp^(-1), zp] + (2*I)*Pi*G[0, xp]*G[xp, -1, zp] - (2*I)*Pi*G[-c, xp]*G[xp, -1, zp] - 
			 (2*I)*Pi*G[-cbar, xp]*G[xp, -1, zp] - 2*G[0, 0, xp]*G[xp, -1, zp] + 2*G[-c, 0, xp]*G[xp, -1, zp] - 
			 2*G[-c, -I, xp]*G[xp, -1, zp] - 2*G[-c, I, xp]*G[xp, -1, zp] + 2*G[-cbar, 0, xp]*G[xp, -1, zp] - 
			 2*G[-cbar, -I, xp]*G[xp, -1, zp] - 2*G[-cbar, I, xp]*G[xp, -1, zp] - (2*I)*Pi*G[0, xp]*G[xp, Ixp^(-1), zp] + 
			 (2*I)*Pi*G[-c, xp]*G[xp, Ixp^(-1), zp] + (2*I)*Pi*G[-cbar, xp]*G[xp, Ixp^(-1), zp] + 2*G[0, 0, xp]*G[xp, Ixp^(-1), zp] - 
			 2*G[-c, 0, xp]*G[xp, Ixp^(-1), zp] + 2*G[-c, -I, xp]*G[xp, Ixp^(-1), zp] + 2*G[-c, I, xp]*G[xp, Ixp^(-1), zp] - 
			 2*G[-cbar, 0, xp]*G[xp, Ixp^(-1), zp] + 2*G[-cbar, -I, xp]*G[xp, Ixp^(-1), zp] + 2*G[-cbar, I, xp]*G[xp, Ixp^(-1), zp] - 
			 2*G[0, -I, xp]*(7*Pi^2 + G[xp^(-1), -1, zp] - G[xp^(-1), Ixp^(-1), zp] + G[xp^(-1), Jxp^(-1), zp] - G[xp, -1, zp] + 
			   G[xp, Ixp^(-1), zp] - G[xp, Jxp^(-1), zp]) - 2*G[0, I, xp]*(7*Pi^2 + G[xp^(-1), -1, zp] - G[xp^(-1), Ixp^(-1), zp] + 
			   G[xp^(-1), Jxp^(-1), zp] - G[xp, -1, zp] + G[xp, Ixp^(-1), zp] - G[xp, Jxp^(-1), zp]) + 
			 (2*I)*Pi*G[0, xp]*G[xp, Jxp^(-1), zp] - (2*I)*Pi*G[-c, xp]*G[xp, Jxp^(-1), zp] - 
			 (2*I)*Pi*G[-cbar, xp]*G[xp, Jxp^(-1), zp] - 2*G[0, 0, xp]*G[xp, Jxp^(-1), zp] + 2*G[-c, 0, xp]*G[xp, Jxp^(-1), zp] - 
			 2*G[-c, -I, xp]*G[xp, Jxp^(-1), zp] - 2*G[-c, I, xp]*G[xp, Jxp^(-1), zp] + 2*G[-cbar, 0, xp]*G[xp, Jxp^(-1), zp] - 
			 2*G[-cbar, -I, xp]*G[xp, Jxp^(-1), zp] - 2*G[-cbar, I, xp]*G[xp, Jxp^(-1), zp] + (8*I)*Pi*G[0, -1, 0, xp] - 
			 (8*I)*Pi*G[0, -1, -c, xp] - (8*I)*Pi*G[0, -1, -cbar, xp] - (6*I)*Pi*G[0, 0, 0, xp] + (6*I)*Pi*G[0, 0, -c, xp] + 
			 (6*I)*Pi*G[0, 0, -cbar, xp] + (8*I)*Pi*G[0, -I, 0, xp] - (8*I)*Pi*G[0, -I, -c, xp] - (8*I)*Pi*G[0, -I, -cbar, xp] + 
			 (8*I)*Pi*G[0, I, 0, xp] - (8*I)*Pi*G[0, I, -c, xp] - (8*I)*Pi*G[0, I, -cbar, xp] - (6*I)*Pi*G[0, -c, 0, xp] + 
			 (6*I)*Pi*G[0, -c, -c, xp] + (6*I)*Pi*G[0, -c, -cbar, xp] - (6*I)*Pi*G[0, -cbar, 0, xp] + (6*I)*Pi*G[0, -cbar, -c, xp] + 
			 (6*I)*Pi*G[0, -cbar, -cbar, xp] + 2*G[xp^(-1), zp]*G[-I, 0, 0, xp] - 2*G[xp, zp]*G[-I, 0, 0, xp] - 
			 2*G[xp^(-1), zp]*G[-I, 0, -I, xp] + 2*G[xp, zp]*G[-I, 0, -I, xp] - 2*G[xp^(-1), zp]*G[-I, 0, I, xp] + 
			 2*G[xp, zp]*G[-I, 0, I, xp] - 2*G[xp^(-1), zp]*G[-I, -c, 0, xp] + 2*G[xp, zp]*G[-I, -c, 0, xp] + 
			 2*G[xp^(-1), zp]*G[-I, -c, -I, xp] - 2*G[xp, zp]*G[-I, -c, -I, xp] + 2*G[xp^(-1), zp]*G[-I, -c, I, xp] - 
			 2*G[xp, zp]*G[-I, -c, I, xp] - 2*G[xp^(-1), zp]*G[-I, -cbar, 0, xp] + 2*G[xp, zp]*G[-I, -cbar, 0, xp] + 
			 2*G[xp^(-1), zp]*G[-I, -cbar, -I, xp] - 2*G[xp, zp]*G[-I, -cbar, -I, xp] + 2*G[xp^(-1), zp]*G[-I, -cbar, I, xp] - 
			 2*G[xp, zp]*G[-I, -cbar, I, xp] + 2*G[xp^(-1), zp]*G[I, 0, 0, xp] - 2*G[xp, zp]*G[I, 0, 0, xp] - 
			 2*G[xp^(-1), zp]*G[I, 0, -I, xp] + 2*G[xp, zp]*G[I, 0, -I, xp] - 2*G[xp^(-1), zp]*G[I, 0, I, xp] + 
			 2*G[xp, zp]*G[I, 0, I, xp] - 2*G[xp^(-1), zp]*G[I, -c, 0, xp] + 2*G[xp, zp]*G[I, -c, 0, xp] + 
			 2*G[xp^(-1), zp]*G[I, -c, -I, xp] - 2*G[xp, zp]*G[I, -c, -I, xp] + 2*G[xp^(-1), zp]*G[I, -c, I, xp] - 
			 2*G[xp, zp]*G[I, -c, I, xp] - 2*G[xp^(-1), zp]*G[I, -cbar, 0, xp] + 2*G[xp, zp]*G[I, -cbar, 0, xp] + 
			 2*G[xp^(-1), zp]*G[I, -cbar, -I, xp] - 2*G[xp, zp]*G[I, -cbar, -I, xp] + 2*G[xp^(-1), zp]*G[I, -cbar, I, xp] - 
			 2*G[xp, zp]*G[I, -cbar, I, xp] - 2*G[xp^(-1), zp]*G[-c, 0, 0, xp] + 2*G[xp, zp]*G[-c, 0, 0, xp] + 
			 2*G[xp^(-1), zp]*G[-c, 0, -I, xp] - 2*G[xp, zp]*G[-c, 0, -I, xp] + 2*G[xp^(-1), zp]*G[-c, 0, I, xp] - 
			 2*G[xp, zp]*G[-c, 0, I, xp] + 2*G[xp^(-1), zp]*G[-c, -c, 0, xp] - 2*G[xp, zp]*G[-c, -c, 0, xp] - 
			 2*G[xp^(-1), zp]*G[-c, -c, -I, xp] + 2*G[xp, zp]*G[-c, -c, -I, xp] - 2*G[xp^(-1), zp]*G[-c, -c, I, xp] + 
			 2*G[xp, zp]*G[-c, -c, I, xp] + 2*G[xp^(-1), zp]*G[-c, -cbar, 0, xp] - 2*G[xp, zp]*G[-c, -cbar, 0, xp] - 
			 2*G[xp^(-1), zp]*G[-c, -cbar, -I, xp] + 2*G[xp, zp]*G[-c, -cbar, -I, xp] - 2*G[xp^(-1), zp]*G[-c, -cbar, I, xp] + 
			 2*G[xp, zp]*G[-c, -cbar, I, xp] - 2*G[xp^(-1), zp]*G[-cbar, 0, 0, xp] + 2*G[xp, zp]*G[-cbar, 0, 0, xp] + 
			 2*G[xp^(-1), zp]*G[-cbar, 0, -I, xp] - 2*G[xp, zp]*G[-cbar, 0, -I, xp] + 2*G[xp^(-1), zp]*G[-cbar, 0, I, xp] - 
			 2*G[xp, zp]*G[-cbar, 0, I, xp] + 2*G[xp^(-1), zp]*G[-cbar, -c, 0, xp] - 2*G[xp, zp]*G[-cbar, -c, 0, xp] - 
			 2*G[xp^(-1), zp]*G[-cbar, -c, -I, xp] + 2*G[xp, zp]*G[-cbar, -c, -I, xp] - 2*G[xp^(-1), zp]*G[-cbar, -c, I, xp] + 
			 2*G[xp, zp]*G[-cbar, -c, I, xp] + 2*G[xp^(-1), zp]*G[-cbar, -cbar, 0, xp] - 2*G[xp, zp]*G[-cbar, -cbar, 0, xp] - 
			 2*G[xp^(-1), zp]*G[-cbar, -cbar, -I, xp] + 2*G[xp, zp]*G[-cbar, -cbar, -I, xp] - 2*G[xp^(-1), zp]*G[-cbar, -cbar, I, xp] + 
			 2*G[xp, zp]*G[-cbar, -cbar, I, xp] + (2*I)*Pi*G[xp^(-1), -1, -1, zp] + (2*I)*Pi*G[xp^(-1), -1, Ixp^(-1), zp] - 
			 2*G[0, xp]*G[xp^(-1), -1, Ixp^(-1), zp] + 2*G[-I, xp]*G[xp^(-1), -1, Ixp^(-1), zp] + 
			 2*G[I, xp]*G[xp^(-1), -1, Ixp^(-1), zp] - (4*I)*Pi*G[xp^(-1), -1, xp^(-1), zp] + 2*G[0, xp]*G[xp^(-1), -1, xp^(-1), zp] - 
			 2*G[-I, xp]*G[xp^(-1), -1, xp^(-1), zp] - 2*G[I, xp]*G[xp^(-1), -1, xp^(-1), zp] - (4*I)*Pi*G[xp^(-1), -1, xp, zp] + 
			 2*G[0, xp]*G[xp^(-1), -1, xp, zp] - 2*G[-I, xp]*G[xp^(-1), -1, xp, zp] - 2*G[I, xp]*G[xp^(-1), -1, xp, zp] - 
			 (2*I)*Pi*G[xp^(-1), 0, -1, zp] + (2*I)*Pi*G[xp^(-1), 0, xp^(-1), zp] + G[-I, xp]*G[xp^(-1), 0, xp^(-1), zp] + 
			 G[I, xp]*G[xp^(-1), 0, xp^(-1), zp] + (2*I)*Pi*G[xp^(-1), 0, xp, zp] + G[-I, xp]*G[xp^(-1), 0, xp, zp] + 
			 G[I, xp]*G[xp^(-1), 0, xp, zp] - (2*I)*Pi*G[xp^(-1), Ixp^(-1), -1, zp] - (2*I)*Pi*G[xp^(-1), Ixp^(-1), Ixp^(-1), zp] + 
			 2*G[0, xp]*G[xp^(-1), Ixp^(-1), Ixp^(-1), zp] - 2*G[-I, xp]*G[xp^(-1), Ixp^(-1), Ixp^(-1), zp] - 
			 2*G[I, xp]*G[xp^(-1), Ixp^(-1), Ixp^(-1), zp] + (4*I)*Pi*G[xp^(-1), Ixp^(-1), xp^(-1), zp] - 
			 2*G[0, xp]*G[xp^(-1), Ixp^(-1), xp^(-1), zp] + 2*G[-I, xp]*G[xp^(-1), Ixp^(-1), xp^(-1), zp] + 
			 2*G[I, xp]*G[xp^(-1), Ixp^(-1), xp^(-1), zp] + (4*I)*Pi*G[xp^(-1), Ixp^(-1), xp, zp] - 
			 2*G[0, xp]*G[xp^(-1), Ixp^(-1), xp, zp] + 2*G[-I, xp]*G[xp^(-1), Ixp^(-1), xp, zp] + 
			 2*G[I, xp]*G[xp^(-1), Ixp^(-1), xp, zp] + (2*I)*Pi*G[xp^(-1), Jxp^(-1), Ixp^(-1), zp] - 
			 2*G[0, xp]*G[xp^(-1), Jxp^(-1), Ixp^(-1), zp] + 2*G[-I, xp]*G[xp^(-1), Jxp^(-1), Ixp^(-1), zp] + 
			 2*G[I, xp]*G[xp^(-1), Jxp^(-1), Ixp^(-1), zp] - (2*I)*Pi*G[xp^(-1), Jxp^(-1), xp^(-1), zp] + 
			 G[0, xp]*G[xp^(-1), Jxp^(-1), xp^(-1), zp] - (2*I)*Pi*G[xp^(-1), Jxp^(-1), xp, zp] + 
			 G[0, xp]*G[xp^(-1), Jxp^(-1), xp, zp] - (2*I)*Pi*G[xp, -1, -1, zp] - (2*I)*Pi*G[xp, -1, Ixp^(-1), zp] + 
			 2*G[0, xp]*G[xp, -1, Ixp^(-1), zp] - 2*G[-I, xp]*G[xp, -1, Ixp^(-1), zp] - 2*G[I, xp]*G[xp, -1, Ixp^(-1), zp] + 
			 (4*I)*Pi*G[xp, -1, xp^(-1), zp] - 2*G[0, xp]*G[xp, -1, xp^(-1), zp] + 2*G[-I, xp]*G[xp, -1, xp^(-1), zp] + 
			 2*G[I, xp]*G[xp, -1, xp^(-1), zp] + (4*I)*Pi*G[xp, -1, xp, zp] - 2*G[0, xp]*G[xp, -1, xp, zp] + 
			 2*G[-I, xp]*G[xp, -1, xp, zp] + 2*G[I, xp]*G[xp, -1, xp, zp] + (2*I)*Pi*G[xp, 0, -1, zp] - (2*I)*Pi*G[xp, 0, xp^(-1), zp] + 
			 G[0, xp]*G[xp, 0, xp^(-1), zp] - (2*I)*Pi*G[xp, 0, xp, zp] + G[0, xp]*G[xp, 0, xp, zp] + (2*I)*Pi*G[xp, Ixp^(-1), -1, zp] + 
			 (2*I)*Pi*G[xp, Ixp^(-1), Ixp^(-1), zp] - 2*G[0, xp]*G[xp, Ixp^(-1), Ixp^(-1), zp] + 
			 2*G[-I, xp]*G[xp, Ixp^(-1), Ixp^(-1), zp] + 2*G[I, xp]*G[xp, Ixp^(-1), Ixp^(-1), zp] - 
			 (4*I)*Pi*G[xp, Ixp^(-1), xp^(-1), zp] + 2*G[0, xp]*G[xp, Ixp^(-1), xp^(-1), zp] - 
			 2*G[-I, xp]*G[xp, Ixp^(-1), xp^(-1), zp] - 2*G[I, xp]*G[xp, Ixp^(-1), xp^(-1), zp] - (4*I)*Pi*G[xp, Ixp^(-1), xp, zp] + 
			 2*G[0, xp]*G[xp, Ixp^(-1), xp, zp] - 2*G[-I, xp]*G[xp, Ixp^(-1), xp, zp] - 2*G[I, xp]*G[xp, Ixp^(-1), xp, zp] - 
			 (2*I)*Pi*G[xp, Jxp^(-1), Ixp^(-1), zp] + 2*G[0, xp]*G[xp, Jxp^(-1), Ixp^(-1), zp] - 
			 2*G[-I, xp]*G[xp, Jxp^(-1), Ixp^(-1), zp] - 2*G[I, xp]*G[xp, Jxp^(-1), Ixp^(-1), zp] + 
			 (2*I)*Pi*G[xp, Jxp^(-1), xp^(-1), zp] + G[-I, xp]*G[xp, Jxp^(-1), xp^(-1), zp] + G[I, xp]*G[xp, Jxp^(-1), xp^(-1), zp] + 
			 (2*I)*Pi*G[xp, Jxp^(-1), xp, zp] + G[-I, xp]*G[xp, Jxp^(-1), xp, zp] + G[I, xp]*G[xp, Jxp^(-1), xp, zp] - 
			 8*G[0, -1, 0, 0, xp] + 8*G[0, -1, 0, -I, xp] + 8*G[0, -1, 0, I, xp] + 8*G[0, -1, -c, 0, xp] - 8*G[0, -1, -c, -I, xp] - 
			 8*G[0, -1, -c, I, xp] + 8*G[0, -1, -cbar, 0, xp] - 8*G[0, -1, -cbar, -I, xp] - 8*G[0, -1, -cbar, I, xp] + 
			 6*G[0, 0, 0, 0, xp] - 6*G[0, 0, 0, -I, xp] - 6*G[0, 0, 0, I, xp] - 6*G[0, 0, -c, 0, xp] + 6*G[0, 0, -c, -I, xp] + 
			 6*G[0, 0, -c, I, xp] - 6*G[0, 0, -cbar, 0, xp] + 6*G[0, 0, -cbar, -I, xp] + 6*G[0, 0, -cbar, I, xp] - 
			 8*G[0, -I, 0, 0, xp] + 8*G[0, -I, 0, -I, xp] + 8*G[0, -I, 0, I, xp] + 8*G[0, -I, -c, 0, xp] - 8*G[0, -I, -c, -I, xp] - 
			 8*G[0, -I, -c, I, xp] + 8*G[0, -I, -cbar, 0, xp] - 8*G[0, -I, -cbar, -I, xp] - 8*G[0, -I, -cbar, I, xp] - 
			 8*G[0, I, 0, 0, xp] + 8*G[0, I, 0, -I, xp] + 8*G[0, I, 0, I, xp] + 8*G[0, I, -c, 0, xp] - 8*G[0, I, -c, -I, xp] - 
			 8*G[0, I, -c, I, xp] + 8*G[0, I, -cbar, 0, xp] - 8*G[0, I, -cbar, -I, xp] - 8*G[0, I, -cbar, I, xp] + 
			 6*G[0, -c, 0, 0, xp] - 6*G[0, -c, 0, -I, xp] - 6*G[0, -c, 0, I, xp] - 6*G[0, -c, -c, 0, xp] + 6*G[0, -c, -c, -I, xp] + 
			 6*G[0, -c, -c, I, xp] - 6*G[0, -c, -cbar, 0, xp] + 6*G[0, -c, -cbar, -I, xp] + 6*G[0, -c, -cbar, I, xp] + 
			 6*G[0, -cbar, 0, 0, xp] - 6*G[0, -cbar, 0, -I, xp] - 6*G[0, -cbar, 0, I, xp] - 6*G[0, -cbar, -c, 0, xp] + 
			 6*G[0, -cbar, -c, -I, xp] + 6*G[0, -cbar, -c, I, xp] - 6*G[0, -cbar, -cbar, 0, xp] + 6*G[0, -cbar, -cbar, -I, xp] + 
			 6*G[0, -cbar, -cbar, I, xp] + 2*G[xp^(-1), -1, -1, 0, zp] + 2*G[xp^(-1), -1, Ixp^(-1), Jxp^(-1), zp] - 
			 2*G[xp^(-1), -1, xp^(-1), 0, zp] - 2*G[xp^(-1), -1, xp^(-1), Jxp^(-1), zp] - 2*G[xp^(-1), -1, xp, 0, zp] - 
			 2*G[xp^(-1), -1, xp, Jxp^(-1), zp] - 2*G[xp^(-1), 0, -1, 0, zp] + G[xp^(-1), 0, xp^(-1), 0, zp] + 
			 G[xp^(-1), 0, xp^(-1), Jxp^(-1), zp] + G[xp^(-1), 0, xp, 0, zp] + G[xp^(-1), 0, xp, Jxp^(-1), zp] - 
			 2*G[xp^(-1), Ixp^(-1), -1, 0, zp] - 2*G[xp^(-1), Ixp^(-1), Ixp^(-1), Jxp^(-1), zp] + 
			 2*G[xp^(-1), Ixp^(-1), xp^(-1), 0, zp] + 2*G[xp^(-1), Ixp^(-1), xp^(-1), Jxp^(-1), zp] + 
			 2*G[xp^(-1), Ixp^(-1), xp, 0, zp] + 2*G[xp^(-1), Ixp^(-1), xp, Jxp^(-1), zp] + 
			 2*G[xp^(-1), Jxp^(-1), Ixp^(-1), Jxp^(-1), zp] - 2*G[xp, -1, -1, 0, zp] - 2*G[xp, -1, Ixp^(-1), Jxp^(-1), zp] + 
			 2*G[xp, -1, xp^(-1), 0, zp] + 2*G[xp, -1, xp^(-1), Jxp^(-1), zp] + 2*G[xp, -1, xp, 0, zp] + 2*G[xp, -1, xp, Jxp^(-1), zp] + 
			 2*G[xp, 0, -1, 0, zp] + 2*G[xp, Ixp^(-1), -1, 0, zp] + 2*G[xp, Ixp^(-1), Ixp^(-1), Jxp^(-1), zp] - 
			 2*G[xp, Ixp^(-1), xp^(-1), 0, zp] - 2*G[xp, Ixp^(-1), xp^(-1), Jxp^(-1), zp] - 2*G[xp, Ixp^(-1), xp, 0, zp] - 
			 2*G[xp, Ixp^(-1), xp, Jxp^(-1), zp] - 2*G[xp, Jxp^(-1), Ixp^(-1), Jxp^(-1), zp] + G[xp, Jxp^(-1), xp^(-1), 0, zp] + 
			 G[xp, Jxp^(-1), xp^(-1), Jxp^(-1), zp] + G[xp, Jxp^(-1), xp, 0, zp] + G[xp, Jxp^(-1), xp, Jxp^(-1), zp]
			)
	+xp/(72*M2*(-1 + xp^2))*(
			65*Pi^4 + (24*I)*Pi^3*G[xp, zp] + 252*Pi^2*G[-I, xp]*G[xp, zp] + 252*Pi^2*G[I, xp]*G[xp, zp] - 
			 528*Pi^2*G[-c, xp]*G[xp, zp] - 528*Pi^2*G[-cbar, xp]*G[xp, zp] + 912*Pi^2*G[0, -1, xp] + 120*Pi^2*G[0, 0, xp] - 
			 528*Pi^2*G[xp^(-1), -1, zp] + 276*Pi^2*G[xp^(-1), 0, zp] + 528*Pi^2*G[xp^(-1), Ixp^(-1), zp] - 
			 252*Pi^2*G[xp^(-1), Jxp^(-1), zp] + 528*Pi^2*G[xp, -1, zp] - 276*Pi^2*G[xp, 0, zp] - 528*Pi^2*G[xp, Ixp^(-1), zp] + 
			 252*Pi^2*G[xp, Jxp^(-1), zp] + 72*G[-I, xp]*G[xp^(-1), Jxp^(-1), xp^(-1), zp] + 
			 72*G[I, xp]*G[xp^(-1), Jxp^(-1), xp^(-1), zp] + 72*G[-I, xp]*G[xp^(-1), Jxp^(-1), xp, zp] + 
			 72*G[I, xp]*G[xp^(-1), Jxp^(-1), xp, zp] + 72*G[-I, xp]*G[xp, 0, xp^(-1), zp] + 72*G[I, xp]*G[xp, 0, xp^(-1), zp] + 
			 72*G[-I, xp]*G[xp, 0, xp, zp] + 72*G[I, xp]*G[xp, 0, xp, zp] + 
			 12*G[0, xp]*((2*I)*Pi^3 - 23*Pi^2*G[xp^(-1), zp] + 23*Pi^2*G[xp, zp] + 6*G[xp^(-1), 0, xp^(-1), zp] + 
			   6*G[xp^(-1), 0, xp, zp] + 6*G[xp, Jxp^(-1), xp^(-1), zp] + 6*G[xp, Jxp^(-1), xp, zp]) + 
			 72*G[xp^(-1), Jxp^(-1), xp^(-1), 0, zp] + 72*G[xp^(-1), Jxp^(-1), xp^(-1), Jxp^(-1), zp] + 
			 72*G[xp^(-1), Jxp^(-1), xp, 0, zp] + 72*G[xp^(-1), Jxp^(-1), xp, Jxp^(-1), zp] + 72*G[xp, 0, xp^(-1), 0, zp] + 
			 72*G[xp, 0, xp^(-1), Jxp^(-1), zp] + 72*G[xp, 0, xp, 0, zp] + 72*G[xp, 0, xp, Jxp^(-1), zp] - 144*G[xp, zp]*Zeta[3] + 
			 12*G[xp^(-1), zp]*((-2*I)*Pi^3 - 21*Pi^2*G[-I, xp] - 21*Pi^2*G[I, xp] + 44*Pi^2*G[-c, xp] + 44*Pi^2*G[-cbar, xp] + 
			   12*Zeta[3])
			),
Int[B, 215, v, w] -> 
	+w/(4*e^2*M2^2*(1 + v))*(
			3*Pi^2 + (2*I)*Pi*G[-1, w] - G[0, v]^2 + (2*I)*Pi*G[0, w] + 2*G[0, v]*((-2*I)*Pi + G[0, w] - G[v, w]) - (4*I)*Pi*G[v, w] - 
			 2*G[-1, 0, w] + 2*G[v, 0, w]
			)
	+w/(12*e*M2^2*(1 + v))*(
			(14*I)*Pi^3 + 13*Pi^2*G[0, v] + (6*I)*Pi*G[0, v]^2 + 3*G[0, v]^3 - 13*Pi^2*G[0, w] + (12*I)*Pi*G[0, v]*G[0, w] - 
			 3*G[0, v]^2*G[0, w] - (3*I)*Pi*G[0, w]^2 - 3*G[0, v]*G[0, w]^2 - 
			 6*Pi*G[-1, v]*(3*Pi - (4*I)*G[-1, w] - (2*I)*G[0, v] + (2*I)*G[0, w] + (2*I)*G[v, w]) + 13*Pi^2*G[v, w] + 
			 (12*I)*Pi*G[0, v]*G[v, w] + 9*G[0, v]^2*G[v, w] + (30*I)*Pi*G[-1, -1, w] + (12*I)*Pi*G[-1, 0, v] + 12*G[0, v]*G[-1, 0, v] - 
			 12*G[0, w]*G[-1, 0, v] - 12*G[v, w]*G[-1, 0, v] + 6*G[-1, w]*(3*Pi^2 - (8*I)*Pi*G[0, v] - 2*G[0, v]^2 + 4*G[-1, 0, v]) + 
			 (6*I)*Pi*G[-1, 0, w] + 24*G[0, v]*G[-1, 0, w] - (48*I)*Pi*G[-1, v, w] - 24*G[0, v]*G[-1, v, w] - (24*I)*Pi*G[0, -1, v] - 
			 (6*I)*Pi*G[0, -1, w] + (12*I)*Pi*G[0, v, w] + 6*G[0, v]*G[0, v, w] - (12*I)*Pi*G[v, -1, w] + (12*I)*Pi*G[v, 0, w] - 
			 6*G[0, v]*G[v, 0, w] + (12*I)*Pi*G[v, v, w] + 6*G[0, v]*G[v, v, w] - 30*G[-1, -1, 0, w] - 12*G[-1, 0, 0, v] + 
			 6*G[-1, 0, 0, w] + 24*G[-1, v, 0, w] - 24*G[0, -1, 0, v] + 6*G[0, -1, 0, w] - 6*G[0, v, 0, w] + 12*G[v, -1, 0, w] - 
			 6*G[v, 0, 0, w] - 6*G[v, v, 0, w] + 36*Zeta[3]
			)
	+1/(M2^2*(1 + v))*(
			(-323*Pi^4*w)/720 - 3*Pi^2*w*G[-1, v]^2 + (I/6)*Pi^3*w*G[0, v] - (17*Pi^2*w*G[0, v]^2)/24 - (I/6)*Pi*w*G[0, v]^3 - 
			 (7*w*G[0, v]^4)/48 - ((5*I)/6)*Pi^3*w*G[0, w] - (3*Pi^2*w*G[0, v]*G[0, w])/4 - (I/2)*Pi*w*G[0, v]^2*G[0, w] + 
			 (w*G[0, v]^3*G[0, w])/12 + (13*Pi^2*w*G[0, w]^2)/24 - (I/2)*Pi*w*G[0, v]*G[0, w]^2 + (w*G[0, v]^2*G[0, w]^2)/8 + 
			 (I/12)*Pi*w*G[0, w]^3 + (w*G[0, v]*G[0, w]^3)/12 + (I/6)*Pi^3*w*G[v, w] - (17*Pi^2*w*G[0, v]*G[v, w])/12 - 
			 (I/2)*Pi*w*G[0, v]^2*G[v, w] - (7*w*G[0, v]^3*G[v, w])/12 + ((2*I)/3)*Pi^3*w*G[-(2 + v)^(-1), w] + 
			 (11*Pi^2*w*G[0, v]*G[-(2 + v)^(-1), w])/6 - I*Pi*w*G[0, v]^2*G[-(2 + v)^(-1), w] - (w*G[0, v]^3*G[-(2 + v)^(-1), w])/6 - 
			 (2*I)*Pi*w*G[0, w]*G[-2, -1, v] - (2*I)*Pi*w*G[0, w]*G[-1, -2, v] - 2*w*G[0, v]*G[0, w]*G[-1, -2, v] + 
			 9*Pi^2*w*G[-1, -1, v] - (8*I)*Pi*w*G[0, v]*G[-1, -1, v] + (2*I)*Pi*w*G[0, w]*G[-1, -1, v] - I*Pi*w*G[v, w]*G[-1, -1, v] + 
			 (5*Pi^2*w*G[-1, -1, w])/2 - (10*I)*Pi*w*G[0, v]*G[-1, -1, w] - (5*w*G[0, v]^2*G[-1, -1, w])/2 - 5*Pi^2*w*G[-1, 0, v] + 
			 I*Pi*w*G[0, v]*G[-1, 0, v] - 3*w*G[0, v]^2*G[-1, 0, v] - I*Pi*w*G[0, w]*G[-1, 0, v] + 2*w*G[-2, v]*G[0, w]*G[-1, 0, v] - 
			 w*G[0, v]*G[0, w]*G[-1, 0, v] + (w*G[0, w]^2*G[-1, 0, v])/2 + I*Pi*w*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 
			 w*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 5*w*G[-1, -1, w]*G[-1, 0, v] + 3*w*G[-1, 0, v]^2 - 2*Pi^2*w*G[-1, 0, w] + 
			 (2*I)*Pi*w*G[0, v]*G[-1, 0, w] - (3*w*G[0, v]^2*G[-1, 0, w])/2 - 2*w*G[-1, 0, v]*G[-1, 0, w] + (5*Pi^2*w*G[-1, v, w])/2 + 
			 (6*I)*Pi*w*G[0, v]*G[-1, v, w] + (7*w*G[0, v]^2*G[-1, v, w])/2 - 5*w*G[-1, 0, v]*G[-1, v, w] + 
			 (5*Pi^2*w*G[-1, -(2 + v)^(-1), w])/6 - (2*I)*Pi*w*G[0, v]*G[-1, -(2 + v)^(-1), w] - 
			 (w*G[0, v]^2*G[-1, -(2 + v)^(-1), w])/2 + 2*w*G[-1, 0, v]*G[-1, -(2 + v)^(-1), w] - (5*Pi^2*w*G[0, -1, v])/3 + 
			 (6*I)*Pi*w*G[0, v]*G[0, -1, v] + I*Pi*w*G[0, w]*G[0, -1, v] + (2*I)*Pi*w*G[v, w]*G[0, -1, v] - Pi^2*w*G[0, -1, w] + 
			 (2*I)*Pi*w*G[0, v]*G[0, -1, w] + (w*G[0, v]^2*G[0, -1, w])/2 - w*G[-1, 0, v]*G[0, -1, w] + (3*Pi^2*w*G[0, v, w])/4 - 
			 (3*I)*Pi*w*G[0, v]*G[0, v, w] - (5*w*G[0, v]^2*G[0, v, w])/4 + 2*w*G[-1, 0, v]*G[0, v, w] - 
			 (5*Pi^2*w*G[0, -(2 + v)^(-1), w])/6 + (2*I)*Pi*w*G[0, v]*G[0, -(2 + v)^(-1), w] + (w*G[0, v]^2*G[0, -(2 + v)^(-1), w])/2 - 
			 2*w*G[-1, 0, v]*G[0, -(2 + v)^(-1), w] + (17*Pi^2*w*G[v, -1, w])/6 - (3*Pi^2*w*G[v, 0, w])/4 - I*Pi*w*G[0, v]*G[v, 0, w] + 
			 (w*G[0, v]^2*G[v, 0, w])/4 - (35*Pi^2*w*G[v, v, w])/12 + I*Pi*w*G[0, v]*G[v, v, w] - (w*G[0, v]^2*G[v, v, w])/4 - 
			 (4*Pi^2*w*G[-(2 + v)^(-1), -1, w])/3 - (Pi^2*w*G[-(2 + v)^(-1), 0, w])/2 + (2*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), 0, w] + 
			 (w*G[0, v]^2*G[-(2 + v)^(-1), 0, w])/2 - w*G[-1, 0, v]*G[-(2 + v)^(-1), 0, w] + (11*Pi^2*w*G[-(2 + v)^(-1), v, w])/6 - 
			 (2*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), v, w] - (w*G[0, v]^2*G[-(2 + v)^(-1), v, w])/2 + w*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] - 
			 2*w*G[0, w]*G[-2, -1, 0, v] + ((11*I)/2)*Pi*w*G[-1, -1, -1, w] - (8*I)*Pi*w*G[-1, -1, 0, v] - 8*w*G[0, v]*G[-1, -1, 0, v] + 
			 2*w*G[0, w]*G[-1, -1, 0, v] - w*G[v, w]*G[-1, -1, 0, v] + ((3*I)/2)*Pi*w*G[-1, -1, 0, w] + 5*w*G[0, v]*G[-1, -1, 0, w] - 
			 (10*I)*Pi*w*G[-1, -1, v, w] - 5*w*G[0, v]*G[-1, -1, v, w] + (4*I)*Pi*w*G[-1, 0, -1, v] - ((3*I)/2)*Pi*w*G[-1, 0, -1, w] + 
			 (2*I)*Pi*w*G[-1, 0, 0, v] + 5*w*G[0, v]*G[-1, 0, 0, v] + 3*w*G[0, w]*G[-1, 0, 0, v] + 2*w*G[v, w]*G[-1, 0, 0, v] - 
			 w*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] - ((3*I)/2)*Pi*w*G[-1, 0, 0, w] - w*G[0, v]*G[-1, 0, 0, w] + 
			 (2*I)*Pi*w*G[-1, 0, v, w] + w*G[0, v]*G[-1, 0, v, w] - (5*I)*Pi*w*G[-1, v, -1, w] + (2*I)*Pi*w*G[-1, v, 0, w] - 
			 3*w*G[0, v]*G[-1, v, 0, w] + (6*I)*Pi*w*G[-1, v, v, w] + 3*w*G[0, v]*G[-1, v, v, w] + 
			 (2*I)*Pi*w*G[-1, -(2 + v)^(-1), -1, w] + w*G[0, v]*G[-1, -(2 + v)^(-1), 0, w] - (2*I)*Pi*w*G[-1, -(2 + v)^(-1), v, w] - 
			 w*G[0, v]*G[-1, -(2 + v)^(-1), v, w] + 2*w*G[0, w]*G[0, -1, -2, v] + (7*I)*Pi*w*G[0, -1, -1, v] - 
			 (I/2)*Pi*w*G[0, -1, -1, w] - I*Pi*w*G[0, -1, 0, v] + 6*w*G[0, v]*G[0, -1, 0, v] + w*G[0, w]*G[0, -1, 0, v] + 
			 2*w*G[v, w]*G[0, -1, 0, v] - ((3*I)/2)*Pi*w*G[0, -1, 0, w] - w*G[0, v]*G[0, -1, 0, w] + (2*I)*Pi*w*G[0, -1, v, w] + 
			 w*G[0, v]*G[0, -1, v, w] - (4*I)*Pi*w*G[0, 0, -1, v] + (I/2)*Pi*w*G[0, 0, -1, w] - I*Pi*w*G[0, 0, v, w] - 
			 (w*G[0, v]*G[0, 0, v, w])/2 + (2*I)*Pi*w*G[0, v, -1, w] + I*Pi*w*G[0, v, 0, w] + (3*w*G[0, v]*G[0, v, 0, w])/2 - 
			 (3*I)*Pi*w*G[0, v, v, w] - (3*w*G[0, v]*G[0, v, v, w])/2 - (2*I)*Pi*w*G[0, -(2 + v)^(-1), -1, w] - 
			 w*G[0, v]*G[0, -(2 + v)^(-1), 0, w] + (2*I)*Pi*w*G[0, -(2 + v)^(-1), v, w] + w*G[0, v]*G[0, -(2 + v)^(-1), v, w] - 
			 I*Pi*w*G[v, -1, -1, w] + (4*I)*Pi*w*G[v, -1, 0, w] + (2*I)*Pi*w*G[v, 0, -1, w] - I*Pi*w*G[v, 0, 0, w] + 
			 (w*G[0, v]*G[v, 0, 0, w])/2 - I*Pi*w*G[v, 0, v, w] - (w*G[0, v]*G[v, 0, v, w])/2 - (3*I)*Pi*w*G[v, v, 0, w] - 
			 (w*G[0, v]*G[v, v, 0, w])/2 + I*Pi*w*G[v, v, v, w] + (w*G[0, v]*G[v, v, v, w])/2 + I*Pi*w*G[-(2 + v)^(-1), -1, -1, w] - 
			 (3*I)*Pi*w*G[-(2 + v)^(-1), -1, 0, w] - (2*I)*Pi*w*G[-(2 + v)^(-1), 0, -1, w] + I*Pi*w*G[-(2 + v)^(-1), 0, 0, w] - 
			 w*G[0, v]*G[-(2 + v)^(-1), 0, 0, w] + (2*I)*Pi*w*G[-(2 + v)^(-1), 0, v, w] + w*G[0, v]*G[-(2 + v)^(-1), 0, v, w] + 
			 I*Pi*w*G[-(2 + v)^(-1), v, -1, w] + (2*I)*Pi*w*G[-(2 + v)^(-1), v, 0, w] + w*G[0, v]*G[-(2 + v)^(-1), v, 0, w] - 
			 (2*I)*Pi*w*G[-(2 + v)^(-1), v, v, w] - w*G[0, v]*G[-(2 + v)^(-1), v, v, w] - (11*w*G[-1, -1, -1, 0, w])/2 + 
			 2*w*G[-1, -1, 0, 0, v] - (3*w*G[-1, -1, 0, 0, w])/2 + 5*w*G[-1, -1, v, 0, w] + 4*w*G[-1, 0, -1, 0, v] + 
			 (3*w*G[-1, 0, -1, 0, w])/2 + (3*w*G[-1, 0, 0, 0, w])/2 - w*G[-1, 0, v, 0, w] + 5*w*G[-1, v, -1, 0, w] - 
			 w*G[-1, v, 0, 0, w] - 3*w*G[-1, v, v, 0, w] - 2*w*G[-1, -(2 + v)^(-1), -1, 0, w] + w*G[-1, -(2 + v)^(-1), 0, 0, w] + 
			 w*G[-1, -(2 + v)^(-1), v, 0, w] + 7*w*G[0, -1, -1, 0, v] + (w*G[0, -1, -1, 0, w])/2 - 3*w*G[0, -1, 0, 0, v] + 
			 (3*w*G[0, -1, 0, 0, w])/2 - w*G[0, -1, v, 0, w] - 4*w*G[0, 0, -1, 0, v] - (w*G[0, 0, -1, 0, w])/2 + 
			 (w*G[0, 0, v, 0, w])/2 - 2*w*G[0, v, -1, 0, w] - (w*G[0, v, 0, 0, w])/2 + (3*w*G[0, v, v, 0, w])/2 + 
			 2*w*G[0, -(2 + v)^(-1), -1, 0, w] - w*G[0, -(2 + v)^(-1), 0, 0, w] - w*G[0, -(2 + v)^(-1), v, 0, w] + 
			 w*G[v, -1, -1, 0, w] - 2*w*G[v, -1, 0, 0, w] - 2*w*G[v, 0, -1, 0, w] + (w*G[v, 0, 0, 0, w])/2 + (w*G[v, 0, v, 0, w])/2 + 
			 (3*w*G[v, v, 0, 0, w])/2 - (w*G[v, v, v, 0, w])/2 - w*G[-(2 + v)^(-1), -1, -1, 0, w] + 3*w*G[-(2 + v)^(-1), -1, 0, 0, w] + 
			 2*w*G[-(2 + v)^(-1), 0, -1, 0, w] - 2*w*G[-(2 + v)^(-1), 0, 0, 0, w] - w*G[-(2 + v)^(-1), 0, v, 0, w] - 
			 w*G[-(2 + v)^(-1), v, -1, 0, w] - w*G[-(2 + v)^(-1), v, 0, 0, w] + w*G[-(2 + v)^(-1), v, v, 0, w] + 
			 w*G[0, w]*G[-1, 0, v]*Log[4] + w*G[0, w]*G[0, -1, v]*Log[4] + 
			 (w*G[-1, w]*((18*I)*Pi*G[0, v]^2 + 7*G[0, v]^3 + 3*G[0, v]*(5*Pi^2 + 4*G[-1, -2, v] + 4*G[-1, 0, v]) + 
			    (2*I)*(7*Pi^3 + 6*Pi*G[-2, -1, v] + 6*Pi*G[-1, -2, v] - 3*Pi*G[-1, -1, v] + 6*Pi*G[-1, 0, v] + 
			      (6*I)*G[-2, v]*G[-1, 0, v] - 21*Pi*G[0, -1, v] - (6*I)*G[-2, -1, 0, v] + (3*I)*G[-1, -1, 0, v] + 
			      (18*I)*G[-1, 0, 0, v] + (6*I)*G[0, -1, -2, v] + (21*I)*G[0, -1, 0, v] + (6*I)*G[-1, 0, v]*Log[2] + 
			      (3*I)*G[0, -1, v]*Log[4] - (18*I)*Zeta[3])))/6 - 
			 (I/6)*w*G[-1, v]*(14*Pi^3 + 18*Pi*G[0, v]^2 + (13*I)*Pi^2*G[0, w] - 12*Pi*G[-2, v]*G[0, w] - 3*Pi*G[0, w]^2 + 
			   (7*I)*Pi^2*G[v, w] - (9*I)*Pi^2*G[-(2 + v)^(-1), w] - 30*Pi*G[-1, -1, w] - 36*Pi*G[-1, 0, v] + 12*Pi*G[-1, 0, w] + 
			   30*Pi*G[-1, v, w] - 12*Pi*G[-1, -(2 + v)^(-1), w] + 6*Pi*G[0, -1, w] - 12*Pi*G[0, v, w] + 12*Pi*G[0, -(2 + v)^(-1), w] + 
			   6*Pi*G[-(2 + v)^(-1), 0, w] - 6*Pi*G[-(2 + v)^(-1), v, w] + 
			   G[0, v]*(Pi*((17*I)*Pi - 6*G[-(2 + v)^(-1), w]) + 6*G[0, w]*(Pi - I*Log[4])) + 
			   G[-1, w]*((-29*I)*Pi^2 + 12*Pi*G[-2, v] + G[0, v]*(-12*Pi + (6*I)*Log[4])) - (36*I)*Zeta[3]) + (8*I)*Pi*w*Zeta[3] + 
			 w*G[0, v]*Zeta[3] - w*G[0, w]*Zeta[3] + w*G[v, w]*Zeta[3]
			),
Int[B, 247, 1, v, w] -> 
	-w^2/(3*e^2*M2^3*(v - w))*(
			11*Pi^2 - 3*G[0, v]^2 + (12*I)*Pi*G[0, w] - 3*G[0, w]^2 + 6*G[0, v]*((-2*I)*Pi + G[0, w] - G[v, w]) - (12*I)*Pi*G[v, w] + 
			 6*G[v, 0, w]
			)
	+w^2/(6*e*M2^3*(v - w))*(
			(-14*I)*Pi^3 + 29*Pi^2*G[0, v] - (42*I)*Pi*G[0, v]^2 - 11*G[0, v]^3 + 15*Pi^2*G[0, w] + (36*I)*Pi*G[0, v]*G[0, w] + 
			 21*G[0, v]^2*G[0, w] + (6*I)*Pi*G[0, w]^2 - 9*G[0, v]*G[0, w]^2 - G[0, w]^3 - 
			 6*Pi*G[-1, v]*(3*Pi + (6*I)*G[-1, w] - (2*I)*G[0, v] + (2*I)*G[0, w] - (8*I)*G[v, w]) + 29*Pi^2*G[v, w] - 
			 (84*I)*Pi*G[0, v]*G[v, w] - 33*G[0, v]^2*G[v, w] - (24*I)*Pi*G[-1, -1, w] + 
			 G[-1, w]*(-70*Pi^2 + (72*I)*Pi*G[0, v] + 18*G[0, v]^2 - 36*G[-1, 0, v]) + (12*I)*Pi*G[-1, 0, v] + 12*G[0, v]*G[-1, 0, v] - 
			 12*G[0, w]*G[-1, 0, v] + 48*G[v, w]*G[-1, 0, v] - (84*I)*Pi*G[-1, 0, w] - 36*G[0, v]*G[-1, 0, w] + (72*I)*Pi*G[-1, v, w] + 
			 36*G[0, v]*G[-1, v, w] + (36*I)*Pi*G[0, -1, v] - (12*I)*Pi*G[0, -1, w] + (36*I)*Pi*G[0, v, w] + 18*G[0, v]*G[0, v, w] + 
			 (48*I)*Pi*G[v, -1, w] + (36*I)*Pi*G[v, 0, w] + 42*G[0, v]*G[v, 0, w] - (84*I)*Pi*G[v, v, w] - 42*G[0, v]*G[v, v, w] + 
			 24*G[-1, -1, 0, w] - 12*G[-1, 0, 0, v] + 48*G[-1, 0, 0, w] - 36*G[-1, v, 0, w] + 36*G[0, -1, 0, v] + 12*G[0, -1, 0, w] - 
			 18*G[0, v, 0, w] - 48*G[v, -1, 0, w] - 18*G[v, 0, 0, w] + 42*G[v, v, 0, w] - 24*Zeta[3]
			)
	+w^2/(90*M2^3*(v - w))*(
			23*Pi^4 - 180*Pi^2*G[-1, v]^2 + (420*I)*Pi^3*G[0, v] - 360*Pi^2*G[-2, v]*G[0, v] - 210*Pi^2*G[0, v]^2 + 
			 (540*I)*Pi*G[0, v]^3 + 150*G[0, v]^4 - 450*Pi^2*G[0, v]*G[0, w] - (360*I)*Pi*G[0, v]^2*G[0, w] - 270*G[0, v]^3*G[0, w] - 
			 (180*I)*Pi*G[0, v]*G[0, w]^2 + 90*G[0, v]^2*G[0, w]^2 + 30*G[0, v]*G[0, w]^3 + (420*I)*Pi^3*G[v, w] - 
			 420*Pi^2*G[0, v]*G[v, w] + (1620*I)*Pi*G[0, v]^2*G[v, w] + 600*G[0, v]^3*G[v, w] + (240*I)*Pi^3*G[-(2 + v)^(-1), w] + 
			 660*Pi^2*G[0, v]*G[-(2 + v)^(-1), w] - (360*I)*Pi*G[0, v]^2*G[-(2 + v)^(-1), w] - 60*G[0, v]^3*G[-(2 + v)^(-1), w] - 
			 1440*Pi^2*G[-2, -1, v] + (1440*I)*Pi*G[0, v]*G[-2, -1, v] + (720*I)*Pi*G[0, w]*G[-2, -1, v] + 
			 (1440*I)*Pi*G[v, w]*G[-2, -1, v] + 360*Pi^2*G[-2, 0, v] - 1440*Pi^2*G[-1, -2, v] + (1440*I)*Pi*G[0, v]*G[-1, -2, v] + 
			 (720*I)*Pi*G[0, w]*G[-1, -2, v] + 720*G[0, v]*G[0, w]*G[-1, -2, v] + (1440*I)*Pi*G[v, w]*G[-1, -2, v] + 
			 1440*G[0, v]*G[v, w]*G[-1, -2, v] + 900*Pi^2*G[-1, -1, v] - (720*I)*Pi*G[0, v]*G[-1, -1, v] + 
			 (360*I)*Pi*G[0, w]*G[-1, -1, v] + (180*I)*Pi*G[v, w]*G[-1, -1, v] - 1350*Pi^2*G[-1, -1, w] + 
			 (720*I)*Pi*G[0, v]*G[-1, -1, w] + 180*G[0, v]^2*G[-1, -1, w] - 870*Pi^2*G[-1, 0, v] - (1440*I)*Pi*G[-2, v]*G[-1, 0, v] + 
			 (180*I)*Pi*G[0, v]*G[-1, 0, v] - 630*G[0, v]^2*G[-1, 0, v] - (180*I)*Pi*G[0, w]*G[-1, 0, v] - 
			 720*G[-2, v]*G[0, w]*G[-1, 0, v] - 180*G[0, v]*G[0, w]*G[-1, 0, v] + 90*G[0, w]^2*G[-1, 0, v] - 
			 (180*I)*Pi*G[v, w]*G[-1, 0, v] - 1440*G[-2, v]*G[v, w]*G[-1, 0, v] - 180*G[0, v]*G[v, w]*G[-1, 0, v] + 
			 (360*I)*Pi*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 360*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 1440*G[-2, 0, v]*G[-1, 0, v] - 
			 360*G[-1, -1, w]*G[-1, 0, v] + 180*G[-1, 0, v]^2 + 870*Pi^2*G[-1, 0, w] + (1080*I)*Pi*G[0, v]*G[-1, 0, w] + 
			 810*G[0, v]^2*G[-1, 0, w] - 360*G[-1, 0, v]*G[-1, 0, w] + 810*Pi^2*G[-1, v, w] - (3240*I)*Pi*G[0, v]*G[-1, v, w] - 
			 1350*G[0, v]^2*G[-1, v, w] + 2880*G[-1, 0, v]*G[-1, v, w] - 900*Pi^2*G[-1, -(2 + v)^(-1), w] + 
			 (2160*I)*Pi*G[0, v]*G[-1, -(2 + v)^(-1), w] + 540*G[0, v]^2*G[-1, -(2 + v)^(-1), w] - 
			 2160*G[-1, 0, v]*G[-1, -(2 + v)^(-1), w] + 360*Pi^2*G[0, -2, v] - 1440*G[-1, 0, v]*G[0, -2, v] - 960*Pi^2*G[0, -1, v] + 
			 (1080*I)*Pi*G[0, v]*G[0, -1, v] + (360*I)*Pi*G[0, w]*G[0, -1, v] - (2520*I)*Pi*G[v, w]*G[0, -1, v] - 270*Pi^2*G[0, -1, w] + 
			 (1800*I)*Pi*G[0, v]*G[0, -1, w] + 450*G[0, v]^2*G[0, -1, w] - 900*G[-1, 0, v]*G[0, -1, w] - 585*Pi^2*G[0, v, w] - 
			 (540*I)*Pi*G[0, v]*G[0, v, w] - 405*G[0, v]^2*G[0, v, w] + 300*Pi^2*G[0, -(2 + v)^(-1), w] - 
			 (720*I)*Pi*G[0, v]*G[0, -(2 + v)^(-1), w] - 180*G[0, v]^2*G[0, -(2 + v)^(-1), w] + 720*G[-1, 0, v]*G[0, -(2 + v)^(-1), w] + 
			 1020*Pi^2*G[v, -1, w] - (1800*I)*Pi*G[0, v]*G[v, -1, w] - 450*G[0, v]^2*G[v, -1, w] + 900*G[-1, 0, v]*G[v, -1, w] - 
			 450*Pi^2*G[v, 0, w] - (720*I)*Pi*G[0, v]*G[v, 0, w] - 810*G[0, v]^2*G[v, 0, w] + 180*G[-1, 0, v]*G[v, 0, w] - 
			 285*Pi^2*G[v, v, w] + (3060*I)*Pi*G[0, v]*G[v, v, w] + 1395*G[0, v]^2*G[v, v, w] - 2520*G[-1, 0, v]*G[v, v, w] + 
			 600*Pi^2*G[v, -(2 + v)^(-1), w] - (1440*I)*Pi*G[0, v]*G[v, -(2 + v)^(-1), w] - 360*G[0, v]^2*G[v, -(2 + v)^(-1), w] + 
			 1440*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] - 480*Pi^2*G[-(2 + v)^(-1), -1, w] - 180*Pi^2*G[-(2 + v)^(-1), 0, w] + 
			 (720*I)*Pi*G[0, v]*G[-(2 + v)^(-1), 0, w] + 180*G[0, v]^2*G[-(2 + v)^(-1), 0, w] - 360*G[-1, 0, v]*G[-(2 + v)^(-1), 0, w] + 
			 660*Pi^2*G[-(2 + v)^(-1), v, w] - (720*I)*Pi*G[0, v]*G[-(2 + v)^(-1), v, w] - 180*G[0, v]^2*G[-(2 + v)^(-1), v, w] + 
			 360*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] + (1440*I)*Pi*G[-2, -1, 0, v] + 1440*G[0, v]*G[-2, -1, 0, v] + 
			 720*G[0, w]*G[-2, -1, 0, v] + 1440*G[v, w]*G[-2, -1, 0, v] + (1440*I)*Pi*G[-1, -2, 0, v] + 1440*G[0, v]*G[-1, -2, 0, v] - 
			 (720*I)*Pi*G[-1, -1, -1, w] - (720*I)*Pi*G[-1, -1, 0, v] - 720*G[0, v]*G[-1, -1, 0, v] + 360*G[0, w]*G[-1, -1, 0, v] + 
			 180*G[v, w]*G[-1, -1, 0, v] - (2700*I)*Pi*G[-1, -1, 0, w] - 360*G[0, v]*G[-1, -1, 0, w] + (720*I)*Pi*G[-1, -1, v, w] + 
			 360*G[0, v]*G[-1, -1, v, w] + (1440*I)*Pi*G[-1, 0, -2, v] + 1440*G[0, v]*G[-1, 0, -2, v] + (720*I)*Pi*G[-1, 0, -1, v] + 
			 (540*I)*Pi*G[-1, 0, -1, w] + (540*I)*Pi*G[-1, 0, 0, v] + 1080*G[0, v]*G[-1, 0, 0, v] + 540*G[0, w]*G[-1, 0, 0, v] - 
			 1260*G[v, w]*G[-1, 0, 0, v] - 360*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] - (180*I)*Pi*G[-1, 0, 0, w] - 
			 540*G[0, v]*G[-1, 0, 0, w] + (1080*I)*Pi*G[-1, 0, v, w] + 540*G[0, v]*G[-1, 0, v, w] + (2880*I)*Pi*G[-1, v, -1, w] + 
			 (1080*I)*Pi*G[-1, v, 0, w] + 1620*G[0, v]*G[-1, v, 0, w] - (3240*I)*Pi*G[-1, v, v, w] - 1620*G[0, v]*G[-1, v, v, w] - 
			 (2160*I)*Pi*G[-1, -(2 + v)^(-1), -1, w] - 1080*G[0, v]*G[-1, -(2 + v)^(-1), 0, w] + 
			 (2160*I)*Pi*G[-1, -(2 + v)^(-1), v, w] + 1080*G[0, v]*G[-1, -(2 + v)^(-1), v, w] + 1440*G[0, v]*G[0, -1, -2, v] - 
			 720*G[0, w]*G[0, -1, -2, v] - 1440*G[v, w]*G[0, -1, -2, v] + (900*I)*Pi*G[0, -1, -1, v] - (720*I)*Pi*G[0, -1, -1, w] - 
			 (360*I)*Pi*G[0, -1, 0, v] + 1080*G[0, v]*G[0, -1, 0, v] + 360*G[0, w]*G[0, -1, 0, v] - 2520*G[v, w]*G[0, -1, 0, v] + 
			 (540*I)*Pi*G[0, -1, 0, w] - 900*G[0, v]*G[0, -1, 0, w] + (1800*I)*Pi*G[0, -1, v, w] + 900*G[0, v]*G[0, -1, v, w] - 
			 (3600*I)*Pi*G[0, 0, -1, v] + (360*I)*Pi*G[0, 0, -1, w] - (360*I)*Pi*G[0, 0, v, w] - 180*G[0, v]*G[0, 0, v, w] - 
			 (540*I)*Pi*G[0, v, 0, w] + 270*G[0, v]*G[0, v, 0, w] - (540*I)*Pi*G[0, v, v, w] - 270*G[0, v]*G[0, v, v, w] + 
			 (720*I)*Pi*G[0, -(2 + v)^(-1), -1, w] + 360*G[0, v]*G[0, -(2 + v)^(-1), 0, w] - (720*I)*Pi*G[0, -(2 + v)^(-1), v, w] - 
			 360*G[0, v]*G[0, -(2 + v)^(-1), v, w] + (900*I)*Pi*G[v, -1, -1, w] + (1980*I)*Pi*G[v, -1, 0, w] + 
			 900*G[0, v]*G[v, -1, 0, w] - (1800*I)*Pi*G[v, -1, v, w] - 900*G[0, v]*G[v, -1, v, w] - (360*I)*Pi*G[v, 0, 0, w] + 
			 360*G[0, v]*G[v, 0, 0, w] - (720*I)*Pi*G[v, 0, v, w] - 360*G[0, v]*G[v, 0, v, w] - (2520*I)*Pi*G[v, v, -1, w] - 
			 (540*I)*Pi*G[v, v, 0, w] - 1530*G[0, v]*G[v, v, 0, w] + (3060*I)*Pi*G[v, v, v, w] + 1530*G[0, v]*G[v, v, v, w] + 
			 (1440*I)*Pi*G[v, -(2 + v)^(-1), -1, w] + 720*G[0, v]*G[v, -(2 + v)^(-1), 0, w] - (1440*I)*Pi*G[v, -(2 + v)^(-1), v, w] - 
			 720*G[0, v]*G[v, -(2 + v)^(-1), v, w] + (360*I)*Pi*G[-(2 + v)^(-1), -1, -1, w] - (1080*I)*Pi*G[-(2 + v)^(-1), -1, 0, w] - 
			 (720*I)*Pi*G[-(2 + v)^(-1), 0, -1, w] + (360*I)*Pi*G[-(2 + v)^(-1), 0, 0, w] - 360*G[0, v]*G[-(2 + v)^(-1), 0, 0, w] + 
			 (720*I)*Pi*G[-(2 + v)^(-1), 0, v, w] + 360*G[0, v]*G[-(2 + v)^(-1), 0, v, w] + (360*I)*Pi*G[-(2 + v)^(-1), v, -1, w] + 
			 (720*I)*Pi*G[-(2 + v)^(-1), v, 0, w] + 360*G[0, v]*G[-(2 + v)^(-1), v, 0, w] - (720*I)*Pi*G[-(2 + v)^(-1), v, v, w] - 
			 360*G[0, v]*G[-(2 + v)^(-1), v, v, w] + 720*G[-1, -1, -1, 0, w] + 360*G[-1, -1, 0, 0, v] + 3060*G[-1, -1, 0, 0, w] - 
			 360*G[-1, -1, v, 0, w] + 720*G[-1, 0, -1, 0, v] - 540*G[-1, 0, -1, 0, w] + 1080*G[-1, 0, 0, 0, w] - 540*G[-1, 0, v, 0, w] - 
			 2880*G[-1, v, -1, 0, w] - 540*G[-1, v, 0, 0, w] + 1620*G[-1, v, v, 0, w] + 2160*G[-1, -(2 + v)^(-1), -1, 0, w] - 
			 1080*G[-1, -(2 + v)^(-1), 0, 0, w] - 1080*G[-1, -(2 + v)^(-1), v, 0, w] - 1440*G[0, -1, -2, 0, v] + 
			 900*G[0, -1, -1, 0, v] + 720*G[0, -1, -1, 0, w] - 1440*G[0, -1, 0, -2, v] - 2340*G[0, -1, 0, 0, v] - 
			 1080*G[0, -1, 0, 0, w] - 900*G[0, -1, v, 0, w] - 2880*G[0, 0, -1, -2, v] - 3600*G[0, 0, -1, 0, v] - 360*G[0, 0, -1, 0, w] + 
			 180*G[0, 0, v, 0, w] + 270*G[0, v, 0, 0, w] + 270*G[0, v, v, 0, w] - 720*G[0, -(2 + v)^(-1), -1, 0, w] + 
			 360*G[0, -(2 + v)^(-1), 0, 0, w] + 360*G[0, -(2 + v)^(-1), v, 0, w] - 900*G[v, -1, -1, 0, w] - 2520*G[v, -1, 0, 0, w] + 
			 900*G[v, -1, v, 0, w] + 180*G[v, 0, 0, 0, w] + 360*G[v, 0, v, 0, w] + 2520*G[v, v, -1, 0, w] + 270*G[v, v, 0, 0, w] - 
			 1530*G[v, v, v, 0, w] - 1440*G[v, -(2 + v)^(-1), -1, 0, w] + 720*G[v, -(2 + v)^(-1), 0, 0, w] + 
			 720*G[v, -(2 + v)^(-1), v, 0, w] - 360*G[-(2 + v)^(-1), -1, -1, 0, w] + 1080*G[-(2 + v)^(-1), -1, 0, 0, w] + 
			 720*G[-(2 + v)^(-1), 0, -1, 0, w] - 720*G[-(2 + v)^(-1), 0, 0, 0, w] - 360*G[-(2 + v)^(-1), 0, v, 0, w] - 
			 360*G[-(2 + v)^(-1), v, -1, 0, w] - 360*G[-(2 + v)^(-1), v, 0, 0, w] + 360*G[-(2 + v)^(-1), v, v, 0, w] - 
			 720*G[0, w]*G[-1, 0, v]*Log[2] - 1440*G[v, w]*G[-1, 0, v]*Log[2] - 720*G[0, w]*G[0, -1, v]*Log[2] - 
			 1440*G[v, w]*G[0, -1, v]*Log[2] - 1440*G[0, -1, 0, v]*Log[2] - 2880*G[0, 0, -1, v]*Log[2] + 
			 360*G[0, v]*G[0, -1, v]*Log[16] + 90*G[-1, w]*((-10*I)*Pi^3 - (18*I)*Pi*G[0, v]^2 - 5*G[0, v]^3 - (24*I)*Pi*G[-2, -1, v] - 
			   (24*I)*Pi*G[-1, -2, v] - (6*I)*Pi*G[-1, -1, v] + (4*I)*Pi*G[-1, 0, v] + 24*G[-2, v]*G[-1, 0, v] + 
			   G[0, v]*(9*Pi^2 - 24*G[-1, -2, v] + 4*G[-1, 0, v]) + (28*I)*Pi*G[0, -1, v] - 24*G[-2, -1, 0, v] - 6*G[-1, -1, 0, v] + 
			   8*G[-1, 0, 0, v] + 24*G[0, -1, -2, v] + 28*G[0, -1, 0, v] + 4*G[-1, 0, v]*Log[64] + 4*G[0, -1, v]*Log[64] - 4*Zeta[3]) - 
			 (30*I)*G[-1, v]*(14*Pi^3 + (16*I)*Pi^2*G[0, v] + 21*Pi*G[0, v]^2 + (13*I)*Pi^2*G[0, w] + 6*Pi*G[0, v]*G[0, w] - 
			   3*Pi*G[0, w]^2 - (16*I)*Pi^2*G[v, w] + 6*Pi*G[0, v]*G[v, w] + 
			   24*Pi*G[-2, v]*((2*I)*Pi - 3*G[-1, w] + G[0, w] + 2*G[v, w]) - (18*I)*Pi^2*G[-(2 + v)^(-1), w] - 
			   12*Pi*G[0, v]*G[-(2 + v)^(-1), w] + 48*Pi*G[-2, 0, v] + 12*Pi*G[-1, -1, w] - 12*Pi*G[-1, 0, v] + 12*Pi*G[-1, 0, w] - 
			   96*Pi*G[-1, v, w] + 72*Pi*G[-1, -(2 + v)^(-1), w] + 48*Pi*G[0, -2, v] + 30*Pi*G[0, -1, w] - 
			   24*Pi*G[0, -(2 + v)^(-1), w] - 30*Pi*G[v, -1, w] - 6*Pi*G[v, 0, w] + 84*Pi*G[v, v, w] - 48*Pi*G[v, -(2 + v)^(-1), w] + 
			   12*Pi*G[-(2 + v)^(-1), 0, w] - 12*Pi*G[-(2 + v)^(-1), v, w] + (3*I)*G[-1, w]*(Pi^2 + (4*I)*G[0, v]*(Pi + (6*I)*Log[2])) + 
			   (6*I)*G[0, v]*G[0, w]*Log[16] + (6*I)*G[0, v]*G[v, w]*Log[256] - (36*I)*Zeta[3]) + (720*I)*Pi*Zeta[3] + 
			 1080*G[0, v]*Zeta[3] - 360*G[0, w]*Zeta[3] + 1080*G[v, w]*Zeta[3]
			),
Int[B, 247, 2, v, w] -> 
	+1/(e^2*M2^2*(1 + w))*(
			(((-3*I)/2)*(1 + v)*w^2*(Pi*G[-1, v] + Pi*G[-1, w] - I*G[-1, 0, v]))/(-v + w) - (3*(1 + v)*w^2*G[-1, 0, w])/(2*(v - w)) + 
			 (w^2*(11*Pi^2 - 3*G[0, v]^2 + (12*I)*Pi*G[0, w] - 3*G[0, w]^2 + 6*G[0, v]*((-2*I)*Pi + G[0, w] - G[v, w]) - 
			    (12*I)*Pi*G[v, w] + 6*G[v, 0, w]))/4
			)
	+1/(e*M2^2*(1 + w))*(
			(w^2*((7*I)*Pi*(v - w)*G[-1, 0, w] - 6*(1 + v)*G[0, -1, -2, v]))/(v - w) + 
			 (w^2*(3*Pi^2*(7 + v + 6*w)*G[-1, v] + (72*I)*Pi*(1 + v)*G[-2, v]*G[-1, v] + 5*Pi^2*(9 - 7*v + 16*w)*G[-1, w] - 
			    (12*I)*Pi*(-3 + v - 4*w)*G[-1, v]*G[-1, w] + (24*I)*Pi*(-3 + v - 4*w)*G[-1, w]*G[0, v] - 18*G[-1, w]*G[0, v]^2 + 
			    6*v*G[-1, w]*G[0, v]^2 - 24*w*G[-1, w]*G[0, v]^2 + (12*I)*Pi*(3 + 8*v - 5*w)*G[-1, v]*G[v, w] - 
			    30*Pi^2*(1 + v)*G[-(2 + v)^(-1), w] - (72*I)*Pi*(1 + v)*G[-1, v]*G[-(2 + v)^(-1), w] + 
			    (72*I)*Pi*(1 + v)*G[0, v]*G[-(2 + v)^(-1), w] + 18*G[0, v]^2*G[-(2 + v)^(-1), w] + 18*v*G[0, v]^2*G[-(2 + v)^(-1), w] - 
			    (72*I)*Pi*(1 + v)*G[-2, -1, v] - (72*I)*Pi*(1 + v)*G[-1, -2, v] - 72*(1 + v)*G[0, v]*G[-1, -2, v] - 
			    (18*I)*Pi*(1 + v)*G[-1, -1, v] - (18*I)*Pi*(-1 + v - 2*w)*G[-1, -1, w] + 72*(1 + v)*G[-2, v]*G[-1, 0, v] + 
			    36*G[-1, w]*G[-1, 0, v] - 12*v*G[-1, w]*G[-1, 0, v] + 48*w*G[-1, w]*G[-1, 0, v] + 36*G[v, w]*G[-1, 0, v] + 
			    96*v*G[v, w]*G[-1, 0, v] - 60*w*G[v, w]*G[-1, 0, v] - 72*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			    72*v*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 36*G[0, v]*G[-1, 0, w] - 12*v*G[0, v]*G[-1, 0, w] + 48*w*G[0, v]*G[-1, 0, w] + 
			    (24*I)*Pi*(-3 + v - 4*w)*G[-1, v, w] - 36*G[0, v]*G[-1, v, w] + 12*v*G[0, v]*G[-1, v, w] - 48*w*G[0, v]*G[-1, v, w] + 
			    (12*I)*Pi*(3 + 7*v - 4*w)*G[0, -1, v] + (12*I)*Pi*(3 + 8*v - 5*w)*G[v, -1, w] - 
			    (72*I)*Pi*(1 + v)*G[-(2 + v)^(-1), -1, w] - 36*G[0, v]*G[-(2 + v)^(-1), 0, w] - 36*v*G[0, v]*G[-(2 + v)^(-1), 0, w] + 
			    (72*I)*Pi*(1 + v)*G[-(2 + v)^(-1), v, w] + 36*G[0, v]*G[-(2 + v)^(-1), v, w] + 36*v*G[0, v]*G[-(2 + v)^(-1), v, w] - 
			    72*(1 + v)*G[-2, -1, 0, v] - 18*(1 + v)*G[-1, -1, 0, v] - 18*G[-1, -1, 0, w] + 18*v*G[-1, -1, 0, w] - 
			    36*w*G[-1, -1, 0, w] + 36*G[-1, 0, 0, v] + 24*v*G[-1, 0, 0, v] + 12*w*G[-1, 0, 0, v] + 72*G[-1, 0, 0, w] + 
			    108*v*G[-1, 0, 0, w] - 36*w*G[-1, 0, 0, w] + 36*G[-1, v, 0, w] - 12*v*G[-1, v, 0, w] + 48*w*G[-1, v, 0, w] + 
			    36*G[0, -1, 0, v] + 84*v*G[0, -1, 0, v] - 48*w*G[0, -1, 0, v] - 36*G[v, -1, 0, w] - 96*v*G[v, -1, 0, w] + 
			    60*w*G[v, -1, 0, w] + 72*G[-(2 + v)^(-1), -1, 0, w] + 72*v*G[-(2 + v)^(-1), -1, 0, w] - 36*G[-(2 + v)^(-1), 0, 0, w] - 
			    36*v*G[-(2 + v)^(-1), 0, 0, w] - 36*G[-(2 + v)^(-1), v, 0, w] - 36*v*G[-(2 + v)^(-1), v, 0, w] + 
			    72*(1 + v)*G[0, -1, v]*Log[2] + (12*I)*G[-1, v]*G[0, v]*(Pi*(v - w) + (6*I)*(1 + v)*Log[2]) + 
			    12*G[-1, 0, v]*(I*Pi*(v - w) + (1 + v)*Log[64])))/(12*(-v + w)) + 
			 (w^2*((26*I)*Pi^3 + 15*G[0, v]^3 - 3*G[0, w]^3 - 27*Pi^2*G[v, w] + 9*G[0, v]^2*((6*I)*Pi - 3*G[0, w] + 5*G[v, w]) + 
			    G[0, w]*(-23*Pi^2 + (12*I)*Pi*G[-1, v] + 12*G[-1, 0, v]) - (36*I)*Pi*G[0, v, w] - (36*I)*Pi*G[v, 0, w] - 
			    3*G[0, v]*(9*Pi^2 + (12*I)*Pi*G[0, w] - 3*G[0, w]^2 - (36*I)*Pi*G[v, w] + 4*G[-1, 0, v] + 6*G[0, v, w] + 18*G[v, 0, w] - 
			      18*G[v, v, w]) + (108*I)*Pi*G[v, v, w] + 18*G[0, v, 0, w] + 18*G[v, 0, 0, w] - 54*G[v, v, 0, w] + 36*Zeta[3]))/12
			)
	+M2^(-2)*(
			(3*w^2*(G[-1, 0, v]^2 + (2*I)*Pi*G[-1, v]*G[v, -1, w] - (4*I)*Pi*G[0, v]*G[v, -1, w] - G[0, v]^2*G[v, -1, w] + 
			    2*G[-1, 0, v]*G[v, -1, w] + (2*I)*Pi*G[-1, 0, -1, w] + 2*G[-1, w]*G[-1, 0, 0, v] + I*Pi*G[v, -1, -1, w] + 
			    2*G[0, v]*G[v, -1, 0, w] - (4*I)*Pi*G[v, -1, v, w] - 2*G[0, v]*G[v, -1, v, w] - 2*G[-1, 0, -1, 0, w] - 
			    G[v, -1, -1, 0, w] + 2*G[v, -1, v, 0, w]))/(v - w) + 
			 ((w^2*(9*Pi^2*(1 + v)*G[-2, v]^2 - 18*Pi^2*(1 + v)*G[-2, -2, v] + (36*I)*Pi*(1 + v)*G[-1, v]*G[-2, -2, v] + 
			      (36*I)*Pi*(1 + v)*G[-(2 + v)^(-1), w]*G[-2, -1, v] + (6*I)*Pi*(1 + v)*G[-1, v]*G[-1, -2, v] + 
			      (36*I)*Pi*(1 + v)*G[-(2 + v)^(-1), w]*G[-1, -2, v] + 36*(1 + v)*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, -2, v] + 
			      (6*I)*Pi*(1 + v)*G[-(2 + v)^(-1), w]*G[-1, -1, v] + 36*(1 + v)*G[-2, -2, v]*G[-1, 0, v] + 
			      6*(1 + v)*G[-1, -2, v]*G[-1, 0, v] + 2*Pi^2*(1 - 2*v + 3*w)*G[-1, 0, w] + (12*I)*Pi*(1 + v)*G[0, v]*
			       G[-(2 + v)^(-1), -1, w] + 3*(1 + v)*G[0, v]^2*G[-(2 + v)^(-1), -1, w] + 
			      15*Pi^2*(1 + v)*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + (36*I)*Pi*(1 + v)*G[-1, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 
			      36*(1 + v)*G[-1, 0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + (36*I)*Pi*(1 + v)*G[-2, -2, -1, v] + 
			      (6*I)*Pi*(1 + v)*G[-2, -1, -1, v] + 36*(1 + v)*G[-(2 + v)^(-1), w]*G[-2, -1, 0, v] + 
			      6*(1 + v)*G[-(2 + v)^(-1), w]*G[-1, -1, 0, v] + 24*(1 + v)*G[-2, v]*G[-1, 0, 0, v] + 
			      (12*I)*Pi*(1 + v)*G[-(2 + v)^(-1), -1, v, w] + 6*(1 + v)*G[0, v]*G[-(2 + v)^(-1), -1, v, w] + 
			      (36*I)*Pi*(1 + v)*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, w] + 18*(1 + v)*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, w] + 
			      36*(1 + v)*G[-2, -2, -1, 0, v] + 6*(1 + v)*G[-2, -1, -1, 0, v] + 12*(1 + v)*G[-1, 0, 0, 0, v] + 
			      36*(1 + v)*G[0, -1, -2, -2, v] + 6*(1 + v)*G[0, -1, -1, -2, v] + 18*(1 + v)*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, 0, w] + 
			      18*(1 + v)*G[-(2 + v)^(-1), -(2 + v)^(-1), v, 0, w] + 12*(1 + v)*G[0, -1, -2, v]*Log[8]))/(2*(v - w)) + 
			   (w^2*((-2*I)*Pi^3*(-9 + 5*v - 14*w)*G[-1, v] - (2*I)*Pi^3*(-21 + 16*v - 37*w)*G[-1, w] - 
			      2*Pi^2*(18 + 11*v + 7*w)*G[-1, v]*G[-1, w] + (24*I)*Pi*(-3 + 2*v - 5*w)*G[-2, v]*G[-1, v]*G[-1, w] - 
			      12*Pi^2*(3 + 5*v - 2*w)*G[-2, v]*G[0, v] + 6*Pi^2*(2 + 3*v - w)*G[-1, w]*G[0, v] - 
			      (36*I)*Pi*(-2 + v - 3*w)*G[-1, w]*G[0, v]^2 + 2*(12 - 5*v + 17*w)*G[-1, w]*G[0, v]^3 - 
			      2*Pi^2*(21 + 32*v - 11*w)*G[-1, v]*G[v, w] - (48*I)*Pi*(3 + 5*v - 2*w)*G[-2, v]*G[-1, v]*G[v, w] - 
			      (6*I)*Pi^3*(5 + v + 4*w)*G[-(2 + v)^(-1), w] + 6*Pi^2*(13 + 4*v + 9*w)*G[-1, v]*G[-(2 + v)^(-1), w] + 
			      (216*I)*Pi*(1 + v)*G[-2, v]*G[-1, v]*G[-(2 + v)^(-1), w] + 6*Pi^2*(-2 + 9*v - 11*w)*G[0, v]*G[-(2 + v)^(-1), w] - 
			      (36*I)*Pi*(2 + 3*v - w)*G[0, v]^2*G[-(2 + v)^(-1), w] + 6*(-4 - 5*v + w)*G[0, v]^3*G[-(2 + v)^(-1), w] + 
			      (216*I)*Pi*(1 + v)*G[-2, v]*G[-2, -1, v] + (24*I)*Pi*(3 - 2*v + 5*w)*G[-1, w]*G[-2, -1, v] + 
			      (48*I)*Pi*(3 + 5*v - 2*w)*G[0, v]*G[-2, -1, v] + (48*I)*Pi*(3 + 5*v - 2*w)*G[v, w]*G[-2, -1, v] + 
			      12*Pi^2*(3 + 5*v - 2*w)*G[-2, 0, v] - (48*I)*Pi*(3 + 5*v - 2*w)*G[-1, v]*G[-2, 0, v] + 
			      (24*I)*Pi*(3 - 2*v + 5*w)*G[-1, w]*G[-1, -2, v] + 24*(3 - 2*v + 5*w)*G[-1, w]*G[0, v]*G[-1, -2, v] + 
			      72*(1 + v)*G[0, v]^2*G[-1, -2, v] + (48*I)*Pi*(3 + 5*v - 2*w)*G[v, w]*G[-1, -2, v] + 
			      48*(3 + 5*v - 2*w)*G[0, v]*G[v, w]*G[-1, -2, v] + (36*I)*Pi*(1 + v)*G[-2, v]*G[-1, -1, v] + 
			      (12*I)*Pi*(3 + 2*v + w)*G[v, w]*G[-1, -1, v] + Pi^2*(15 + 47*v - 32*w)*G[-1, -1, w] + 
			      (12*I)*Pi*(3 + 2*v + w)*G[-1, v]*G[-1, -1, w] - (24*I)*Pi*(3 + 2*v + w)*G[0, v]*G[-1, -1, w] - 
			      6*(3 + 2*v + w)*G[0, v]^2*G[-1, -1, w] - (24*I)*Pi*w*G[-1, w]*G[-1, 0, v] + 24*(-3 + 2*v - 5*w)*G[-2, v]*G[-1, w]*
			       G[-1, 0, v] - (24*I)*Pi*v*G[v, w]*G[-1, 0, v] + (24*I)*Pi*w*G[v, w]*G[-1, 0, v] - 
			      48*(3 + 5*v - 2*w)*G[-2, v]*G[v, w]*G[-1, 0, v] + 216*(1 + v)*G[-2, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] - 
			      48*(3 + 5*v - 2*w)*G[-2, 0, v]*G[-1, 0, v] + 12*(3 + 2*v + w)*G[-1, -1, w]*G[-1, 0, v] + 
			      (24*I)*Pi*v*G[0, v]*G[-1, 0, w] - (24*I)*Pi*w*G[0, v]*G[-1, 0, w] + 18*(-2 + v - 3*w)*G[0, v]^2*G[-1, 0, w] + 
			      6*Pi^2*(2 + 3*v - w)*G[-1, v, w] + (12*I)*Pi*(-9 + 4*v - 13*w)*G[-1, v]*G[-1, v, w] - 
			      (72*I)*Pi*(-2 + v - 3*w)*G[0, v]*G[-1, v, w] + 6*(12 - 5*v + 17*w)*G[0, v]^2*G[-1, v, w] + 
			      12*(-9 + 4*v - 13*w)*G[-1, 0, v]*G[-1, v, w] + 10*Pi^2*(3 - 2*v + 5*w)*G[-1, -(2 + v)^(-1), w] + 
			      (24*I)*Pi*(3 - 2*v + 5*w)*G[-1, v]*G[-1, -(2 + v)^(-1), w] + (24*I)*Pi*(-3 + 2*v - 5*w)*G[0, v]*
			       G[-1, -(2 + v)^(-1), w] + 6*(-3 + 2*v - 5*w)*G[0, v]^2*G[-1, -(2 + v)^(-1), w] + 
			      24*(3 - 2*v + 5*w)*G[-1, 0, v]*G[-1, -(2 + v)^(-1), w] + 12*Pi^2*(3 + 5*v - 2*w)*G[0, -2, v] - 
			      (48*I)*Pi*(3 + 5*v - 2*w)*G[-1, v]*G[0, -2, v] - 48*(3 + 5*v - 2*w)*G[-1, 0, v]*G[0, -2, v] + 
			      Pi^2*(-33 - 101*v + 68*w)*G[0, -1, v] - 18*Pi^2*(5 + 2*v + 3*w)*G[v, -1, w] - (24*I)*Pi*(3 + 11*v - 8*w)*G[-1, v]*
			       G[v, v, w] - 24*(3 + 11*v - 8*w)*G[-1, 0, v]*G[v, v, w] + 20*Pi^2*(3 + 5*v - 2*w)*G[v, -(2 + v)^(-1), w] + 
			      (48*I)*Pi*(3 + 5*v - 2*w)*G[-1, v]*G[v, -(2 + v)^(-1), w] - (48*I)*Pi*(3 + 5*v - 2*w)*G[0, v]*G[v, -(2 + v)^(-1), w] - 
			      12*(3 + 5*v - 2*w)*G[0, v]^2*G[v, -(2 + v)^(-1), w] + 48*(3 + 5*v - 2*w)*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] + 
			      48*Pi^2*(2 + v + w)*G[-(2 + v)^(-1), -1, w] + (36*I)*Pi*(1 + v)*G[-1, v]*G[-(2 + v)^(-1), -1, w] + 
			      36*(1 + v)*G[-1, 0, v]*G[-(2 + v)^(-1), -1, w] + 6*Pi^2*(1 - 2*v + 3*w)*G[-(2 + v)^(-1), 0, w] + 
			      (72*I)*Pi*v*G[0, v]*G[-(2 + v)^(-1), 0, w] - (72*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), 0, w] + 
			      18*(2 + 3*v - w)*G[0, v]^2*G[-(2 + v)^(-1), 0, w] + 6*Pi^2*(-2 + 9*v - 11*w)*G[-(2 + v)^(-1), v, w] + 
			      (36*I)*Pi*(5 + 6*v - w)*G[-1, v]*G[-(2 + v)^(-1), v, w] - (72*I)*Pi*(2 + 3*v - w)*G[0, v]*G[-(2 + v)^(-1), v, w] + 
			      18*(-4 - 5*v + w)*G[0, v]^2*G[-(2 + v)^(-1), v, w] + 36*(5 + 6*v - w)*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] + 
			      (216*I)*Pi*(1 + v)*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 54*(1 + v)*G[0, v]^2*
			       G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 216*(1 + v)*G[-2, v]*G[-2, -1, 0, v] + 
			      24*(3 - 2*v + 5*w)*G[-1, w]*G[-2, -1, 0, v] + 48*(3 + 5*v - 2*w)*G[0, v]*G[-2, -1, 0, v] + 
			      48*(3 + 5*v - 2*w)*G[v, w]*G[-2, -1, 0, v] + (216*I)*Pi*(1 + v)*G[-1, -2, -2, v] + 
			      216*(1 + v)*G[0, v]*G[-1, -2, -2, v] + (48*I)*Pi*(3 + 5*v - 2*w)*G[-1, -2, 0, v] + 
			      48*(3 + 5*v - 2*w)*G[0, v]*G[-1, -2, 0, v] + (36*I)*Pi*(1 + v)*G[-1, -1, -2, v] + 
			      36*(1 + v)*G[0, v]*G[-1, -1, -2, v] + (18*I)*Pi*(1 + v)*G[-1, -1, -1, v] + (6*I)*Pi*(9 + 7*v + 2*w)*G[-1, -1, -1, w] + 
			      36*(1 + v)*G[-2, v]*G[-1, -1, 0, v] - 24*(-3 + v - 4*w)*G[0, v]*G[-1, -1, 0, v] + 
			      12*(3 + 2*v + w)*G[v, w]*G[-1, -1, 0, v] + (12*I)*Pi*v*G[-1, -1, 0, w] - (12*I)*Pi*w*G[-1, -1, 0, w] + 
			      12*(3 + 2*v + w)*G[0, v]*G[-1, -1, 0, w] - (24*I)*Pi*(3 + 2*v + w)*G[-1, -1, v, w] - 
			      12*(3 + 2*v + w)*G[0, v]*G[-1, -1, v, w] + (48*I)*Pi*(3 + 5*v - 2*w)*G[-1, 0, -2, v] + 
			      48*(3 + 5*v - 2*w)*G[0, v]*G[-1, 0, -2, v] + (48*I)*Pi*v*G[-1, 0, 0, v] - (48*I)*Pi*w*G[-1, 0, 0, v] - 
			      24*(3 + 7*v - 4*w)*G[v, w]*G[-1, 0, 0, v] + 36*(4 + 3*v + w)*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] - 
			      (108*I)*Pi*v*G[-1, 0, 0, w] + (108*I)*Pi*w*G[-1, 0, 0, w] + (12*I)*Pi*(-9 + 4*v - 13*w)*G[-1, v, -1, w] + 
			      (24*I)*Pi*v*G[-1, v, 0, w] - (24*I)*Pi*w*G[-1, v, 0, w] + 36*(-2 + v - 3*w)*G[0, v]*G[-1, v, 0, w] - 
			      (72*I)*Pi*(-2 + v - 3*w)*G[-1, v, v, w] - 36*(-2 + v - 3*w)*G[0, v]*G[-1, v, v, w] + 
			      (24*I)*Pi*(3 - 2*v + 5*w)*G[-1, -(2 + v)^(-1), -1, w] + 12*(3 - 2*v + 5*w)*G[0, v]*G[-1, -(2 + v)^(-1), 0, w] + 
			      (24*I)*Pi*(-3 + 2*v - 5*w)*G[-1, -(2 + v)^(-1), v, w] + 12*(-3 + 2*v - 5*w)*G[0, v]*G[-1, -(2 + v)^(-1), v, w] + 
			      24*(-3 + 2*v - 5*w)*G[-1, w]*G[0, -1, -2, v] - 48*(3 + 5*v - 2*w)*G[v, w]*G[0, -1, -2, v] + 
			      216*(1 + v)*G[-(2 + v)^(-1), w]*G[0, -1, -2, v] - (36*I)*Pi*v*G[0, -1, 0, v] + (36*I)*Pi*w*G[0, -1, 0, v] + 
			      12*(-9 + 2*v - 11*w)*G[-1, w]*G[0, -1, 0, v] - 24*(3 + 10*v - 7*w)*G[v, w]*G[0, -1, 0, v] + 
			      180*(1 + v)*G[-(2 + v)^(-1), w]*G[0, -1, 0, v] + (120*I)*Pi*v*G[v, -1, 0, w] - (120*I)*Pi*w*G[v, -1, 0, w] - 
			      (24*I)*Pi*(3 + 11*v - 8*w)*G[v, v, -1, w] + (48*I)*Pi*(3 + 5*v - 2*w)*G[v, -(2 + v)^(-1), -1, w] + 
			      24*(3 + 5*v - 2*w)*G[0, v]*G[v, -(2 + v)^(-1), 0, w] - (48*I)*Pi*(3 + 5*v - 2*w)*G[v, -(2 + v)^(-1), v, w] - 
			      24*(3 + 5*v - 2*w)*G[0, v]*G[v, -(2 + v)^(-1), v, w] - (108*I)*Pi*v*G[-(2 + v)^(-1), -1, 0, w] + 
			      (108*I)*Pi*w*G[-(2 + v)^(-1), -1, 0, w] + 36*(1 + v)*G[0, v]*G[-(2 + v)^(-1), -1, 0, w] - 
			      (36*I)*Pi*(-1 + v - 2*w)*G[-(2 + v)^(-1), 0, -1, w] + (36*I)*Pi*v*G[-(2 + v)^(-1), 0, 0, w] - 
			      (36*I)*Pi*w*G[-(2 + v)^(-1), 0, 0, w] + (36*I)*Pi*(5 + 6*v - w)*G[-(2 + v)^(-1), v, -1, w] + 
			      (72*I)*Pi*v*G[-(2 + v)^(-1), v, 0, w] - (72*I)*Pi*w*G[-(2 + v)^(-1), v, 0, w] + 
			      36*(2 + 3*v - w)*G[0, v]*G[-(2 + v)^(-1), v, 0, w] + (72*I)*Pi*(-2 - 3*v + w)*G[-(2 + v)^(-1), v, v, w] + 
			      36*(-2 - 3*v + w)*G[0, v]*G[-(2 + v)^(-1), v, v, w] + (216*I)*Pi*(1 + v)*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + 
			      108*(1 + v)*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + 144*(1 + v)*G[-2, -1, 0, 0, v] + 
			      18*(1 + v)*G[-1, -1, -1, 0, v] - 6*(9 + 7*v + 2*w)*G[-1, -1, -1, 0, w] + 12*(3 + 5*v - 2*w)*G[-1, -1, 0, 0, v] + 
			      12*(3 + 2*v + w)*G[-1, -1, v, 0, w] + 24*(6 + 13*v - 7*w)*G[-1, 0, 0, 0, w] + 12*(9 - 4*v + 13*w)*G[-1, v, -1, 0, w] + 
			      36*(-2 + v - 3*w)*G[-1, v, v, 0, w] + 24*(-3 + 2*v - 5*w)*G[-1, -(2 + v)^(-1), -1, 0, w] + 
			      12*(3 - 2*v + 5*w)*G[-1, -(2 + v)^(-1), 0, 0, w] + 12*(3 - 2*v + 5*w)*G[-1, -(2 + v)^(-1), v, 0, w] - 
			      48*(3 + 5*v - 2*w)*G[0, -1, -2, 0, v] + 12*(-3 + 4*v - 7*w)*G[0, -1, -1, 0, v] - 
			      48*(3 + 5*v - 2*w)*G[0, -1, 0, -2, v] - 36*(2 + 7*v - 5*w)*G[0, -1, 0, 0, v] - 48*(3 + 7*v - 4*w)*G[0, 0, -1, -2, v] - 
			      24*(3 + 13*v - 10*w)*G[0, 0, -1, 0, v] - 24*(6 + 13*v - 7*w)*G[v, -1, 0, 0, w] + 
			      24*(3 + 11*v - 8*w)*G[v, v, -1, 0, w] - 48*(3 + 5*v - 2*w)*G[v, -(2 + v)^(-1), -1, 0, w] + 
			      24*(3 + 5*v - 2*w)*G[v, -(2 + v)^(-1), 0, 0, w] + 24*(3 + 5*v - 2*w)*G[v, -(2 + v)^(-1), v, 0, w] + 
			      36*(5 + 8*v - 3*w)*G[-(2 + v)^(-1), -1, 0, 0, w] + 36*(1 + v)*G[-(2 + v)^(-1), -1, v, 0, w] + 
			      36*(-1 + v - 2*w)*G[-(2 + v)^(-1), 0, -1, 0, w] + 72*(-1 - 2*v + w)*G[-(2 + v)^(-1), 0, 0, 0, w] + 
			      36*(-5 - 6*v + w)*G[-(2 + v)^(-1), v, -1, 0, w] + 36*(2 + 3*v - w)*G[-(2 + v)^(-1), v, v, 0, w] + 
			      216*(1 + v)*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, 0, w] - 72*G[-1, w]*G[-1, 0, v]*Log[2] - 
			      120*w*G[-1, w]*G[-1, 0, v]*Log[2] - 144*G[v, w]*G[-1, 0, v]*Log[2] - 240*v*G[v, w]*G[-1, 0, v]*Log[2] + 
			      96*w*G[v, w]*G[-1, 0, v]*Log[2] - 144*G[-1, 0, 0, v]*Log[2] - 144*v*G[-1, 0, 0, v]*Log[2] - 
			      144*G[0, -1, 0, v]*Log[2] - 240*v*G[0, -1, 0, v]*Log[2] + 96*w*G[0, -1, 0, v]*Log[2] + 
			      24*G[-2, v]*G[-1, 0, v]*((-2*I)*Pi*(3 + 5*v - 2*w) - 9*(1 + v)*Log[2]) + 
			      36*Pi*G[-1, v]^2*(Pi*(1 + w) - I*(1 + v)*Log[2]) - (36*I)*G[-1, v]*G[-1, 0, v]*(2*Pi*(1 + w) - I*(1 + v)*Log[2]) - 
			      (12*I)*G[0, -1, -1, v]*(Pi*(3 - 4*v + 7*w) - (3*I)*(1 + v)*Log[2]) - (36*I)*G[-1, v]*G[0, v]*G[-(2 + v)^(-1), w]*
			       (Pi*(-v + w) - (6*I)*(1 + v)*Log[2]) + 3*Pi*G[-1, -1, v]*(Pi*(-19 + 17*v - 36*w) + (24*I)*(1 + v)*Log[2]) + 
			      6*Pi*G[-2, v]*G[-1, v]*(Pi*(11 + 27*v - 16*w) - (36*I)*(1 + v)*Log[2]) + 
			      6*Pi*G[-2, -1, v]*(Pi*(-11 - 27*v + 16*w) + (36*I)*(1 + v)*Log[2]) + 
			      6*Pi*G[-1, -2, v]*(Pi*(-11 - 27*v + 16*w) + (36*I)*(1 + v)*Log[2]) + 24*G[0, v]*G[-1, -2, v]*
			       ((2*I)*Pi*(3 + 5*v - 2*w) + 9*(1 + v)*Log[2]) + 24*G[-2, -1, 0, v]*((2*I)*Pi*(3 + 5*v - 2*w) + 9*(1 + v)*Log[2]) + 
			      12*G[-1, w]*G[0, -1, v]*(I*Pi*(-9 + 2*v - 11*w) + 2*(-3 + 2*v - 5*w)*Log[2]) + 
			      24*G[0, 0, -1, v]*((-I)*Pi*(3 + 13*v - 10*w) - 2*(3 + 7*v - 4*w)*Log[2]) + 
			      24*G[v, w]*G[0, -1, v]*((-I)*Pi*(3 + 10*v - 7*w) - 2*(3 + 5*v - 2*w)*Log[2]) - 
			      9*G[-1, 0, v]*(Pi^2*(-1 + 7*v - 8*w) + 12*(1 + v)*Log[2]^2) + G[-1, v]*G[0, v]*
			       (Pi^2*(-9 + 37*v - 46*w) + 108*(1 + v)*Log[2]^2) - 36*(1 + v)*G[0, -1, v]*Log[2]*Log[8] + 
			      12*G[0, v]*G[-1, -1, v]*((-2*I)*Pi*(-3 + v - 4*w) + (1 + v)*Log[8]) + 
			      12*G[-1, -1, 0, v]*((-2*I)*Pi*(-3 + v - 4*w) + (1 + v)*Log[8]) + 24*G[-1, v]*G[0, v]^2*
			       ((-2*I)*Pi*(v - w) + (1 + v)*Log[8]) + 12*v*G[-1, w]*G[-1, 0, v]*((2*I)*Pi + Log[16]) + 
			      24*G[-1, v]*G[-1, w]*G[0, v]*(I*Pi*(v - w) - v*Log[4] + Log[8] + w*Log[32]) + 36*v*G[-(2 + v)^(-1), w]*G[-1, 0, v]*
			       (I*Pi + Log[64]) + 36*(1 + v)*G[-(2 + v)^(-1), w]*G[0, -1, v]*((5*I)*Pi + Log[64]) + 
			      36*G[-(2 + v)^(-1), w]*G[-1, 0, v]*((-I)*Pi*w + Log[64]) + 24*G[-1, v]*G[0, v]*G[v, w]*
			       ((-I)*Pi*(v - w) + 10*v*Log[2] - 4*w*Log[2] + Log[64]) + 18*(1 - 3*v + 4*w)*G[-1, v]*Zeta[3] + 
			      6*(9 + v + 8*w)*G[-1, w]*Zeta[3] - 72*(1 + v)*G[-(2 + v)^(-1), w]*Zeta[3]))/(12*(-v + w)) - 
			   (w^2*(241*Pi^4 + 265*G[0, v]^4 + (40*I)*Pi*G[0, w]^3 + 25*G[0, w]^4 + (360*I)*Pi^3*G[v, w] + 
			      20*G[0, v]^3*((46*I)*Pi - 23*G[0, w] + 53*G[v, w]) - (240*I)*Pi*G[-1, w]*G[-1, -1, v] + 
			      10*G[0, w]^2*(17*Pi^2 + (12*I)*Pi*G[-1, v] + 12*G[-1, 0, v]) - (480*I)*Pi*G[-1, v]*G[-1, 0, w] - 
			      480*G[-1, 0, v]*G[-1, 0, w] - 1240*Pi^2*G[0, -1, w] - (1200*I)*Pi*G[-1, v]*G[0, -1, w] - 
			      1200*G[-1, 0, v]*G[0, -1, w] - 340*Pi^2*G[0, v, w] + (480*I)*Pi*G[-1, v]*G[0, v, w] + 480*G[-1, 0, v]*G[0, v, w] + 
			      200*Pi^2*G[0, -(2 + v)^(-1), w] + (480*I)*Pi*G[-1, v]*G[0, -(2 + v)^(-1), w] + 
			      480*G[-1, 0, v]*G[0, -(2 + v)^(-1), w] - 340*Pi^2*G[v, 0, w] + (480*I)*Pi*G[-1, v]*G[v, 0, w] + 
			      480*G[-1, 0, v]*G[v, 0, w] - 10*G[0, v]^2*(37*Pi^2 + (60*I)*Pi*G[0, w] - 15*G[0, w]^2 - (276*I)*Pi*G[v, w] + 
			        96*G[-1, 0, v] - 60*G[0, -1, w] + 66*G[0, v, w] + 12*G[0, -(2 + v)^(-1), w] + 138*G[v, 0, w] - 246*G[v, v, w]) - 
			      740*Pi^2*G[v, v, w] - (720*I)*Pi*G[-1, v]*G[-(2 + v)^(-1), 0, w] - 720*G[-1, 0, v]*G[-(2 + v)^(-1), 0, w] - 
			      240*G[-1, w]*G[-1, -1, 0, v] + (960*I)*Pi*G[-1, 0, -1, v] + (480*I)*Pi*G[-1, 0, v, w] - (1200*I)*Pi*G[0, -1, -1, w] - 
			      (480*I)*Pi*G[0, -1, 0, w] + (2400*I)*Pi*G[0, -1, v, w] + (960*I)*Pi*G[0, 0, -1, w] - (240*I)*Pi*G[0, 0, v, w] + 
			      (480*I)*Pi*G[0, v, -1, w] - (240*I)*Pi*G[0, v, 0, w] - (1200*I)*Pi*G[0, v, v, w] + 
			      (480*I)*Pi*G[0, -(2 + v)^(-1), -1, w] - (480*I)*Pi*G[0, -(2 + v)^(-1), v, w] + (480*I)*Pi*G[v, 0, -1, w] - 
			      (240*I)*Pi*G[v, 0, 0, w] - (1200*I)*Pi*G[v, 0, v, w] - (1200*I)*Pi*G[v, v, 0, w] + (5520*I)*Pi*G[v, v, v, w] + 
			      (720*I)*Pi*G[-(2 + v)^(-1), -1, -1, w] + (1440*I)*Pi*G[-(2 + v)^(-1), 0, v, w] + 960*G[-1, -1, 0, 0, w] + 
			      960*G[-1, 0, -1, 0, v] - 240*G[-1, 0, v, 0, w] - 240*G[-1, v, 0, 0, w] + 1200*G[0, -1, -1, 0, w] - 
			      720*G[0, -1, 0, 0, w] - 1200*G[0, -1, v, 0, w] - 960*G[0, 0, -1, 0, w] + 120*G[0, 0, v, 0, w] - 
			      480*G[0, v, -1, 0, w] + 120*G[0, v, 0, 0, w] + 600*G[0, v, v, 0, w] - 480*G[0, -(2 + v)^(-1), -1, 0, w] + 
			      240*G[0, -(2 + v)^(-1), 0, 0, w] + 240*G[0, -(2 + v)^(-1), v, 0, w] - 480*G[v, 0, -1, 0, w] + 120*G[v, 0, 0, 0, w] + 
			      600*G[v, 0, v, 0, w] + 600*G[v, v, 0, 0, w] - 2760*G[v, v, v, 0, w] - 720*G[-(2 + v)^(-1), -1, -1, 0, w] - 
			      720*G[-(2 + v)^(-1), 0, v, 0, w] - 720*G[-(2 + v)^(-1), v, 0, 0, w] + 
			      40*G[0, w]*(Pi*(13*Pi - (12*I)*G[-2, v])*G[-1, v] + (2*I)*(Pi^3 + 6*Pi*G[-2, -1, v] + 6*Pi*G[-1, -2, v] + 
			          6*Pi*G[-1, -1, v] - 3*Pi*G[-1, 0, v] + (6*I)*G[-2, v]*G[-1, 0, v] + 9*Pi*G[0, -1, v] - (6*I)*G[-2, -1, 0, v] - 
			          (6*I)*G[-1, -1, 0, v] - (9*I)*G[-1, 0, 0, v] + (6*I)*G[0, -1, -2, v] - (9*I)*G[0, -1, 0, v] + 
			          (3*I)*G[-1, 0, v]*Log[4] + (3*I)*G[0, -1, v]*Log[4] - (3*I)*Zeta[3])) + (480*I)*Pi*Zeta[3] + 
			      2160*G[v, w]*Zeta[3] + 20*G[0, v]*((-6*I)*Pi*G[0, w]^2 + G[0, w]^3 - G[v, w]*(37*Pi^2 + 24*G[-1, 0, v]) + 
			        G[0, w]*(-17*Pi^2 + 24*G[-1, -2, v] - 12*G[-1, 0, v] + 12*G[-1, v]*((-I)*Pi + Log[4])) + 
			        6*((3*I)*Pi^3 + ((2*I)*Pi + 4*G[-1, w] + 6*G[-(2 + v)^(-1), w])*G[-1, 0, v] + (20*I)*Pi*G[0, -1, w] - 
			          (10*I)*Pi*G[0, v, w] - (4*I)*Pi*G[0, -(2 + v)^(-1), w] - (10*I)*Pi*G[v, 0, w] + (46*I)*Pi*G[v, v, w] + 
			          14*G[-1, 0, 0, v] - 2*G[-1, 0, 0, w] + 2*G[-1, 0, v, w] + 16*G[0, -1, -2, v] + 12*G[0, -1, 0, v] - 
			          10*G[0, -1, 0, w] + 10*G[0, -1, v, w] - G[0, 0, v, w] + 5*G[0, v, 0, w] - 5*G[0, v, v, w] + 
			          2*G[0, -(2 + v)^(-1), 0, w] - 2*G[0, -(2 + v)^(-1), v, w] + 5*G[v, 0, 0, w] - 5*G[v, 0, v, w] - 23*G[v, v, 0, w] + 
			          23*G[v, v, v, w] - 6*G[-(2 + v)^(-1), 0, 0, w] + 6*G[-(2 + v)^(-1), 0, v, w] + 
			          4*G[0, -1, v]*((3*I)*Pi + Log[16]) + 18*Zeta[3]))))/240)/(1 + w)
			),
Int[B, 249, v, w] -> 
	+(2*w)/(e^2*M2^2*(v - w))*(
			(2*I)*Pi + G[0, v] - G[0, w]
			)
	+w/(3*e*M2^2*(v - w))*(
			(24*I)*Pi - 13*Pi^2 + (12*I)*Pi*G[-1, v] + (12*I)*Pi*G[-1, w] + 6*(2 - I*Pi)*G[0, v] - 6*G[0, v]^2 - 
			 (6*I)*(-2*I + Pi)*G[0, w] + 6*G[0, v]*G[0, w] - (12*I)*Pi*G[v, w] - 6*G[0, v]*G[v, w] + 12*G[-1, 0, v] - 12*G[-1, 0, w] + 
			 6*G[v, 0, w]
			)
	+w/(3*M2^2*(v - w))*(
			(48*I)*Pi - 26*Pi^2 - (7*I)*Pi^3 - 6*Pi*(-4*I + 3*Pi)*G[-1, v] - (12*I)*Pi*G[-2, v]*G[-1, v] - 6*Pi*(-4*I + 3*Pi)*G[-1, w] + 
			 2*(12 - (6*I)*Pi + 5*Pi^2)*G[0, v] - 12*G[0, v]^2 + 3*G[0, v]^3 + 3*(-8 - (4*I)*Pi + Pi^2)*G[0, w] + 
			 6*(2 + I*Pi)*G[0, v]*G[0, w] - 3*G[0, v]^2*G[0, w] - (24*I)*Pi*G[v, w] + 13*Pi^2*G[v, w] - (12*I)*Pi*G[-1, v]*G[v, w] + 
			 (6*I)*(2*I + Pi)*G[0, v]*G[v, w] + 6*G[0, v]^2*G[v, w] + 5*Pi^2*G[-(2 + v)^(-1), w] + 
			 (12*I)*Pi*G[-1, v]*G[-(2 + v)^(-1), w] - (12*I)*Pi*G[0, v]*G[-(2 + v)^(-1), w] - 3*G[0, v]^2*G[-(2 + v)^(-1), w] + 
			 (12*I)*Pi*G[-2, -1, v] + (12*I)*Pi*G[-1, -2, v] + 12*G[0, v]*G[-1, -2, v] - 12*G[-2, v]*G[-1, 0, v] - 
			 12*G[v, w]*G[-1, 0, v] + 12*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 6*(-4 - (2*I)*Pi)*G[-1, 0, w] - (12*I)*Pi*G[v, -1, w] + 
			 6*(2 + I*Pi)*G[v, 0, w] - 6*G[0, v]*G[v, 0, w] + (12*I)*Pi*G[v, v, w] + 6*G[0, v]*G[v, v, w] + 
			 (12*I)*Pi*G[-(2 + v)^(-1), -1, w] + 6*G[0, v]*G[-(2 + v)^(-1), 0, w] - (12*I)*Pi*G[-(2 + v)^(-1), v, w] - 
			 6*G[0, v]*G[-(2 + v)^(-1), v, w] + 12*G[-2, -1, 0, v] - 12*G[-1, 0, 0, v] - 12*G[-1, 0, 0, w] - 12*G[0, -1, -2, v] - 
			 12*G[0, -1, 0, v] + 12*G[v, -1, 0, w] - 6*G[v, v, 0, w] - 12*G[-(2 + v)^(-1), -1, 0, w] + 6*G[-(2 + v)^(-1), 0, 0, w] + 
			 6*G[-(2 + v)^(-1), v, 0, w] - (12*I)*G[0, -1, v]*(Pi - I*Log[2]) + 12*G[-1, v]*G[0, v]*Log[2] + 
			 6*G[-1, 0, v]*(4 + (2*I)*Pi - Log[4]) + 6*Zeta[3]
			)
	+e/(M2^2*(v - w))*(
			(-52*Pi^2*w)/3 - ((14*I)/3)*Pi^3*w + (73*Pi^4*w)/90 + Pi^2*w*G[-2, v]^2 - 
			 ((2*I)/3)*Pi*(-24 - (18*I)*Pi + 7*Pi^2)*w*G[-1, v] - ((2*I)/3)*Pi*(-24 - (18*I)*Pi + 7*Pi^2)*w*G[-1, w] + 
			 Pi^2*w*G[-2, v]*G[0, v] - ((48 + 7*Pi^2)*w*G[0, v]^2)/6 + ((6 + I*Pi)*w*G[0, v]^3)/3 - (w*G[0, v]^4)/3 + 
			 ((-48 - (24*I)*Pi + 6*Pi^2 + I*Pi^3)*w*G[0, w])/3 + (8 + (4*I)*Pi - Pi^2)*w*G[0, v]*G[0, w] + 
			 (-2 - I*Pi)*w*G[0, v]^2*G[0, w] + (w*G[0, v]^3*G[0, w])/3 - (16*I)*Pi*w*G[v, w] + (26*Pi^2*w*G[v, w])/3 + 
			 ((7*I)/3)*Pi^3*w*G[v, w] + 2*Pi*(-4*I + 3*Pi)*w*G[-1, v]*G[v, w] + (4*I)*Pi*w*G[-2, v]*G[-1, v]*G[v, w] - 
			 (2*(12 - (6*I)*Pi + 5*Pi^2)*w*G[0, v]*G[v, w])/3 + 4*w*G[0, v]^2*G[v, w] - w*G[0, v]^3*G[v, w] + 
			 (10*Pi^2*w*G[-(2 + v)^(-1), w])/3 + ((7*I)/3)*Pi^3*w*G[-(2 + v)^(-1), w] + 
			 2*(4*I - 3*Pi)*Pi*w*G[-1, v]*G[-(2 + v)^(-1), w] - (4*I)*Pi*w*G[-2, v]*G[-1, v]*G[-(2 + v)^(-1), w] + 
			 (Pi*(-24*I + 13*Pi)*w*G[0, v]*G[-(2 + v)^(-1), w])/3 + I*(2*I + Pi)*w*G[0, v]^2*G[-(2 + v)^(-1), w] + 
			 (2*w*G[0, v]^3*G[-(2 + v)^(-1), w])/3 - 2*Pi^2*w*G[-2, -2, v] + (4*I)*Pi*w*G[-1, v]*G[-2, -2, v] - 
			 (4*I)*Pi*w*G[-2, v]*G[-2, -1, v] - (4*I)*Pi*w*G[0, v]*G[-2, -1, v] - (4*I)*Pi*w*G[v, w]*G[-2, -1, v] + 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-2, -1, v] - Pi^2*w*G[-2, 0, v] + (4*I)*Pi*w*G[-1, v]*G[-2, 0, v] - 
			 2*w*G[0, v]^2*G[-1, -2, v] - (4*I)*Pi*w*G[v, w]*G[-1, -2, v] - 4*w*G[0, v]*G[v, w]*G[-1, -2, v] + 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), w]*G[-1, -2, v] + 4*w*G[0, v]*G[-(2 + v)^(-1), w]*G[-1, -2, v] + 
			 4*w*G[-2, v]*G[v, w]*G[-1, 0, v] - 4*w*G[-2, v]*G[-(2 + v)^(-1), w]*G[-1, 0, v] + 4*w*G[-2, -2, v]*G[-1, 0, v] + 
			 4*w*G[-2, 0, v]*G[-1, 0, v] + 2*(-8 - (4*I)*Pi + Pi^2)*w*G[-1, 0, w] - Pi^2*w*G[0, -2, v] + 
			 (4*I)*Pi*w*G[-1, v]*G[0, -2, v] + 4*w*G[-1, 0, v]*G[0, -2, v] + 2*Pi*(-4*I + 3*Pi)*w*G[v, -1, w] + 
			 (8 + (4*I)*Pi - Pi^2)*w*G[v, 0, w] - (2*I)*(-2*I + Pi)*w*G[0, v]*G[v, 0, w] + w*G[0, v]^2*G[v, 0, w] + 
			 ((24*I - 13*Pi)*Pi*w*G[v, v, w])/3 + (4*I)*Pi*w*G[-1, v]*G[v, v, w] + 2*(2 - I*Pi)*w*G[0, v]*G[v, v, w] - 
			 2*w*G[0, v]^2*G[v, v, w] + 4*w*G[-1, 0, v]*G[v, v, w] - (5*Pi^2*w*G[v, -(2 + v)^(-1), w])/3 - 
			 (4*I)*Pi*w*G[-1, v]*G[v, -(2 + v)^(-1), w] + (4*I)*Pi*w*G[0, v]*G[v, -(2 + v)^(-1), w] + 
			 w*G[0, v]^2*G[v, -(2 + v)^(-1), w] - 4*w*G[-1, 0, v]*G[v, -(2 + v)^(-1), w] + 2*(4*I - 3*Pi)*Pi*w*G[-(2 + v)^(-1), -1, w] + 
			 2*(2 + I*Pi)*w*G[0, v]*G[-(2 + v)^(-1), 0, w] - w*G[0, v]^2*G[-(2 + v)^(-1), 0, w] + 
			 (Pi*(-24*I + 13*Pi)*w*G[-(2 + v)^(-1), v, w])/3 - (4*I)*Pi*w*G[-1, v]*G[-(2 + v)^(-1), v, w] + 
			 (2*I)*(2*I + Pi)*w*G[0, v]*G[-(2 + v)^(-1), v, w] + 2*w*G[0, v]^2*G[-(2 + v)^(-1), v, w] - 
			 4*w*G[-1, 0, v]*G[-(2 + v)^(-1), v, w] + (5*Pi^2*w*G[-(2 + v)^(-1), -(2 + v)^(-1), w])/3 + 
			 (4*I)*Pi*w*G[-1, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - (4*I)*Pi*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] - 
			 w*G[0, v]^2*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 4*w*G[-1, 0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), w] + 
			 (4*I)*Pi*w*G[-2, -2, -1, v] - 4*w*G[-2, v]*G[-2, -1, 0, v] - 4*w*G[0, v]*G[-2, -1, 0, v] - 4*w*G[v, w]*G[-2, -1, 0, v] + 
			 4*w*G[-(2 + v)^(-1), w]*G[-2, -1, 0, v] - (4*I)*Pi*w*G[-1, -2, -2, v] - 4*w*G[0, v]*G[-1, -2, -2, v] - 
			 (4*I)*Pi*w*G[-1, -2, 0, v] - 4*w*G[0, v]*G[-1, -2, 0, v] - (4*I)*Pi*w*G[-1, 0, -2, v] - 4*w*G[0, v]*G[-1, 0, -2, v] + 
			 4*w*G[-2, v]*G[-1, 0, 0, v] + 4*w*G[v, w]*G[-1, 0, 0, v] - 4*w*G[-(2 + v)^(-1), w]*G[-1, 0, 0, v] - 
			 (4*I)*(-2*I + Pi)*w*G[-1, 0, 0, w] + 4*w*G[v, w]*G[0, -1, -2, v] - 4*w*G[-(2 + v)^(-1), w]*G[0, -1, -2, v] + 
			 4*w*G[v, w]*G[0, -1, 0, v] - 4*w*G[-(2 + v)^(-1), w]*G[0, -1, 0, v] + 4*(2 + I*Pi)*w*G[v, -1, 0, w] + 
			 (4*I)*Pi*w*G[v, v, -1, w] - (2*I)*(-2*I + Pi)*w*G[v, v, 0, w] + 2*w*G[0, v]*G[v, v, 0, w] - (4*I)*Pi*w*G[v, v, v, w] - 
			 2*w*G[0, v]*G[v, v, v, w] - (4*I)*Pi*w*G[v, -(2 + v)^(-1), -1, w] - 2*w*G[0, v]*G[v, -(2 + v)^(-1), 0, w] + 
			 (4*I)*Pi*w*G[v, -(2 + v)^(-1), v, w] + 2*w*G[0, v]*G[v, -(2 + v)^(-1), v, w] - 
			 (4*I)*(-2*I + Pi)*w*G[-(2 + v)^(-1), -1, 0, w] + 2*(2 + I*Pi)*w*G[-(2 + v)^(-1), 0, 0, w] - 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), v, -1, w] + 2*(2 + I*Pi)*w*G[-(2 + v)^(-1), v, 0, w] - 2*w*G[0, v]*G[-(2 + v)^(-1), v, 0, w] + 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), v, v, w] + 2*w*G[0, v]*G[-(2 + v)^(-1), v, v, w] + 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, w] + 2*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, w] - 
			 (4*I)*Pi*w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] - 2*w*G[0, v]*G[-(2 + v)^(-1), -(2 + v)^(-1), v, w] + 
			 4*w*G[-2, -2, -1, 0, v] - 4*w*G[-2, -1, 0, 0, v] + 4*w*G[-1, 0, 0, 0, v] - 4*w*G[-1, 0, 0, 0, w] + 
			 4*w*G[0, -1, -2, -2, v] + 4*w*G[0, -1, -2, 0, v] + 4*w*G[0, -1, 0, -2, v] + 4*w*G[0, -1, 0, 0, v] + 
			 4*w*G[0, 0, -1, -2, v] + 4*w*G[0, 0, -1, 0, v] + 4*w*G[v, -1, 0, 0, w] - 4*w*G[v, v, -1, 0, w] + 2*w*G[v, v, v, 0, w] + 
			 4*w*G[v, -(2 + v)^(-1), -1, 0, w] - 2*w*G[v, -(2 + v)^(-1), 0, 0, w] - 2*w*G[v, -(2 + v)^(-1), v, 0, w] - 
			 4*w*G[-(2 + v)^(-1), -1, 0, 0, w] + 2*w*G[-(2 + v)^(-1), 0, 0, 0, w] + 4*w*G[-(2 + v)^(-1), v, -1, 0, w] - 
			 2*w*G[-(2 + v)^(-1), v, v, 0, w] - 4*w*G[-(2 + v)^(-1), -(2 + v)^(-1), -1, 0, w] + 
			 2*w*G[-(2 + v)^(-1), -(2 + v)^(-1), 0, 0, w] + 2*w*G[-(2 + v)^(-1), -(2 + v)^(-1), v, 0, w] + 
			 2*Pi*w*G[-2, v]*G[-1, v]*(Pi + (2*I)*(-2 + Log[2])) - 2*Pi*w*G[-2, -1, v]*(Pi + (2*I)*(-2 + Log[2])) - 
			 2*Pi*w*G[-1, -2, v]*(Pi + (2*I)*(-2 + Log[2])) + 4*w*G[-(2 + v)^(-1), w]*G[-1, 0, v]*(2 + I*Pi - Log[2]) - 
			 (4*I)*w*G[-(2 + v)^(-1), w]*G[0, -1, v]*(Pi - I*Log[2]) + 2*w*G[0, -1, v]*(3*Pi + I*(-4 + Log[2]))*(Pi - I*Log[2]) - 
			 4*w*G[0, v]*G[-1, -2, v]*(-2 + Log[2]) + 4*w*G[-2, v]*G[-1, 0, v]*(-2 + Log[2]) - 4*w*G[-2, -1, 0, v]*(-2 + Log[2]) - 
			 4*w*G[-1, v]*G[0, v]*G[v, w]*Log[2] + 4*w*G[-1, v]*G[0, v]*G[-(2 + v)^(-1), w]*Log[2] + 
			 2*w*G[-1, v]*G[0, v]*(4 + (2*I)*Pi - Log[2])*Log[2] + 4*w*G[v, w]*G[-1, 0, v]*(-2 - I*Pi + Log[2]) + 
			 4*w*G[-1, 0, 0, v]*(-2 - I*Pi + Log[2]) + 4*w*G[0, -1, -2, v]*(-2 - I*Pi + Log[2]) + 
			 4*w*G[0, -1, 0, v]*(-2 - I*Pi + Log[2]) + 4*w*G[v, w]*G[0, -1, v]*(I*Pi + Log[2]) + 4*w*G[0, 0, -1, v]*(I*Pi + Log[2]) - 
			 w*G[-1, v]*G[0, v]^2*Log[4] - 2*w*G[-1, 0, v]*(-8 + Pi^2 + (2*I)*Pi*(-2 + Log[2]) - Log[2]^2 + Log[16]) + 
			 (2*w*G[0, v]*(24 - (12*I)*Pi + 10*Pi^2 + (3*I)*Pi^3 - 3*Zeta[3]))/3 + 4*w*Zeta[3] - 2*w*G[v, w]*Zeta[3] + 
			 2*w*G[-(2 + v)^(-1), w]*Zeta[3] + (2*I)*Pi*w*(16 + Zeta[3])
			)};

